Asynchronous Distributed Consensus with Minimum Communication

In this paper, the communication effort required in a multi-agent system (MAS) is minimized via an explicit optimization formulation. The paper considers a MAS of single-integrator agents with bounded inputs and a time-invariant communication graph. A new model of discrete asynchronous communication and a distributed consensus protocol based on it, are proposed. The goal of the proposed protocol is to minimize the aggregate number of communication instants of all agents, required to steer the state trajectories inside a pres-specified bounded neighbourhood within a pre-specified time. Due to information structure imposed by the underlying communication graph, an individual agent does not know the global parameters in the MAS, which are required for the above-mentioned minimization. To counter this uncertainty, the worst-case realizations of the global parameters are considered, which lead to min-max type optimizations. The control rules in the proposed protocol are obtained as the closed form solutions of these optimization problems. Hence, the proposed protocol does not increase the burden of run-time computation making it suitable for time-critical applications.

==> Asynchronous Distributed Consensus To Archive/Simulation_outcome_single_integrator.dat <==
​​t z1 z2 z3 z4 z5  
0.       3.           2.           0.           1.           2.         
    0.001    2.999        1.999        0.001        0.997        2.         
    0.002    2.998        1.998        0.002        0.994        2.         
    0.003    2.997        1.997        0.003        0.991        2.         
    0.004    2.996        1.996        0.004        0.988        2.         
    0.005    2.995        1.995        0.005        0.985        2.         
    0.006    2.994        1.994        0.006        0.982        2.         
    0.007    2.993        1.993        0.007        0.979        2.         
    0.008    2.992        1.992        0.008        0.976        2.         
    0.009    2.991        1.991        0.009        0.973        2.         
    0.01     2.99         1.99         0.01         0.97         2.         
    0.011    2.989        1.989        0.011        0.967        2.         
    0.012    2.988        1.988        0.012        0.964        2.         
    0.013    2.987        1.987        0.013        0.961        2.         
    0.014    2.986        1.986        0.014        0.958        2.         
    0.015    2.985        1.985        0.015        0.955        2.         
    0.016    2.984        1.984        0.016        0.952        2.         
    0.017    2.983        1.983        0.017        0.949        2.         
    0.018    2.982        1.982        0.018        0.946        2.         
    0.019    2.981        1.981        0.019        0.943        2.         
    0.02     2.98         1.98         0.02         0.94         2.         
    0.021    2.979        1.979        0.021        0.937        2.         
    0.022    2.978        1.978        0.022        0.934        2.         
    0.023    2.977        1.977        0.023        0.931        2.         
    0.024    2.976        1.976        0.024        0.928        2.         
    0.025    2.975        1.975        0.025        0.925        2.         
    0.026    2.974        1.974        0.026        0.922        2.         
    0.027    2.973        1.973        0.027        0.919        2.         
    0.028    2.972        1.972        0.028        0.916        2.         
    0.029    2.971        1.971        0.029        0.913        2.         
    0.03     2.97         1.97         0.03         0.91         2.         
    0.031    2.969        1.969        0.031        0.907        2.         
    0.032    2.968        1.968        0.032        0.904        2.         
    0.033    2.967        1.967        0.033        0.901        2.         
    0.034    2.966        1.966        0.034        0.898        2.         
    0.035    2.965        1.965        0.035        0.895        2.         
    0.036    2.964        1.964        0.036        0.892        2.         
    0.037    2.963        1.963        0.037        0.889        2.         
    0.038    2.962        1.962        0.038        0.886        2.         
    0.039    2.961        1.961        0.039        0.883        2.         
    0.04     2.96         1.96         0.04         0.88         2.         
    0.041    2.959        1.959        0.041        0.877        2.         
    0.042    2.958        1.958        0.042        0.874        2.         
    0.043    2.957        1.957        0.043        0.871        2.         
    0.044    2.956        1.956        0.044        0.868        2.         
    0.045    2.955        1.955        0.045        0.865        2.         
    0.046    2.954        1.954        0.046        0.862        2.         
    0.047    2.953        1.953        0.047        0.859        2.         
    0.048    2.952        1.952        0.048        0.856        2.         
    0.049    2.951        1.951        0.049        0.853        2.         
    0.05     2.95         1.95         0.05         0.85         2.         
    0.051    2.949        1.949        0.051        0.847        2.         
    0.052    2.948        1.948        0.052        0.844        2.         
    0.053    2.947        1.947        0.053        0.841        2.         
    0.054    2.946        1.946        0.054        0.838        2.         
    0.055    2.945        1.945        0.055        0.835        2.         
    0.056    2.944        1.944        0.056        0.832        2.         
    0.057    2.943        1.943        0.057        0.829        2.         
    0.058    2.942        1.942        0.058        0.826        2.         
    0.059    2.941        1.941        0.059        0.823        2.         
    0.06     2.94         1.94         0.06         0.82         2.         
    0.061    2.939        1.939        0.061        0.817        2.         
    0.062    2.938        1.938        0.062        0.814        2.         
    0.063    2.937        1.937        0.063        0.811        2.         
    0.064    2.936        1.936        0.064        0.808        2.         
    0.065    2.935        1.935        0.065        0.805        2.         
    0.066    2.934        1.934        0.066        0.802        2.         
    0.067    2.933        1.933        0.067        0.799        2.         
    0.068    2.932        1.932        0.068        0.796        2.         
    0.069    2.931        1.931        0.069        0.793        2.         
    0.07     2.93         1.93         0.07         0.79         2.         
    0.071    2.929        1.929        0.071        0.787        2.         
    0.072    2.928        1.928        0.072        0.784        2.         
    0.073    2.927        1.927        0.073        0.781        2.         
    0.074    2.926        1.926        0.074        0.778        2.         
    0.075    2.925        1.925        0.075        0.775        2.         
    0.076    2.924        1.924        0.076        0.772        2.         
    0.077    2.923        1.923        0.077        0.769        2.         
    0.078    2.922        1.922        0.078        0.766        2.         
    0.079    2.921        1.921        0.079        0.763        2.         
    0.08     2.92         1.92         0.08         0.76         2.         
    0.081    2.919        1.919        0.081        0.757        2.         
    0.082    2.918        1.918        0.082        0.754        2.         
    0.083    2.917        1.917        0.083        0.751        2.         
    0.084    2.916        1.916        0.084        0.748        2.         
    0.085    2.915        1.915        0.085        0.745        2.         
    0.086    2.914        1.914        0.086        0.742        2.         
    0.087    2.913        1.913        0.087        0.739        2.         
    0.088    2.912        1.912        0.088        0.736        2.         
    0.089    2.911        1.911        0.089        0.733        2.         
    0.09     2.91         1.91         0.09         0.73         2.         
    0.091    2.909        1.909        0.091        0.727        2.         
    0.092    2.908        1.908        0.092        0.724        2.         
    0.093    2.907        1.907        0.093        0.721        2.         
    0.094    2.906        1.906        0.094        0.718        2.         
    0.095    2.905        1.905        0.095        0.715        2.         
    0.096    2.904        1.904        0.096        0.712        2.         
    0.097    2.903        1.903        0.097        0.709        2.         
    0.098    2.902        1.902        0.098        0.706        2.         
    0.099    2.901        1.901        0.099        0.703        2.         
    0.1      2.9          1.9          0.1          0.7          2.         
    0.101    2.899        1.899        0.101        0.697        2.         
    0.102    2.898        1.898        0.102        0.694        2.         
    0.103    2.897        1.897        0.103        0.691        2.         
    0.104    2.896        1.896        0.104        0.688        2.         
    0.105    2.895        1.895        0.105        0.685        2.         
    0.106    2.894        1.894        0.106        0.682        2.         
    0.107    2.893        1.893        0.107        0.679        2.         
    0.108    2.892        1.892        0.108        0.676        2.         
    0.109    2.891        1.891        0.109        0.673        2.         
    0.11     2.89         1.89         0.11         0.67         2.         
    0.111    2.889        1.889        0.111        0.667        2.         
    0.112    2.888        1.888        0.112        0.664        2.         
    0.113    2.887        1.887        0.113        0.661        2.         
    0.114    2.886        1.886        0.114        0.658        2.         
    0.115    2.885        1.885        0.115        0.655        2.         
    0.116    2.884        1.884        0.116        0.652        2.         
    0.117    2.883        1.883        0.117        0.649        2.         
    0.118    2.882        1.882        0.118        0.646        2.         
    0.119    2.881        1.881        0.119        0.643        2.         
    0.12     2.88         1.88         0.12         0.64         2.         
    0.121    2.879        1.879        0.121        0.637        2.         
    0.122    2.878        1.878        0.122        0.634        2.         
    0.123    2.877        1.877        0.123        0.631        2.         
    0.124    2.876        1.876        0.124        0.628        2.         
    0.125    2.875        1.875        0.125        0.625        2.         
    0.126    2.874        1.874        0.126        0.622        2.         
    0.127    2.873        1.873        0.127        0.619        2.         
    0.128    2.872        1.872        0.128        0.616        2.         
    0.129    2.871        1.871        0.129        0.613        2.         
    0.13     2.87         1.87         0.13         0.61         2.         
    0.131    2.869        1.869        0.131        0.607        2.         
    0.132    2.868        1.868        0.132        0.604        2.         
    0.133    2.867        1.867        0.133        0.601        2.         
    0.134    2.866        1.866        0.134        0.598        2.         
    0.135    2.865        1.865        0.135        0.595        2.         
    0.136    2.864        1.864        0.136        0.592        2.         
    0.137    2.863        1.863        0.137        0.589        2.         
    0.138    2.862        1.862        0.138        0.586        2.         
    0.139    2.861        1.861        0.139        0.583        2.         
    0.14     2.86         1.86         0.14         0.58         2.         
    0.141    2.859        1.859        0.141        0.577        2.         
    0.142    2.858        1.858        0.142        0.574        2.         
    0.143    2.857        1.857        0.143        0.571        2.         
    0.144    2.856        1.856        0.144        0.568        2.         
    0.145    2.855        1.855        0.145        0.565        2.         
    0.146    2.854        1.854        0.146        0.562        2.         
    0.147    2.853        1.853        0.147        0.559        2.         
    0.148    2.852        1.852        0.148        0.556        2.         
    0.149    2.851        1.851        0.149        0.553        2.         
    0.15     2.85         1.85         0.15         0.55         2.         
    0.151    2.849        1.849        0.151        0.547        2.         
    0.152    2.848        1.848        0.152        0.544        2.         
    0.153    2.847        1.847        0.153        0.541        2.         
    0.154    2.846        1.846        0.154        0.538        2.         
    0.155    2.845        1.845        0.155        0.535        2.         
    0.156    2.844        1.844        0.156        0.532        2.         
    0.157    2.843        1.843        0.157        0.529        2.         
    0.158    2.842        1.842        0.158        0.526        2.         
    0.159    2.841        1.841        0.159        0.523        2.         
    0.16     2.84         1.84         0.16         0.52         2.         
    0.161    2.839        1.839        0.161        0.517        2.         
    0.162    2.838        1.838        0.162        0.514        2.         
    0.163    2.837        1.837        0.163        0.511        2.         
    0.164    2.836        1.836        0.164        0.508        2.         
    0.165    2.835        1.835        0.165        0.505        2.         
    0.166    2.834        1.834        0.166        0.502        2.         
    0.167    2.833        1.833        0.167        0.499        2.         
    0.168    2.832        1.832        0.168        0.496        2.         
    0.169    2.831        1.831        0.169        0.493        2.         
    0.17     2.83         1.83         0.17         0.49         2.         
    0.171    2.829        1.829        0.171        0.487        2.         
    0.172    2.828        1.828        0.172        0.484        2.         
    0.173    2.827        1.827        0.173        0.481        2.         
    0.174    2.826        1.826        0.174        0.478        2.         
    0.175    2.825        1.825        0.175        0.475        2.         
    0.176    2.824        1.824        0.176        0.472        2.         
    0.177    2.823        1.823        0.177        0.469        2.         
    0.178    2.822        1.822        0.178        0.466        2.         
    0.179    2.821        1.821        0.179        0.463        2.         
    0.18     2.82         1.82         0.18         0.46         2.         
    0.181    2.819        1.819        0.181        0.457        2.         
    0.182    2.818        1.818        0.182        0.454        2.         
    0.183    2.817        1.817        0.183        0.451        2.         
    0.184    2.816        1.816        0.184        0.448        2.         
    0.185    2.815        1.815        0.185        0.445        2.         
    0.186    2.814        1.814        0.186        0.442        2.         
    0.187    2.813        1.813        0.187        0.439        2.         
    0.188    2.812        1.812        0.188        0.436        2.         
    0.189    2.811        1.811        0.189        0.433        2.         
    0.19     2.81         1.81         0.19         0.43         2.         
    0.191    2.809        1.809        0.191        0.427        2.         
    0.192    2.808        1.808        0.192        0.424        2.         
    0.193    2.807        1.807        0.193        0.421        2.         
    0.194    2.806        1.806        0.194        0.418        2.         
    0.195    2.805        1.805        0.195        0.415        2.         
    0.196    2.804        1.804        0.196        0.412        2.         
    0.197    2.803        1.803        0.197        0.409        2.         
    0.198    2.802        1.802        0.198        0.406        2.         
    0.199    2.801        1.801        0.199        0.403        2.         
    0.2      2.8          1.8          0.2          0.4          2.         
    0.201    2.7986667    1.7993333    0.2          0.3973333    2.         
    0.202    2.7973333    1.7986667    0.2          0.3946667    2.         
    0.203    2.796        1.798        0.2          0.392        2.         
    0.204    2.7946667    1.7973333    0.2          0.3893333    2.         
    0.205    2.7933333    1.7966667    0.2          0.3866667    2.         
    0.206    2.792        1.796        0.2          0.384        2.         
    0.207    2.7906667    1.7953333    0.2          0.3813333    2.         
    0.208    2.7893333    1.7946667    0.2          0.3786667    2.         
    0.209    2.788        1.794        0.2          0.376        2.         
    0.21     2.7866667    1.7933333    0.2          0.3733333    2.         
    0.211    2.7853333    1.7926667    0.2          0.3706667    2.         
    0.212    2.784        1.792        0.2          0.368        2.         
    0.213    2.7826667    1.7913333    0.2          0.3653333    2.         
    0.214    2.7813333    1.7906667    0.2          0.3626667    2.         
    0.215    2.78         1.79         0.2          0.36         2.         
    0.216    2.7786667    1.7893333    0.2          0.3573333    2.         
    0.217    2.7773333    1.7886667    0.2          0.3546667    2.         
    0.218    2.776        1.788        0.2          0.352        2.         
    0.219    2.7746667    1.7873333    0.2          0.3493333    2.         
    0.22     2.7733333    1.7866667    0.2          0.3466667    2.         
    0.221    2.772        1.786        0.2          0.344        2.         
    0.222    2.7706667    1.7853333    0.2          0.3413333    2.         
    0.223    2.7693333    1.7846667    0.2          0.3386667    2.         
    0.224    2.768        1.784        0.2          0.336        2.         
    0.225    2.7666667    1.7833333    0.2          0.3333333    2.         
    0.226    2.7653333    1.7826667    0.2          0.3306667    2.         
    0.227    2.764        1.782        0.2          0.328        2.         
    0.228    2.7626667    1.7813333    0.2          0.3253333    2.         
    0.229    2.7613333    1.7806667    0.2          0.3226667    2.         
    0.23     2.76         1.78         0.2          0.32         2.         
    0.231    2.7586667    1.7793333    0.2          0.3173333    2.         
    0.232    2.7573333    1.7786667    0.2          0.3146667    2.         
    0.233    2.756        1.778        0.2          0.312        2.         
    0.234    2.7546667    1.7773333    0.2          0.3093333    2.         
    0.235    2.7533333    1.7766667    0.2          0.3066667    2.         
    0.236    2.752        1.776        0.2          0.304        2.         
    0.237    2.7506667    1.7753333    0.2          0.3013333    2.         
    0.238    2.7493333    1.7746667    0.2          0.2986667    2.         
    0.239    2.748        1.774        0.2          0.296        2.         
    0.24     2.7466667    1.7733333    0.2          0.2933333    2.         
    0.241    2.7453333    1.7726667    0.2          0.2906667    2.         
    0.242    2.744        1.772        0.2          0.288        2.         
    0.243    2.7426667    1.7713333    0.2          0.2853333    2.         
    0.244    2.7413333    1.7706667    0.2          0.2826667    2.         
    0.245    2.74         1.77         0.2          0.28         2.         
    0.246    2.7386667    1.7693333    0.2          0.2773333    2.         
    0.247    2.7373333    1.7686667    0.2          0.2746667    2.         
    0.248    2.736        1.768        0.2          0.272        2.         
    0.249    2.7346667    1.7673333    0.2          0.2693333    2.         
    0.25     2.7333333    1.7666667    0.2          0.2666667    2.         
    0.251    2.732        1.766        0.2          0.264        2.         
    0.252    2.7306667    1.7653333    0.2          0.2613333    2.         
    0.253    2.7293333    1.7646667    0.2          0.2586667    2.         
    0.254    2.728        1.764        0.2          0.256        2.         
    0.255    2.7266667    1.7633333    0.2          0.2533333    2.         
    0.256    2.7253333    1.7626667    0.2          0.2506667    2.         
    0.257    2.724        1.762        0.2          0.248        2.         
    0.258    2.7226667    1.7613333    0.2          0.2453333    2.         
    0.259    2.7213333    1.7606667    0.2          0.2426667    2.         
    0.26     2.72         1.76         0.2          0.24         2.         
    0.261    2.7186667    1.7593333    0.2          0.2373333    2.         
    0.262    2.7173333    1.7586667    0.2          0.2346667    2.         
    0.263    2.716        1.758        0.2          0.232        2.         
    0.264    2.7146667    1.7573333    0.2          0.2293333    2.         
    0.265    2.7133333    1.7566667    0.2          0.2266667    2.         
    0.266    2.712        1.756        0.2          0.224        2.         
    0.267    2.7106667    1.7553333    0.2          0.2213333    2.         
    0.268    2.7093333    1.7546667    0.1993689    0.22056      1.9993689  
    0.269    2.708        1.754        0.1987378    0.2197867    1.9987378  
    0.27     2.7066667    1.7533333    0.1981067    0.2190133    1.9981067  
    0.271    2.7053333    1.7526667    0.1974756    0.21824      1.9974756  
    0.272    2.704        1.752        0.1968444    0.2174667    1.9968444  
    0.273    2.7026667    1.7513333    0.1962133    0.2166933    1.9962133  
    0.274    2.7013333    1.7506667    0.1955822    0.21592      1.9955822  
    0.275    2.7          1.75         0.1949511    0.2151467    1.9949511  
    0.276    2.6986667    1.7493333    0.19432      0.2143733    1.99432    
    0.277    2.6973333    1.7486667    0.1936889    0.2136       1.9936889  
    0.278    2.696        1.748        0.1930578    0.2128267    1.9930578  
    0.279    2.6946667    1.7473333    0.1924267    0.2120533    1.9924267  
    0.28     2.6933333    1.7466667    0.1917956    0.21128      1.9917956  
    0.281    2.692        1.746        0.1911644    0.2105067    1.9911644  
    0.282    2.6906667    1.7453333    0.1905333    0.2097333    1.9905333  
    0.283    2.6893333    1.7446667    0.1899022    0.20896      1.9899022  
    0.284    2.688        1.744        0.1892711    0.2081867    1.9892711  
    0.285    2.6866667    1.7433333    0.18864      0.2074133    1.98864    
    0.286    2.6853333    1.7426667    0.1880089    0.20664      1.9880089  
    0.287    2.684        1.742        0.1873778    0.2058667    1.9873778  
    0.288    2.6826667    1.7413333    0.1867467    0.2050933    1.9867467  
    0.289    2.6813333    1.7406667    0.1861156    0.20432      1.9861156  
    0.29     2.68         1.74         0.1854844    0.2035467    1.9854844  
    0.291    2.6786667    1.7393333    0.1848533    0.2027733    1.9848533  
    0.292    2.6773333    1.7386667    0.1842222    0.202        1.9842222  
    0.293    2.676        1.738        0.1835911    0.2012267    1.9835911  
    0.294    2.6746667    1.7373333    0.18296      0.2004533    1.98296    
    0.295    2.6733333    1.7366667    0.1823289    0.19968      1.9823289  
    0.296    2.672        1.736        0.1816978    0.1989067    1.9816978  
    0.297    2.6706667    1.7353333    0.1810667    0.1981333    1.9810667  
    0.298    2.6693333    1.7346667    0.1804356    0.19736      1.9804356  
    0.299    2.668        1.734        0.1798044    0.1965867    1.9798044  
    0.3      2.6666667    1.7333333    0.1791733    0.1958133    1.9791733  
    0.301    2.6653333    1.7326667    0.1785422    0.19504      1.9785422  
    0.302    2.664        1.732        0.1779111    0.1942667    1.9779111  
    0.303    2.6626667    1.7313333    0.17728      0.1934933    1.97728    
    0.304    2.6613333    1.7306667    0.1766489    0.19272      1.9766489  
    0.305    2.66         1.73         0.1760178    0.1919467    1.9760178  
    0.306    2.6586667    1.7293333    0.1753867    0.1911733    1.9753867  
    0.307    2.6573333    1.7286667    0.1747556    0.1904       1.9747556  
    0.308    2.656        1.728        0.1741244    0.1896267    1.9741244  
    0.309    2.6546667    1.7273333    0.1734933    0.1888533    1.9734933  
    0.31     2.6533333    1.7266667    0.1728622    0.18808      1.9728622  
    0.311    2.652        1.726        0.1722311    0.1873067    1.9722311  
    0.312    2.6506667    1.7253333    0.1716       0.1865333    1.9716     
    0.313    2.6493333    1.7246667    0.1709689    0.18576      1.9709689  
    0.314    2.648        1.724        0.1703378    0.1849867    1.9703378  
    0.315    2.6466667    1.7233333    0.1697067    0.1842133    1.9697067  
    0.316    2.6453333    1.7226667    0.1690756    0.18344      1.9690756  
    0.317    2.644        1.722        0.1684444    0.1826667    1.9684444  
    0.318    2.6426667    1.7213333    0.1678133    0.1818933    1.9678133  
    0.319    2.6413333    1.7206667    0.1671822    0.18112      1.9671822  
    0.32     2.64         1.72         0.1665511    0.1803467    1.9665511  
    0.321    2.6386667    1.7193333    0.16592      0.1795733    1.96592    
    0.322    2.6373333    1.7186667    0.1652889    0.1788       1.9652889  
    0.323    2.636        1.718        0.1646578    0.1780267    1.9646578  
    0.324    2.6346667    1.7173333    0.1640267    0.1772533    1.9640267  
    0.325    2.6333333    1.7166667    0.1633956    0.17648      1.9633956  
    0.326    2.632        1.716        0.1627644    0.1757067    1.9627644  
    0.327    2.6306667    1.7153333    0.1621333    0.1749333    1.9621333  
    0.328    2.6293333    1.7146667    0.1615022    0.17416      1.9615022  
    0.329    2.628        1.714        0.1608711    0.1733867    1.9608711  
    0.33     2.6266667    1.7133333    0.16024      0.1726133    1.96024    
    0.331    2.6253333    1.7126667    0.1596089    0.17184      1.9596089  
    0.332    2.624        1.712        0.1589778    0.1710667    1.9589778  
    0.333    2.6226667    1.7113333    0.1583467    0.1702933    1.9583467  
    0.334    2.6213333    1.7106667    0.1577156    0.16952      1.9577156  
    0.335    2.62         1.71         0.1570844    0.1687467    1.9570844  
    0.336    2.6186667    1.7093333    0.1564533    0.1679733    1.9564533  
    0.337    2.6173333    1.7086667    0.1558222    0.1672       1.9558222  
    0.338    2.616        1.708        0.1551911    0.1664267    1.9551911  
    0.339    2.6146667    1.7073333    0.15456      0.1656533    1.95456    
    0.34     2.6133333    1.7066667    0.1539289    0.16488      1.9539289  
    0.341    2.612        1.706        0.1532978    0.1641067    1.9532978  
    0.342    2.6106667    1.7053333    0.1526667    0.1633333    1.9526667  
    0.343    2.6093333    1.7046667    0.1520356    0.16256      1.9520356  
    0.344    2.608        1.704        0.1514044    0.1617867    1.9514044  
    0.345    2.6066667    1.7033333    0.1507733    0.1610133    1.9507733  
    0.346    2.6053333    1.7026667    0.1501422    0.16024      1.9501422  
    0.347    2.604        1.702        0.1495111    0.1594667    1.9495111  
    0.348    2.6026667    1.7013333    0.14888      0.1586933    1.94888    
    0.349    2.6013333    1.7006667    0.1482489    0.15792      1.9482489  
    0.35     2.6          1.7          0.1476178    0.1571467    1.9476178  
    0.351    2.5986667    1.6993333    0.1469867    0.1563733    1.9469867  
    0.352    2.5973333    1.6986667    0.1463556    0.1556       1.9463556  
    0.353    2.596        1.698        0.1457244    0.1548267    1.9457244  
    0.354    2.5946667    1.6973333    0.1450933    0.1540533    1.9450933  
    0.355    2.5933333    1.6966667    0.1444622    0.15328      1.9444622  
    0.356    2.592        1.696        0.1438311    0.1525067    1.9438311  
    0.357    2.5906667    1.6953333    0.1432       0.1517333    1.9432     
    0.358    2.5893333    1.6946667    0.1425689    0.15096      1.9425689  
    0.359    2.588        1.694        0.1419378    0.1501867    1.9419378  
    0.36     2.5866667    1.6933333    0.1413067    0.1494133    1.9413067  
    0.361    2.5853333    1.6926667    0.1406756    0.14864      1.9406756  
    0.362    2.584        1.692        0.1400444    0.1478667    1.9400444  
    0.363    2.5826667    1.6913333    0.1394133    0.1470933    1.9394133  
    0.364    2.5813333    1.6906667    0.1387822    0.14632      1.9387822  
    0.365    2.58         1.69         0.1381511    0.1455467    1.9381511  
    0.366    2.5786667    1.6893333    0.13752      0.1447733    1.93752    
    0.367    2.5773333    1.6886667    0.1368889    0.144        1.9368889  
    0.368    2.576        1.688        0.1362578    0.1432267    1.9362578  
    0.369    2.5746667    1.6873333    0.1356267    0.1424533    1.9356267  
    0.37     2.5733333    1.6866667    0.1349956    0.14168      1.9349956  
    0.371    2.572        1.686        0.1343644    0.1409067    1.9343644  
    0.372    2.5706667    1.6853333    0.1337333    0.1401333    1.9337333  
    0.373    2.5693333    1.6846667    0.1331022    0.13936      1.9331022  
    0.374    2.568        1.684        0.1324711    0.1385867    1.9324711  
    0.375    2.5666667    1.6833333    0.13184      0.1378133    1.93184    
    0.376    2.5653333    1.6826667    0.1312089    0.13704      1.9312089  
    0.377    2.564        1.682        0.1305778    0.1362667    1.9305778  
    0.378    2.5626667    1.6813333    0.1299467    0.1354933    1.9299467  
    0.379    2.5613333    1.6806667    0.1293156    0.13472      1.9293156  
    0.38     2.56         1.68         0.1286844    0.1339467    1.9286844  
    0.381    2.5586667    1.6793333    0.1280533    0.1331733    1.9280533  
    0.382    2.5573333    1.6786667    0.1274222    0.1324       1.9274222  
    0.383    2.556        1.678        0.1267911    0.1316267    1.9267911  
    0.384    2.5546667    1.6773333    0.12616      0.1308533    1.92616    
    0.385    2.5533333    1.6766667    0.1255289    0.13008      1.9255289  
    0.386    2.552        1.676        0.1248978    0.1293067    1.9248978  
    0.387    2.5506667    1.6753333    0.1242667    0.1285333    1.9242667  
    0.388    2.5493333    1.6746667    0.1236356    0.12776      1.9236356  
    0.389    2.548        1.674        0.1230044    0.1269867    1.9230044  
    0.39     2.5466667    1.6733333    0.1223733    0.1262133    1.9223733  
    0.391    2.5453333    1.6726667    0.1217422    0.12544      1.9217422  
    0.392    2.544        1.672        0.1211111    0.1246667    1.9211111  
    0.393    2.5426667    1.6713333    0.12048      0.1238933    1.92048    
    0.394    2.5413333    1.6706667    0.1198489    0.12312      1.9198489  
    0.395    2.54         1.67         0.1192178    0.1223467    1.9192178  
    0.396    2.5386667    1.6693333    0.1185867    0.1215733    1.9185867  
    0.397    2.5373333    1.6686667    0.1179556    0.1208       1.9179556  
    0.398    2.536        1.668        0.1173244    0.1200267    1.9173244  
    0.399    2.5346667    1.6673333    0.1166933    0.1192533    1.9166933  
    0.4      2.5333333    1.6666667    0.1160622    0.11848      1.9160622  
    0.401    2.5321399    1.6658601    0.1158508    0.1175668    1.9154311  
    0.402    2.5309465    1.6650535    0.1156394    0.1166535    1.9148     
    0.403    2.529753     1.664247     0.1154280    0.1157403    1.9141689  
    0.404    2.5285596    1.6634404    0.1152165    0.1148271    1.9135378  
    0.405    2.5273661    1.6626339    0.1150051    0.1139139    1.9129067  
    0.406    2.5261727    1.6618273    0.1147937    0.1130006    1.9122756  
    0.407    2.5249793    1.6610207    0.1145823    0.1120874    1.9116444  
    0.408    2.5237858    1.6602142    0.1143708    0.1111742    1.9110133  
    0.409    2.5225924    1.6594076    0.1141594    0.1102609    1.9103822  
    0.41     2.521399     1.658601     0.113948     0.1093477    1.9097511  
    0.411    2.5202055    1.6577945    0.1137366    0.1084345    1.90912    
    0.412    2.5190121    1.6569879    0.1135252    0.1075212    1.9084889  
    0.413    2.5178187    1.6561813    0.1133137    0.1066080    1.9078578  
    0.414    2.5166252    1.6553748    0.1131023    0.1056948    1.9072267  
    0.415    2.5154318    1.6545682    0.1128909    0.1047816    1.9065956  
    0.416    2.5142383    1.6537617    0.1126795    0.1038683    1.9059644  
    0.417    2.5130449    1.6529551    0.1124680    0.1029551    1.9053333  
    0.418    2.5118515    1.6521485    0.1122566    0.1020419    1.9047022  
    0.419    2.510658     1.651342     0.1120452    0.1011286    1.9040711  
    0.42     2.5094646    1.6505354    0.1118338    0.1002154    1.90344    
    0.421    2.5082712    1.6497288    0.1116224    0.0993022    1.9028089  
    0.422    2.5070777    1.6489223    0.1114109    0.0983889    1.9021778  
    0.423    2.5058843    1.6481157    0.1111995    0.0974757    1.9015467  
    0.424    2.5046908    1.6473092    0.1109881    0.0965625    1.9009156  
    0.425    2.5034974    1.6465026    0.1107767    0.0956493    1.9002844  
    0.426    2.502304     1.645696     0.1105652    0.0947360    1.8996533  
    0.427    2.5011105    1.6448895    0.1103538    0.0938228    1.8990222  
    0.428    2.4999171    1.6440829    0.1101424    0.0929096    1.8983911  
    0.429    2.4987237    1.6432763    0.1099310    0.0919963    1.89776    
    0.43     2.4975302    1.6424698    0.1097196    0.0910831    1.8971289  
    0.431    2.4963368    1.6416632    0.1095081    0.0901699    1.8964978  
    0.432    2.4951433    1.6408567    0.1092967    0.0892567    1.8958667  
    0.433    2.4939499    1.6400501    0.1090853    0.0883434    1.8952356  
    0.434    2.4927565    1.6392435    0.1088739    0.0874302    1.8946044  
    0.435    2.491563     1.638437     0.1086624    0.0865170    1.8939733  
    0.436    2.4903696    1.6376304    0.1084510    0.0856037    1.8933422  
    0.437    2.4891762    1.6368238    0.1082396    0.0846905    1.8927111  
    0.438    2.4879827    1.6360173    0.1080282    0.0837773    1.89208    
    0.439    2.4867893    1.6352107    0.1078168    0.0828640    1.8914489  
    0.44     2.4855959    1.6344041    0.1076053    0.0819508    1.8908178  
    0.441    2.4844024    1.6335976    0.1073939    0.0810376    1.8901867  
    0.442    2.483209     1.632791     0.1071825    0.0801244    1.8895556  
    0.443    2.4820155    1.6319845    0.1069711    0.0792111    1.8889244  
    0.444    2.4808221    1.6311779    0.1067596    0.0782979    1.8882933  
    0.445    2.4796287    1.6303713    0.1065482    0.0773847    1.8876622  
    0.446    2.4784352    1.6295648    0.1063368    0.0764714    1.8870311  
    0.447    2.4772418    1.6287582    0.1061254    0.0755582    1.8864     
    0.448    2.4760484    1.6279516    0.1059140    0.0746450    1.8857689  
    0.449    2.4748549    1.6271451    0.1057025    0.0737317    1.8851378  
    0.45     2.4736615    1.6263385    0.1054911    0.0728185    1.8845067  
    0.451    2.472468     1.625532     0.1052797    0.0719053    1.8838756  
    0.452    2.4712746    1.6247254    0.1050683    0.0709921    1.8832444  
    0.453    2.4700812    1.6239188    0.1048568    0.0700788    1.8826133  
    0.454    2.4688877    1.6231123    0.1046454    0.0691656    1.8819822  
    0.455    2.4676943    1.6223057    0.104434     0.0682524    1.8813511  
    0.456    2.4665009    1.6214991    0.1042226    0.0673391    1.88072    
    0.457    2.4653074    1.6206926    0.1040112    0.0664259    1.8800889  
    0.458    2.464114     1.619886     0.1037997    0.0655127    1.8794578  
    0.459    2.4629205    1.6190795    0.1035883    0.0645995    1.8788267  
    0.46     2.4617271    1.6182729    0.1033769    0.0636862    1.8781956  
    0.461    2.4605337    1.6174663    0.1031655    0.0627730    1.8775644  
    0.462    2.4593402    1.6166598    0.1029540    0.0618598    1.8769333  
    0.463    2.4581468    1.6158532    0.1027426    0.0609465    1.8763022  
    0.464    2.4569534    1.6150466    0.1025312    0.0600333    1.8756711  
    0.465    2.4557599    1.6142401    0.1023198    0.0591201    1.87504    
    0.466    2.4545665    1.6134335    0.1021084    0.0582068    1.8744089  
    0.467    2.4533731    1.6126269    0.1018969    0.0572936    1.8737778  
    0.468    2.4521796    1.6118204    0.1014121    0.0572006    1.8728733  
    0.469    2.4509862    1.6110138    0.1009273    0.0571076    1.8719688  
    0.47     2.4497927    1.6102073    0.1004425    0.0570145    1.8710642  
    0.471    2.4485993    1.6094007    0.0999576    0.0569215    1.8701597  
    0.472    2.4474059    1.6085941    0.0994728    0.0568285    1.8692552  
    0.473    2.4462124    1.6077876    0.0989880    0.0567354    1.8683507  
    0.474    2.445019     1.606981     0.0985032    0.0566424    1.8674462  
    0.475    2.4438256    1.6061744    0.0980184    0.0565494    1.8665417  
    0.476    2.4426321    1.6053679    0.0975335    0.0564563    1.8656372  
    0.477    2.4414387    1.6045613    0.0970487    0.0563633    1.8647327  
    0.478    2.4402452    1.6037548    0.0965639    0.0562703    1.8638282  
    0.479    2.4390518    1.6029482    0.0960791    0.0561772    1.8629237  
    0.48     2.4378584    1.6021416    0.0955943    0.0560842    1.8620191  
    0.481    2.4366649    1.6013351    0.0951094    0.0559912    1.8611146  
    0.482    2.4354715    1.6005285    0.0946246    0.0558981    1.8602101  
    0.483    2.4342781    1.5997219    0.0941398    0.0558051    1.8593056  
    0.484    2.4330846    1.5989154    0.0936550    0.0557121    1.8584011  
    0.485    2.4318912    1.5981088    0.0931701    0.0556191    1.8574966  
    0.486    2.4306977    1.5973023    0.0926853    0.0555260    1.8565921  
    0.487    2.4295043    1.5964957    0.0922005    0.0554330    1.8556876  
    0.488    2.4283109    1.5956891    0.0917157    0.0553400    1.8547831  
    0.489    2.4271174    1.5948826    0.0912309    0.0552469    1.8538785  
    0.49     2.425924     1.594076     0.0907460    0.0551539    1.852974   
    0.491    2.4247306    1.5932694    0.0902612    0.0550609    1.8520695  
    0.492    2.4235371    1.5924629    0.0897764    0.0549678    1.851165   
    0.493    2.4223437    1.5916563    0.0892916    0.0548748    1.8502605  
    0.494    2.4211503    1.5908497    0.0888067    0.0547818    1.849356   
    0.495    2.4199568    1.5900432    0.0883219    0.0546887    1.8484515  
    0.496    2.4187634    1.5892366    0.0878371    0.0545957    1.847547   
    0.497    2.4175699    1.5884301    0.0873523    0.0545027    1.8466425  
    0.498    2.4163765    1.5876235    0.0868675    0.0544097    1.8457379  
    0.499    2.4151831    1.5868169    0.0863826    0.0543166    1.8448334  
    0.5      2.4139896    1.5860104    0.0858978    0.0542236    1.8439289  
    0.501    2.4127962    1.5852038    0.0854130    0.0541306    1.8430244  
    0.502    2.4116028    1.5843972    0.0849282    0.0540375    1.8421199  
    0.503    2.4104093    1.5835907    0.0844434    0.0539445    1.8412154  
    0.504    2.4092159    1.5827841    0.0839585    0.0538515    1.8403109  
    0.505    2.4080224    1.5819776    0.0834737    0.0537584    1.8394064  
    0.506    2.406829     1.581171     0.0829889    0.0536654    1.8385019  
    0.507    2.4056356    1.5803644    0.0825041    0.0535724    1.8375974  
    0.508    2.4044421    1.5795579    0.0820192    0.0534793    1.8366928  
    0.509    2.4032487    1.5787513    0.0815344    0.0533863    1.8357883  
    0.51     2.4020553    1.5779447    0.0810496    0.0532933    1.8348838  
    0.511    2.4008618    1.5771382    0.0805648    0.0532002    1.8339793  
    0.512    2.3996684    1.5763316    0.0800800    0.0531072    1.8330748  
    0.513    2.3984749    1.5755251    0.0795951    0.0530142    1.8321703  
    0.514    2.3972815    1.5747185    0.0791103    0.0529212    1.8312658  
    0.515    2.3960881    1.5739119    0.0786255    0.0528281    1.8303613  
    0.516    2.3948946    1.5731054    0.0781407    0.0527351    1.8294568  
    0.517    2.3937012    1.5722988    0.0776558    0.0526421    1.8285522  
    0.518    2.3925078    1.5714922    0.0771710    0.0525490    1.8276477  
    0.519    2.3913143    1.5706857    0.0766862    0.0524560    1.8267432  
    0.52     2.3901209    1.5698791    0.0762014    0.0523630    1.8258387  
    0.521    2.3889275    1.5690725    0.0757166    0.0522699    1.8249342  
    0.522    2.387734     1.568266     0.0752317    0.0521769    1.8240297  
    0.523    2.3865406    1.5674594    0.0747469    0.0520839    1.8231252  
    0.524    2.3853471    1.5666529    0.0742621    0.0519908    1.8222207  
    0.525    2.3841537    1.5658463    0.0737773    0.0518978    1.8213162  
    0.526    2.3829603    1.5650397    0.0732924    0.0518048    1.8204116  
    0.527    2.3817668    1.5642332    0.0728076    0.0517118    1.8195071  
    0.528    2.3805734    1.5634266    0.0723228    0.0516187    1.8186026  
    0.529    2.37938      1.56262      0.0718380    0.0515257    1.8176981  
    0.53     2.3781865    1.5618135    0.0713532    0.0514327    1.8167936  
    0.531    2.3769931    1.5610069    0.0708683    0.0513396    1.8158891  
    0.532    2.3757996    1.5602004    0.0703835    0.0512466    1.8149846  
    0.533    2.3746062    1.5593938    0.0698987    0.0511536    1.8140801  
    0.534    2.3734128    1.5585872    0.0694139    0.0510605    1.8131756  
    0.535    2.3722193    1.5577807    0.0689291    0.0509675    1.8122711  
    0.536    2.3710259    1.5569741    0.0684442    0.0508745    1.8113665  
    0.537    2.3698325    1.5561675    0.0679594    0.0507814    1.810462   
    0.538    2.368639     1.555361     0.0674746    0.0506884    1.8095575  
    0.539    2.3674456    1.5545544    0.0669898    0.0505954    1.808653   
    0.54     2.3662521    1.5537479    0.0665049    0.0505023    1.8077485  
    0.541    2.3650587    1.5529413    0.0660201    0.0504093    1.806844   
    0.542    2.3638653    1.5521347    0.0655353    0.0503163    1.8059395  
    0.543    2.3626718    1.5513282    0.0650505    0.0502233    1.805035   
    0.544    2.3614784    1.5505216    0.0645657    0.0501302    1.8041305  
    0.545    2.360285     1.549715     0.0640808    0.0500372    1.8032259  
    0.546    2.3590915    1.5489085    0.0635960    0.0499442    1.8023214  
    0.547    2.3578981    1.5481019    0.0631112    0.0498511    1.8014169  
    0.548    2.3567047    1.5472953    0.0626264    0.0497581    1.8005124  
    0.549    2.3555112    1.5464888    0.0621415    0.0496651    1.7996079  
    0.55     2.3543178    1.5456822    0.0616567    0.0495720    1.7987034  
    0.551    2.3531243    1.5448757    0.0611719    0.0494790    1.7977989  
    0.552    2.3519309    1.5440691    0.0606871    0.0493860    1.7968944  
    0.553    2.3507375    1.5432625    0.0602023    0.0492929    1.7959899  
    0.554    2.349544     1.542456     0.0597174    0.0491999    1.7950854  
    0.555    2.3483506    1.5416494    0.0592326    0.0491069    1.7941808  
    0.556    2.3471572    1.5408428    0.0587478    0.0490139    1.7932763  
    0.557    2.3459637    1.5400363    0.0582630    0.0489208    1.7923718  
    0.558    2.3447703    1.5392297    0.0577782    0.0488278    1.7914673  
    0.559    2.3435768    1.5384232    0.0572933    0.0487348    1.7905628  
    0.56     2.3423834    1.5376166    0.0568085    0.0486417    1.7896583  
    0.561    2.34119      1.53681      0.0563237    0.0485487    1.7887538  
    0.562    2.3399965    1.5360035    0.0558389    0.0484557    1.7878493  
    0.563    2.3388031    1.5351969    0.0553540    0.0483626    1.7869448  
    0.564    2.3376097    1.5343903    0.0548692    0.0482696    1.7860402  
    0.565    2.3364162    1.5335838    0.0543844    0.0481766    1.7851357  
    0.566    2.3352228    1.5327772    0.0538996    0.0480835    1.7842312  
    0.567    2.3340293    1.5319707    0.0534148    0.0479905    1.7833267  
    0.568    2.3328359    1.5311641    0.0529299    0.0478975    1.7824222  
    0.569    2.3316425    1.5303575    0.0524451    0.0478044    1.7815177  
    0.57     2.330449     1.529551     0.0519603    0.0477114    1.7806132  
    0.571    2.3292556    1.5287444    0.0514755    0.0476184    1.7797087  
    0.572    2.3280622    1.5279378    0.0509906    0.0475254    1.7788042  
    0.573    2.3268687    1.5271313    0.0505058    0.0474323    1.7778996  
    0.574    2.3256753    1.5263247    0.0500210    0.0473393    1.7769951  
    0.575    2.3244819    1.5255181    0.0495362    0.0472463    1.7760906  
    0.576    2.3232884    1.5247116    0.0490514    0.0471532    1.7751861  
    0.577    2.322095     1.523905     0.0485665    0.0470602    1.7742816  
    0.578    2.3209015    1.5230985    0.0480817    0.0469672    1.7733771  
    0.579    2.3197081    1.5222919    0.0475969    0.0468741    1.7724726  
    0.58     2.3185147    1.5214853    0.0471121    0.0467811    1.7715681  
    0.581    2.3173212    1.5206788    0.0466273    0.0466881    1.7706636  
    0.582    2.3161278    1.5198722    0.0461424    0.0465950    1.7697591  
    0.583    2.3149344    1.5190656    0.0456576    0.0465020    1.7688545  
    0.584    2.3137409    1.5182591    0.0451728    0.0464090    1.76795    
    0.585    2.3125475    1.5174525    0.0446880    0.0463160    1.7670455  
    0.586    2.311354     1.516646     0.0442031    0.0462229    1.766141   
    0.587    2.3101606    1.5158394    0.0437183    0.0461299    1.7652365  
    0.588    2.3089672    1.5150328    0.0432335    0.0460369    1.764332   
    0.589    2.3077737    1.5142263    0.0427487    0.0459438    1.7634275  
    0.59     2.3065803    1.5134197    0.0422639    0.0458508    1.762523   
    0.591    2.3053869    1.5126131    0.0417790    0.0457578    1.7616185  
    0.592    2.3041934    1.5118066    0.0412942    0.0456647    1.7607139  
    0.593    2.303        1.511        0.0408094    0.0455717    1.7598094  
    0.594    2.3018065    1.5101935    0.0403246    0.0454787    1.7589049  
    0.595    2.3006131    1.5093869    0.0398397    0.0453856    1.7580004  
    0.596    2.2994197    1.5085803    0.0393549    0.0452926    1.7570959  
    0.597    2.2982262    1.5077738    0.0388701    0.0451996    1.7561914  
    0.598    2.2970328    1.5069672    0.0383853    0.0451065    1.7552869  
    0.599    2.2958394    1.5061606    0.0379005    0.0450135    1.7543824  
    0.6      2.2946459    1.5053541    0.0374156    0.0449205    1.7534779  
    0.601    2.2935836    1.5044164    0.0373241    0.0446964    1.7525734  
    0.602    2.2925212    1.5034788    0.0372325    0.0444723    1.7516688  
    0.603    2.2914588    1.5025412    0.0371409    0.0442482    1.7507643  
    0.604    2.2903965    1.5016035    0.0370493    0.0440241    1.7498598  
    0.605    2.2893341    1.5006659    0.0369577    0.0437999    1.7489553  
    0.606    2.2882718    1.4997282    0.0368661    0.0435758    1.7480508  
    0.607    2.2872094    1.4987906    0.0367745    0.0433517    1.7471463  
    0.608    2.2861471    1.4978529    0.0366829    0.0431276    1.7462418  
    0.609    2.2850847    1.4969153    0.0365913    0.0429035    1.7453373  
    0.61     2.2840223    1.4959777    0.0364998    0.0426794    1.7444328  
    0.611    2.28296      1.49504      0.0364082    0.0424553    1.7435282  
    0.612    2.2818976    1.4941024    0.0363166    0.0422312    1.7426237  
    0.613    2.2808353    1.4931647    0.0362250    0.0420071    1.7417192  
    0.614    2.2797729    1.4922271    0.0361334    0.0417830    1.7408147  
    0.615    2.2787105    1.4912895    0.0360418    0.0415589    1.7399102  
    0.616    2.2776482    1.4903518    0.0359502    0.0413347    1.7390057  
    0.617    2.2765858    1.4894142    0.0358586    0.0411106    1.7381012  
    0.618    2.2755235    1.4884765    0.0357670    0.0408865    1.7371967  
    0.619    2.2744611    1.4875389    0.0356755    0.0406624    1.7362922  
    0.62     2.2733987    1.4866013    0.0355839    0.0404383    1.7353876  
    0.621    2.2723364    1.4856636    0.0354923    0.0402142    1.7344831  
    0.622    2.271274     1.484726     0.0354007    0.0399901    1.7335786  
    0.623    2.2702117    1.4837883    0.0353091    0.0397660    1.7326741  
    0.624    2.2691493    1.4828507    0.0352175    0.0395419    1.7317696  
    0.625    2.2680869    1.4819131    0.0351259    0.0393178    1.7308651  
    0.626    2.2670246    1.4809754    0.0350343    0.0390937    1.7299606  
    0.627    2.2659622    1.4800378    0.0349427    0.0388696    1.7290561  
    0.628    2.2648999    1.4791001    0.0348512    0.0386454    1.7281516  
    0.629    2.2638375    1.4781625    0.0347596    0.0384213    1.7272471  
    0.63     2.2627751    1.4772249    0.0346680    0.0381972    1.7263425  
    0.631    2.2617128    1.4762872    0.0345764    0.0379731    1.725438   
    0.632    2.2606504    1.4753496    0.0344848    0.0377490    1.7245335  
    0.633    2.2595881    1.4744119    0.0343932    0.0375249    1.723629   
    0.634    2.2585257    1.4734743    0.0343016    0.0373008    1.7227245  
    0.635    2.2574633    1.4725367    0.0342100    0.0370767    1.72182    
    0.636    2.256401     1.471599     0.0341184    0.0368526    1.7209155  
    0.637    2.2553386    1.4706614    0.0340269    0.0366285    1.720011   
    0.638    2.2542763    1.4697237    0.0339353    0.0364044    1.7191065  
    0.639    2.2532139    1.4687861    0.0338437    0.0361802    1.7182019  
    0.64     2.2521515    1.4678485    0.0337521    0.0359561    1.7172974  
    0.641    2.2510892    1.4669108    0.0336605    0.0357320    1.7163929  
    0.642    2.2500268    1.4659732    0.0335689    0.0355079    1.7154884  
    0.643    2.2489645    1.4650355    0.0334773    0.0352838    1.7145839  
    0.644    2.2479021    1.4640979    0.0333857    0.0350597    1.7136794  
    0.645    2.2468398    1.4631602    0.0332941    0.0348356    1.7127749  
    0.646    2.2457774    1.4622226    0.0332026    0.0346115    1.7118704  
    0.647    2.244715     1.461285     0.0331110    0.0343874    1.7109659  
    0.648    2.2436527    1.4603473    0.0330194    0.0341633    1.7100614  
    0.649    2.2425903    1.4594097    0.0329278    0.0339392    1.7091568  
    0.65     2.241528     1.458472     0.0328362    0.0337151    1.7082523  
    0.651    2.2404656    1.4575344    0.0327446    0.0334909    1.7073478  
    0.652    2.2394032    1.4565968    0.0326530    0.0332668    1.7064433  
    0.653    2.2383409    1.4556591    0.0325614    0.0330427    1.7055388  
    0.654    2.2372785    1.4547215    0.0324698    0.0328186    1.7046343  
    0.655    2.2362162    1.4537838    0.0323783    0.0325945    1.7037298  
    0.656    2.2351538    1.4528462    0.0322867    0.0323704    1.7028253  
    0.657    2.2340914    1.4519086    0.0321951    0.0321463    1.7019208  
    0.658    2.2330291    1.4509709    0.0321035    0.0319222    1.7010162  
    0.659    2.2319667    1.4500333    0.0320119    0.0316981    1.7001117  
    0.66     2.2309044    1.4490956    0.0319203    0.0314740    1.6992072  
    0.661    2.229842     1.448158     0.0318287    0.0312499    1.6983027  
    0.662    2.2287796    1.4472204    0.0317371    0.0310257    1.6973982  
    0.663    2.2277173    1.4462827    0.0316455    0.0308016    1.6964937  
    0.664    2.2266549    1.4453451    0.0315540    0.0305775    1.6955892  
    0.665    2.2255926    1.4444074    0.0314624    0.0303534    1.6946847  
    0.666    2.2245302    1.4434698    0.0313708    0.0301293    1.6937802  
    0.667    2.2234678    1.4425322    0.0312792    0.0299052    1.6928756  
    0.668    2.2224055    1.4415945    0.0311420    0.0298180    1.6919255  
    0.669    2.2213431    1.4406569    0.0310047    0.0297309    1.6909753  
    0.67     2.2202808    1.4397192    0.0308675    0.0296437    1.6900252  
    0.671    2.2192184    1.4387816    0.0307302    0.0295565    1.689075   
    0.672    2.218156     1.437844     0.0305930    0.0294694    1.6881249  
    0.673    2.2170937    1.4369063    0.0304558    0.0293822    1.6871747  
    0.674    2.2160313    1.4359687    0.0303185    0.0292950    1.6862245  
    0.675    2.214969     1.435031     0.0301813    0.0292079    1.6852744  
    0.676    2.2139066    1.4340934    0.0300441    0.0291207    1.6843242  
    0.677    2.2128443    1.4331557    0.0299068    0.0290335    1.6833741  
    0.678    2.2117819    1.4322181    0.0297696    0.0289464    1.6824239  
    0.679    2.2107195    1.4312805    0.0296324    0.0288592    1.6814738  
    0.68     2.2096572    1.4303428    0.0294951    0.0287720    1.6805236  
    0.681    2.2085948    1.4294052    0.0293579    0.0286849    1.6795734  
    0.682    2.2075325    1.4284675    0.0292206    0.0285977    1.6786233  
    0.683    2.2064701    1.4275299    0.0290834    0.0285105    1.6776731  
    0.684    2.2054077    1.4265923    0.0289462    0.0284234    1.676723   
    0.685    2.2043454    1.4256546    0.0288089    0.0283362    1.6757728  
    0.686    2.203283     1.424717     0.0286717    0.0282490    1.6748226  
    0.687    2.2022207    1.4237793    0.0285345    0.0281619    1.6738725  
    0.688    2.2011583    1.4228417    0.0283972    0.0280747    1.6729223  
    0.689    2.2000959    1.4219041    0.0282600    0.0279875    1.6719722  
    0.69     2.1990336    1.4209664    0.0281228    0.0279004    1.671022   
    0.691    2.1979712    1.4200288    0.0279855    0.0278132    1.6700719  
    0.692    2.1969089    1.4190911    0.0278483    0.0277260    1.6691217  
    0.693    2.1958465    1.4181535    0.0277110    0.0276389    1.6681715  
    0.694    2.1947841    1.4172159    0.0275738    0.0275517    1.6672214  
    0.695    2.1937218    1.4162782    0.0274366    0.0274645    1.6662712  
    0.696    2.1926594    1.4153406    0.0272993    0.0273774    1.6653211  
    0.697    2.1915971    1.4144029    0.0271621    0.0272902    1.6643709  
    0.698    2.1905347    1.4134653    0.0270249    0.0272030    1.6634208  
    0.699    2.1894723    1.4125277    0.0268876    0.0271159    1.6624706  
    0.7      2.18841      1.41159      0.0267504    0.0270287    1.6615204  
    0.701    2.1873476    1.4106524    0.0266132    0.0269415    1.6605703  
    0.702    2.1862853    1.4097147    0.0264759    0.0268544    1.6596201  
    0.703    2.1852229    1.4087771    0.0263387    0.0267672    1.65867    
    0.704    2.1841605    1.4078395    0.0262014    0.0266800    1.6577198  
    0.705    2.1830982    1.4069018    0.0260642    0.0265929    1.6567696  
    0.706    2.1820358    1.4059642    0.0259270    0.0265057    1.6558195  
    0.707    2.1809735    1.4050265    0.0257897    0.0264185    1.6548693  
    0.708    2.1799111    1.4040889    0.0256525    0.0263314    1.6539192  
    0.709    2.1788488    1.4031512    0.0255153    0.0262442    1.652969   
    0.71     2.1777864    1.4022136    0.0253780    0.0261570    1.6520189  
    0.711    2.176724     1.401276     0.0252408    0.0260699    1.6510687  
    0.712    2.1756617    1.4003383    0.0251036    0.0259827    1.6501185  
    0.713    2.1745993    1.3994007    0.0249663    0.0258955    1.6491684  
    0.714    2.173537     1.398463     0.0248291    0.0258084    1.6482182  
    0.715    2.1724746    1.3975254    0.0246919    0.0257212    1.6472681  
    0.716    2.1714122    1.3965878    0.0245546    0.0256340    1.6463179  
    0.717    2.1703499    1.3956501    0.0244174    0.0255469    1.6453677  
    0.718    2.1692875    1.3947125    0.0242801    0.0254597    1.6444176  
    0.719    2.1682252    1.3937748    0.0241429    0.0253725    1.6434674  
    0.72     2.1671628    1.3928372    0.0240057    0.0252854    1.6425173  
    0.721    2.1661004    1.3918996    0.0238684    0.0251982    1.6415671  
    0.722    2.1650381    1.3909619    0.0237312    0.0251110    1.640617   
    0.723    2.1639757    1.3900243    0.0235940    0.0250239    1.6396668  
    0.724    2.1629134    1.3890866    0.0234567    0.0249367    1.6387166  
    0.725    2.161851     1.388149     0.0233195    0.0248495    1.6377665  
    0.726    2.1607886    1.3872114    0.0231823    0.0247624    1.6368163  
    0.727    2.1597263    1.3862737    0.0230450    0.0246752    1.6358662  
    0.728    2.1586639    1.3853361    0.0229078    0.0245880    1.634916   
    0.729    2.1576016    1.3843984    0.0227705    0.0245009    1.6339659  
    0.73     2.1565392    1.3834608    0.0226333    0.0244137    1.6330157  
    0.731    2.1554768    1.3825232    0.0224961    0.0243265    1.6320655  
    0.732    2.1544145    1.3815855    0.0223588    0.0242394    1.6311154  
    0.733    2.1533521    1.3806479    0.0222216    0.0241522    1.6301652  
    0.734    2.1522898    1.3797102    0.0220844    0.0240650    1.6292151  
    0.735    2.1512274    1.3787726    0.0219471    0.0239779    1.6282649  
    0.736    2.150165     1.377835     0.0218099    0.0238907    1.6273147  
    0.737    2.1491027    1.3768973    0.0216727    0.0238035    1.6263646  
    0.738    2.1480403    1.3759597    0.0215354    0.0237164    1.6254144  
    0.739    2.146978     1.375022     0.0213982    0.0236292    1.6244643  
    0.74     2.1459156    1.3740844    0.0212609    0.0235420    1.6235141  
    0.741    2.1448533    1.3731467    0.0211237    0.0234549    1.622564   
    0.742    2.1437909    1.3722091    0.0209865    0.0233677    1.6216138  
    0.743    2.1427285    1.3712715    0.0208492    0.0232805    1.6206636  
    0.744    2.1416662    1.3703338    0.0207120    0.0231934    1.6197135  
    0.745    2.1406038    1.3693962    0.0205748    0.0231062    1.6187633  
    0.746    2.1395415    1.3684585    0.0204375    0.0230190    1.6178132  
    0.747    2.1384791    1.3675209    0.0203003    0.0229319    1.616863   
    0.748    2.1374167    1.3665833    0.0201631    0.0228447    1.6159129  
    0.749    2.1363544    1.3656456    0.0200258    0.0227575    1.6149627  
    0.75     2.135292     1.364708     0.0198886    0.0226704    1.6140125  
    0.751    2.1342297    1.3637703    0.0197513    0.0225832    1.6130624  
    0.752    2.1331673    1.3628327    0.0196141    0.0224960    1.6121122  
    0.753    2.1321049    1.3618951    0.0194769    0.0224089    1.6111621  
    0.754    2.1310426    1.3609574    0.0193396    0.0223217    1.6102119  
    0.755    2.1299802    1.3600198    0.0192024    0.0222345    1.6092617  
    0.756    2.1289179    1.3590821    0.0190652    0.0221474    1.6083116  
    0.757    2.1278555    1.3581445    0.0189279    0.0220602    1.6073614  
    0.758    2.1267931    1.3572069    0.0187907    0.0219730    1.6064113  
    0.759    2.1257308    1.3562692    0.0186535    0.0218859    1.6054611  
    0.76     2.1246684    1.3553316    0.0185162    0.0217987    1.604511   
    0.761    2.1236061    1.3543939    0.0183790    0.0217115    1.6035608  
    0.762    2.1225437    1.3534563    0.0182417    0.0216244    1.6026106  
    0.763    2.1214813    1.3525187    0.0181045    0.0215372    1.6016605  
    0.764    2.120419     1.351581     0.0179673    0.0214500    1.6007103  
    0.765    2.1193566    1.3506434    0.0178300    0.0213629    1.5997602  
    0.766    2.1182943    1.3497057    0.0176928    0.0212757    1.59881    
    0.767    2.1172319    1.3487681    0.0175556    0.0211885    1.5978599  
    0.768    2.1161695    1.3478305    0.0174183    0.0211014    1.5969097  
    0.769    2.1151072    1.3468928    0.0172811    0.0210142    1.5959595  
    0.77     2.1140448    1.3459552    0.0171439    0.0209270    1.5950094  
    0.771    2.1129825    1.3450175    0.0170066    0.0208399    1.5940592  
    0.772    2.1119201    1.3440799    0.0168694    0.0207527    1.5931091  
    0.773    2.1108577    1.3431423    0.0167322    0.0206655    1.5921589  
    0.774    2.1097954    1.3422046    0.0165949    0.0205784    1.5912087  
    0.775    2.108733     1.341267     0.0164577    0.0204912    1.5902586  
    0.776    2.1076707    1.3403293    0.0163204    0.0204040    1.5893084  
    0.777    2.1066083    1.3393917    0.0161832    0.0203169    1.5883583  
    0.778    2.105546     1.338454     0.0160460    0.0202297    1.5874081  
    0.779    2.1044836    1.3375164    0.0159087    0.0201425    1.586458   
    0.78     2.1034212    1.3365788    0.0157715    0.0200554    1.5855078  
    0.781    2.1023589    1.3356411    0.0156343    0.0199682    1.5845576  
    0.782    2.1012965    1.3347035    0.0154970    0.0198810    1.5836075  
    0.783    2.1002342    1.3337658    0.0153598    0.0197939    1.5826573  
    0.784    2.0991718    1.3328282    0.0152226    0.0197067    1.5817072  
    0.785    2.0981094    1.3318906    0.0150853    0.0196195    1.580757   
    0.786    2.0970471    1.3309529    0.0149481    0.0195324    1.5798068  
    0.787    2.0959847    1.3300153    0.0148108    0.0194452    1.5788567  
    0.788    2.0949224    1.3290776    0.0146736    0.0193580    1.5779065  
    0.789    2.09386      1.32814      0.0145364    0.0192709    1.5769564  
    0.79     2.0927976    1.3272024    0.0143991    0.0191837    1.5760062  
    0.791    2.0917353    1.3262647    0.0142619    0.0190965    1.5750561  
    0.792    2.0906729    1.3253271    0.0141247    0.0190094    1.5741059  
    0.793    2.0896106    1.3243894    0.0139874    0.0189222    1.5731557  
    0.794    2.0885482    1.3234518    0.0138502    0.0188350    1.5722056  
    0.795    2.0874858    1.3225142    0.0137130    0.0187479    1.5712554  
    0.796    2.0864235    1.3215765    0.0135757    0.0186607    1.5703053  
    0.797    2.0853611    1.3206389    0.0134385    0.0185735    1.5693551  
    0.798    2.0842988    1.3197012    0.0133012    0.0184864    1.568405   
    0.799    2.0832364    1.3187636    0.0131640    0.0183992    1.5674548  
    0.8      2.082174     1.317826     0.0130268    0.0183120    1.5665046  
    0.801    2.0811523    1.3168477    0.0130115    0.0181842    1.5655545  
    0.802    2.0801306    1.3158694    0.0129962    0.0180564    1.5646043  
    0.803    2.0791089    1.3148911    0.0129809    0.0179286    1.5636542  
    0.804    2.0780872    1.3139128    0.0129656    0.0178008    1.562704   
    0.805    2.0770655    1.3129345    0.0129503    0.0176730    1.5617538  
    0.806    2.0760438    1.3119562    0.0129350    0.0175452    1.5608037  
    0.807    2.0750221    1.3109779    0.0129197    0.0174173    1.5598535  
    0.808    2.0740004    1.3099996    0.0129044    0.0172895    1.5589034  
    0.809    2.0729786    1.3090214    0.0128891    0.0171617    1.5579532  
    0.81     2.0719569    1.3080431    0.0128739    0.0170339    1.5570031  
    0.811    2.0709352    1.3070648    0.0128586    0.0169061    1.5560529  
    0.812    2.0699135    1.3060865    0.0128433    0.0167783    1.5551027  
    0.813    2.0688918    1.3051082    0.0128280    0.0166505    1.5541526  
    0.814    2.0678701    1.3041299    0.0128127    0.0165226    1.5532024  
    0.815    2.0668484    1.3031516    0.0127974    0.0163948    1.5522523  
    0.816    2.0658267    1.3021733    0.0127821    0.0162670    1.5513021  
    0.817    2.064805     1.301195     0.0127668    0.0161392    1.550352   
    0.818    2.0637832    1.3002168    0.0127515    0.0160114    1.5494018  
    0.819    2.0627615    1.2992385    0.0127362    0.0158836    1.5484516  
    0.82     2.0617398    1.2982602    0.0127209    0.0157557    1.5475015  
    0.821    2.0607181    1.2972819    0.0127056    0.0156279    1.5465513  
    0.822    2.0596964    1.2963036    0.0126904    0.0155001    1.5456012  
    0.823    2.0586747    1.2953253    0.0126751    0.0153723    1.544651   
    0.824    2.057653     1.294347     0.0126598    0.0152445    1.5437008  
    0.825    2.0566313    1.2933687    0.0126445    0.0151167    1.5427507  
    0.826    2.0556096    1.2923904    0.0126292    0.0149889    1.5418005  
    0.827    2.0545878    1.2914122    0.0126139    0.0148610    1.5408504  
    0.828    2.0535661    1.2904339    0.0125986    0.0147332    1.5399002  
    0.829    2.0525444    1.2894556    0.0125833    0.0146054    1.5389501  
    0.83     2.0515227    1.2884773    0.0125680    0.0144776    1.5379999  
    0.831    2.050501     1.287499     0.0125527    0.0143498    1.5370497  
    0.832    2.0494793    1.2865207    0.0125374    0.0142220    1.5360996  
    0.833    2.0484576    1.2855424    0.0125221    0.0140942    1.5351494  
    0.834    2.0474359    1.2845641    0.0125069    0.0139663    1.5341993  
    0.835    2.0464142    1.2835858    0.0124916    0.0138385    1.5332491  
    0.836    2.0453924    1.2826076    0.0124763    0.0137107    1.5322989  
    0.837    2.0443707    1.2816293    0.0124610    0.0135829    1.5313488  
    0.838    2.043349     1.280651     0.0124457    0.0134551    1.5303986  
    0.839    2.0423273    1.2796727    0.0124304    0.0133273    1.5294485  
    0.84     2.0413056    1.2786944    0.0124151    0.0131995    1.5284983  
    0.841    2.0402839    1.2777161    0.0123998    0.0130716    1.5275482  
    0.842    2.0392622    1.2767378    0.0123845    0.0129438    1.526598   
    0.843    2.0382405    1.2757595    0.0123692    0.0128160    1.5256478  
    0.844    2.0372187    1.2747813    0.0123539    0.0126882    1.5246977  
    0.845    2.036197     1.273803     0.0123386    0.0125604    1.5237475  
    0.846    2.0351753    1.2728247    0.0123233    0.0124326    1.5227974  
    0.847    2.0341536    1.2718464    0.0123081    0.0123048    1.5218472  
    0.848    2.0331319    1.2708681    0.0122928    0.0121769    1.5208971  
    0.849    2.0321102    1.2698898    0.0122775    0.0120491    1.5199469  
    0.85     2.0310885    1.2689115    0.0122622    0.0119213    1.5189967  
    0.851    2.0300668    1.2679332    0.0122469    0.0117935    1.5180466  
    0.852    2.0290451    1.2669549    0.0122316    0.0116657    1.5170964  
    0.853    2.0280233    1.2659767    0.0122163    0.0115379    1.5161463  
    0.854    2.0270016    1.2649984    0.0122010    0.0114100    1.5151961  
    0.855    2.0259799    1.2640201    0.0121857    0.0112822    1.5142459  
    0.856    2.0249582    1.2630418    0.0121704    0.0111544    1.5132958  
    0.857    2.0239365    1.2620635    0.0121551    0.0110266    1.5123456  
    0.858    2.0229148    1.2610852    0.0121398    0.0108988    1.5113955  
    0.859    2.0218931    1.2601069    0.0121246    0.0107710    1.5104453  
    0.86     2.0208714    1.2591286    0.0121093    0.0106432    1.5094952  
    0.861    2.0198497    1.2581503    0.0120940    0.0105153    1.508545   
    0.862    2.0188279    1.2571721    0.0120787    0.0103875    1.5075948  
    0.863    2.0178062    1.2561938    0.0120634    0.0102597    1.5066447  
    0.864    2.0167845    1.2552155    0.0120481    0.0101319    1.5056945  
    0.865    2.0157628    1.2542372    0.0120328    0.0100041    1.5047444  
    0.866    2.0147411    1.2532589    0.0120175    0.0098763    1.5037942  
    0.867    2.0137194    1.2522806    0.0120022    0.0097485    1.5028441  
    0.868    2.0126977    1.2513023    0.0119533    0.0097214    1.5018603  
    0.869    2.011676     1.250324     0.0119044    0.0096944    1.5008765  
    0.87     2.0106543    1.2493457    0.0118556    0.0096674    1.4998928  
    0.871    2.0096325    1.2483675    0.0118067    0.0096403    1.498909   
    0.872    2.0086108    1.2473892    0.0117578    0.0096133    1.4979253  
    0.873    2.0075891    1.2464109    0.0117089    0.0095863    1.4969415  
    0.874    2.0065674    1.2454326    0.0116600    0.0095592    1.4959578  
    0.875    2.0055457    1.2444543    0.0116111    0.0095322    1.494974   
    0.876    2.004524     1.243476     0.0115622    0.0095052    1.4939903  
    0.877    2.0035023    1.2424977    0.0115134    0.0094781    1.4930065  
    0.878    2.0024806    1.2415194    0.0114645    0.0094511    1.4920228  
    0.879    2.0014589    1.2405411    0.0114156    0.0094241    1.491039   
    0.88     2.0004371    1.2395629    0.0113667    0.0093971    1.4900553  
    0.881    1.9994154    1.2385846    0.0113178    0.0093700    1.4890715  
    0.882    1.9983937    1.2376063    0.0112689    0.0093430    1.4880878  
    0.883    1.997372     1.236628     0.0112200    0.0093160    1.487104   
    0.884    1.9963503    1.2356497    0.0111711    0.0092889    1.4861203  
    0.885    1.9953286    1.2346714    0.0111223    0.0092619    1.4851365  
    0.886    1.9943069    1.2336931    0.0110734    0.0092349    1.4841528  
    0.887    1.9932852    1.2327148    0.0110245    0.0092078    1.483169   
    0.888    1.9922635    1.2317365    0.0109756    0.0091808    1.4821852  
    0.889    1.9912417    1.2307583    0.0109267    0.0091538    1.4812015  
    0.89     1.99022      1.22978      0.0108778    0.0091267    1.4802177  
    0.891    1.9891983    1.2288017    0.0108289    0.0090997    1.479234   
    0.892    1.9881766    1.2278234    0.0107801    0.0090727    1.4782502  
    0.893    1.9871549    1.2268451    0.0107312    0.0090457    1.4772665  
    0.894    1.9861332    1.2258668    0.0106823    0.0090186    1.4762827  
    0.895    1.9851115    1.2248885    0.0106334    0.0089916    1.475299   
    0.896    1.9840898    1.2239102    0.0105845    0.0089646    1.4743152  
    0.897    1.9830681    1.2229319    0.0105356    0.0089375    1.4733315  
    0.898    1.9820463    1.2219537    0.0104867    0.0089105    1.4723477  
    0.899    1.9810246    1.2209754    0.0104379    0.0088835    1.471364   
    0.9      1.9800029    1.2199971    0.0103890    0.0088564    1.4703802  
    0.901    1.9789812    1.2190188    0.0103401    0.0088294    1.4693965  
    0.902    1.9779595    1.2180405    0.0102912    0.0088024    1.4684127  
    0.903    1.9769378    1.2170622    0.0102423    0.0087753    1.467429   
    0.904    1.9759161    1.2160839    0.0101934    0.0087483    1.4664452  
    0.905    1.9748944    1.2151056    0.0101445    0.0087213    1.4654615  
    0.906    1.9738726    1.2141274    0.0100956    0.0086942    1.4644777  
    0.907    1.9728509    1.2131491    0.0100468    0.0086672    1.4634939  
    0.908    1.9718292    1.2121708    0.0099979    0.0086402    1.4625102  
    0.909    1.9708075    1.2111925    0.0099490    0.0086132    1.4615264  
    0.91     1.9697858    1.2102142    0.0099001    0.0085861    1.4605427  
    0.911    1.9687641    1.2092359    0.0098512    0.0085591    1.4595589  
    0.912    1.9677424    1.2082576    0.0098023    0.0085321    1.4585752  
    0.913    1.9667207    1.2072793    0.0097534    0.0085050    1.4575914  
    0.914    1.965699     1.206301     0.0097046    0.008478     1.4566077  
    0.915    1.9646772    1.2053228    0.0096557    0.0084510    1.4556239  
    0.916    1.9636555    1.2043445    0.0096068    0.0084239    1.4546402  
    0.917    1.9626338    1.2033662    0.0095579    0.0083969    1.4536564  
    0.918    1.9616121    1.2023879    0.0095090    0.0083699    1.4526727  
    0.919    1.9605904    1.2014096    0.0094601    0.0083428    1.4516889  
    0.92     1.9595687    1.2004313    0.0094112    0.0083158    1.4507052  
    0.921    1.958547     1.199453     0.0093624    0.0082888    1.4497214  
    0.922    1.9575253    1.1984747    0.0093135    0.0082618    1.4487377  
    0.923    1.9565036    1.1974964    0.0092646    0.0082347    1.4477539  
    0.924    1.9554818    1.1965182    0.0092157    0.0082077    1.4467702  
    0.925    1.9544601    1.1955399    0.0091668    0.0081807    1.4457864  
    0.926    1.9534384    1.1945616    0.0091179    0.0081536    1.4448026  
    0.927    1.9524167    1.1935833    0.0090690    0.0081266    1.4438189  
    0.928    1.951395     1.192605     0.0090201    0.0080996    1.4428351  
    0.929    1.9503733    1.1916267    0.0089713    0.0080725    1.4418514  
    0.93     1.9493516    1.1906484    0.0089224    0.0080455    1.4408676  
    0.931    1.9483299    1.1896701    0.0088735    0.0080185    1.4398839  
    0.932    1.9473082    1.1886918    0.0088246    0.0079914    1.4389001  
    0.933    1.9462864    1.1877136    0.0087757    0.0079644    1.4379164  
    0.934    1.9452647    1.1867353    0.0087268    0.0079374    1.4369326  
    0.935    1.944243     1.185757     0.0086779    0.0079103    1.4359489  
    0.936    1.9432213    1.1847787    0.0086291    0.0078833    1.4349651  
    0.937    1.9421996    1.1838004    0.0085802    0.0078563    1.4339814  
    0.938    1.9411779    1.1828221    0.0085313    0.0078293    1.4329976  
    0.939    1.9401562    1.1818438    0.0084824    0.0078022    1.4320139  
    0.94     1.9391345    1.1808655    0.0084335    0.0077752    1.4310301  
    0.941    1.9381128    1.1798872    0.0083846    0.0077482    1.4300464  
    0.942    1.937091     1.178909     0.0083357    0.0077211    1.4290626  
    0.943    1.9360693    1.1779307    0.0082868    0.0076941    1.4280789  
    0.944    1.9350476    1.1769524    0.0082380    0.0076671    1.4270951  
    0.945    1.9340259    1.1759741    0.0081891    0.0076400    1.4261114  
    0.946    1.9330042    1.1749958    0.0081402    0.0076130    1.4251276  
    0.947    1.9319825    1.1740175    0.0080913    0.0075860    1.4241438  
    0.948    1.9309608    1.1730392    0.0080424    0.0075589    1.4231601  
    0.949    1.9299391    1.1720609    0.0079935    0.0075319    1.4221763  
    0.95     1.9289174    1.1710826    0.0079446    0.0075049    1.4211926  
    0.951    1.9278956    1.1701044    0.0078958    0.0074779    1.4202088  
    0.952    1.9268739    1.1691261    0.0078469    0.0074508    1.4192251  
    0.953    1.9258522    1.1681478    0.0077980    0.0074238    1.4182413  
    0.954    1.9248305    1.1671695    0.0077491    0.0073968    1.4172576  
    0.955    1.9238088    1.1661912    0.0077002    0.0073697    1.4162738  
    0.956    1.9227871    1.1652129    0.0076513    0.0073427    1.4152901  
    0.957    1.9217654    1.1642346    0.0076024    0.0073157    1.4143063  
    0.958    1.9207437    1.1632563    0.0075536    0.0072886    1.4133226  
    0.959    1.919722     1.162278     0.0075047    0.0072616    1.4123388  
    0.96     1.9187002    1.1612998    0.0074558    0.0072346    1.4113551  
    0.961    1.9176785    1.1603215    0.0074069    0.0072075    1.4103713  
    0.962    1.9166568    1.1593432    0.0073580    0.0071805    1.4093876  
    0.963    1.9156351    1.1583649    0.0073091    0.0071535    1.4084038  
    0.964    1.9146134    1.1573866    0.0072602    0.0071265    1.4074201  
    0.965    1.9135917    1.1564083    0.0072113    0.0070994    1.4064363  
    0.966    1.91257      1.15543      0.0071625    0.0070724    1.4054525  
    0.967    1.9115483    1.1544517    0.0071136    0.0070454    1.4044688  
    0.968    1.9105265    1.1534735    0.0070647    0.0070183    1.403485   
    0.969    1.9095048    1.1524952    0.0070158    0.0069913    1.4025013  
    0.97     1.9084831    1.1515169    0.0069669    0.0069643    1.4015175  
    0.971    1.9074614    1.1505386    0.0069180    0.0069372    1.4005338  
    0.972    1.9064397    1.1495603    0.0068691    0.0069102    1.39955    
    0.973    1.905418     1.148582     0.0068203    0.0068832    1.3985663  
    0.974    1.9043963    1.1476037    0.0067714    0.0068561    1.3975825  
    0.975    1.9033746    1.1466254    0.0067225    0.0068291    1.3965988  
    0.976    1.9023529    1.1456471    0.0066736    0.0068021    1.395615   
    0.977    1.9013311    1.1446689    0.0066247    0.0067750    1.3946313  
    0.978    1.9003094    1.1436906    0.0065758    0.0067480    1.3936475  
    0.979    1.8992877    1.1427123    0.0065269    0.0067210    1.3926638  
    0.98     1.898266     1.141734     0.0064781    0.0066940    1.39168    
    0.981    1.8972443    1.1407557    0.0064292    0.0066669    1.3906963  
    0.982    1.8962226    1.1397774    0.0063803    0.0066399    1.3897125  
    0.983    1.8952009    1.1387991    0.0063314    0.0066129    1.3887288  
    0.984    1.8941792    1.1378208    0.0062825    0.0065858    1.387745   
    0.985    1.8931575    1.1368425    0.0062336    0.0065588    1.3867612  
    0.986    1.8921357    1.1358643    0.0061847    0.0065318    1.3857775  
    0.987    1.891114     1.134886     0.0061358    0.0065047    1.3847937  
    0.988    1.8900923    1.1339077    0.0060870    0.0064777    1.38381    
    0.989    1.8890706    1.1329294    0.0060381    0.0064507    1.3828262  
    0.99     1.8880489    1.1319511    0.0059892    0.0064236    1.3818425  
    0.991    1.8870272    1.1309728    0.0059403    0.0063966    1.3808587  
    0.992    1.8860055    1.1299945    0.0058914    0.0063696    1.379875   
    0.993    1.8849838    1.1290162    0.0058425    0.0063426    1.3788912  
    0.994    1.8839621    1.1280379    0.0057936    0.0063155    1.3779075  
    0.995    1.8829403    1.1270597    0.0057448    0.0062885    1.3769237  
    0.996    1.8819186    1.1260814    0.0056959    0.0062615    1.37594    
    0.997    1.8808969    1.1251031    0.0056470    0.0062344    1.3749562  
    0.998    1.8798752    1.1241248    0.0055981    0.0062074    1.3739725  
    0.999    1.8788535    1.1231465    0.0055492    0.0061804    1.3729887  
    1.       1.8778318    1.1221682    0.0055003    0.0061533    1.372005   
    1.001    1.8768226    1.1211774    0.0054891    0.0061138    1.3710212  
    1.002    1.8758135    1.1201865    0.0054778    0.0060742    1.3700375  
    1.003    1.8748043    1.1191957    0.0054666    0.0060346    1.3690537  
    1.004    1.8737951    1.1182049    0.0054553    0.0059950    1.3680699  
    1.005    1.872786     1.117214     0.0054441    0.0059555    1.3670862  
    1.006    1.8717768    1.1162232    0.0054328    0.0059159    1.3661024  
    1.007    1.8707676    1.1152324    0.0054215    0.0058763    1.3651187  
    1.008    1.8697585    1.1142415    0.0054103    0.0058367    1.3641349  
    1.009    1.8687493    1.1132507    0.0053990    0.0057972    1.3631512  
    1.01     1.8677401    1.1122599    0.0053878    0.0057576    1.3621674  
    1.011    1.8667309    1.1112691    0.0053765    0.0057180    1.3611837  
    1.012    1.8657218    1.1102782    0.0053653    0.0056784    1.3601999  
    1.013    1.8647126    1.1092874    0.0053540    0.0056389    1.3592162  
    1.014    1.8637034    1.1082966    0.0053428    0.0055993    1.3582324  
    1.015    1.8626943    1.1073057    0.0053315    0.0055597    1.3572487  
    1.016    1.8616851    1.1063149    0.0053203    0.0055201    1.3562649  
    1.017    1.8606759    1.1053241    0.0053090    0.0054806    1.3552812  
    1.018    1.8596668    1.1043332    0.0052977    0.0054410    1.3542974  
    1.019    1.8586576    1.1033424    0.0052865    0.0054014    1.3533137  
    1.02     1.8576484    1.1023516    0.0052752    0.0053618    1.3523299  
    1.021    1.8566393    1.1013607    0.0052640    0.0053223    1.3513462  
    1.022    1.8556301    1.1003699    0.0052527    0.0052827    1.3503624  
    1.023    1.8546209    1.0993791    0.0052415    0.0052431    1.3493787  
    1.024    1.8536118    1.0983882    0.0052302    0.0052035    1.3483949  
    1.025    1.8526026    1.0973974    0.0052190    0.0051640    1.3474111  
    1.026    1.8515934    1.0964066    0.0052077    0.0051244    1.3464274  
    1.027    1.8505843    1.0954157    0.0051965    0.0050848    1.3454436  
    1.028    1.8495751    1.0944249    0.0051852    0.0050452    1.3444599  
    1.029    1.8485659    1.0934341    0.0051740    0.0050057    1.3434761  
    1.03     1.8475568    1.0924432    0.0051627    0.0049661    1.3424924  
    1.031    1.8465476    1.0914524    0.0051514    0.0049265    1.3415086  
    1.032    1.8455384    1.0904616    0.0051402    0.0048869    1.3405249  
    1.033    1.8445293    1.0894707    0.0051289    0.0048474    1.3395411  
    1.034    1.8435201    1.0884799    0.0051177    0.0048078    1.3385574  
    1.035    1.8425109    1.0874891    0.0051064    0.0047682    1.3375736  
    1.036    1.8415018    1.0864982    0.0050952    0.0047286    1.3365899  
    1.037    1.8404926    1.0855074    0.0050839    0.0046891    1.3356061  
    1.038    1.8394834    1.0845166    0.0050727    0.0046495    1.3346224  
    1.039    1.8384743    1.0835257    0.0050614    0.0046099    1.3336386  
    1.04     1.8374651    1.0825349    0.0050502    0.0045703    1.3326549  
    1.041    1.8364559    1.0815441    0.0050389    0.0045308    1.3316711  
    1.042    1.8354468    1.0805532    0.0050276    0.0044912    1.3306874  
    1.043    1.8344376    1.0795624    0.0050164    0.0044516    1.3297036  
    1.044    1.8334284    1.0785716    0.0050051    0.0044120    1.3287198  
    1.045    1.8324193    1.0775807    0.0049939    0.0043725    1.3277361  
    1.046    1.8314101    1.0765899    0.0049826    0.0043329    1.3267523  
    1.047    1.8304009    1.0755991    0.0049714    0.0042933    1.3257686  
    1.048    1.8293918    1.0746082    0.0049601    0.0042537    1.3247848  
    1.049    1.8283826    1.0736174    0.0049489    0.0042142    1.3238011  
    1.05     1.8273734    1.0726266    0.0049376    0.0041746    1.3228173  
    1.051    1.8263643    1.0716357    0.0049264    0.0041350    1.3218336  
    1.052    1.8253551    1.0706449    0.0049151    0.0040954    1.3208498  
    1.053    1.8243459    1.0696541    0.0049039    0.0040559    1.3198661  
    1.054    1.8233368    1.0686632    0.0048926    0.0040163    1.3188823  
    1.055    1.8223276    1.0676724    0.0048813    0.0039767    1.3178986  
    1.056    1.8213184    1.0666816    0.0048701    0.0039371    1.3169148  
    1.057    1.8203093    1.0656907    0.0048588    0.0038976    1.3159311  
    1.058    1.8193001    1.0646999    0.0048476    0.0038580    1.3149473  
    1.059    1.8182909    1.0637091    0.0048363    0.0038184    1.3139636  
    1.06     1.8172818    1.0627182    0.0048251    0.0037788    1.3129798  
    1.061    1.8162726    1.0617274    0.0048138    0.0037393    1.3119961  
    1.062    1.8152634    1.0607366    0.0048026    0.0036997    1.3110123  
    1.063    1.8142543    1.0597457    0.0047913    0.0036601    1.3100285  
    1.064    1.8132451    1.0587549    0.0047801    0.0036205    1.3090448  
    1.065    1.8122359    1.0577641    0.0047688    0.0035810    1.308061   
    1.066    1.8112268    1.0567732    0.0047575    0.0035414    1.3070773  
    1.067    1.8102176    1.0557824    0.0047463    0.0035018    1.3060935  
    1.068    1.8092084    1.0547916    0.0047246    0.0034935    1.3050994  
    1.069    1.8081993    1.0538007    0.0047030    0.0034851    1.3041052  
    1.07     1.8071901    1.0528099    0.0046813    0.0034768    1.303111   
    1.071    1.8061809    1.0518191    0.0046596    0.0034684    1.3021169  
    1.072    1.8051717    1.0508283    0.0046380    0.0034601    1.3011227  
    1.073    1.8041626    1.0498374    0.0046163    0.0034518    1.3001286  
    1.074    1.8031534    1.0488466    0.0045946    0.0034434    1.2991344  
    1.075    1.8021442    1.0478558    0.0045730    0.0034351    1.2981402  
    1.076    1.8011351    1.0468649    0.0045513    0.0034267    1.2971461  
    1.077    1.8001259    1.0458741    0.0045296    0.0034184    1.2961519  
    1.078    1.7991167    1.0448833    0.0045080    0.0034100    1.2951577  
    1.079    1.7981076    1.0438924    0.0044863    0.0034017    1.2941636  
    1.08     1.7970984    1.0429016    0.0044646    0.0033934    1.2931694  
    1.081    1.7960892    1.0419108    0.0044430    0.0033850    1.2921752  
    1.082    1.7950801    1.0409199    0.0044213    0.0033767    1.2911811  
    1.083    1.7940709    1.0399291    0.0043996    0.0033683    1.2901869  
    1.084    1.7930617    1.0389383    0.0043780    0.0033600    1.2891928  
    1.085    1.7920526    1.0379474    0.0043563    0.0033517    1.2881986  
    1.086    1.7910434    1.0369566    0.0043347    0.0033433    1.2872044  
    1.087    1.7900342    1.0359658    0.0043130    0.0033350    1.2862103  
    1.088    1.7890251    1.0349749    0.0042913    0.0033266    1.2852161  
    1.089    1.7880159    1.0339841    0.0042697    0.0033183    1.2842219  
    1.09     1.7870067    1.0329933    0.0042480    0.0033099    1.2832278  
    1.091    1.7859976    1.0320024    0.0042263    0.0033016    1.2822336  
    1.092    1.7849884    1.0310116    0.0042047    0.0032933    1.2812394  
    1.093    1.7839792    1.0300208    0.0041830    0.0032849    1.2802453  
    1.094    1.7829701    1.0290299    0.0041613    0.0032766    1.2792511  
    1.095    1.7819609    1.0280391    0.0041397    0.0032682    1.278257   
    1.096    1.7809517    1.0270483    0.0041180    0.0032599    1.2772628  
    1.097    1.7799426    1.0260574    0.0040963    0.0032515    1.2762686  
    1.098    1.7789334    1.0250666    0.0040747    0.0032432    1.2752745  
    1.099    1.7779242    1.0240758    0.0040530    0.0032349    1.2742803  
    1.1      1.7769151    1.0230849    0.0040313    0.0032265    1.2732861  
    1.101    1.7759059    1.0220941    0.0040097    0.0032182    1.272292   
    1.102    1.7748967    1.0211033    0.0039880    0.0032098    1.2712978  
    1.103    1.7738876    1.0201124    0.0039663    0.0032015    1.2703036  
    1.104    1.7728784    1.0191216    0.0039447    0.0031932    1.2693095  
    1.105    1.7718692    1.0181308    0.0039230    0.0031848    1.2683153  
    1.106    1.7708601    1.0171399    0.0039013    0.0031765    1.2673212  
    1.107    1.7698509    1.0161491    0.0038797    0.0031681    1.266327   
    1.108    1.7688417    1.0151583    0.0038580    0.0031598    1.2653328  
    1.109    1.7678326    1.0141674    0.0038364    0.0031514    1.2643387  
    1.11     1.7668234    1.0131766    0.0038147    0.0031431    1.2633445  
    1.111    1.7658142    1.0121858    0.0037930    0.0031348    1.2623503  
    1.112    1.7648051    1.0111949    0.0037714    0.0031264    1.2613562  
    1.113    1.7637959    1.0102041    0.0037497    0.0031181    1.260362   
    1.114    1.7627867    1.0092133    0.0037280    0.0031097    1.2593678  
    1.115    1.7617776    1.0082224    0.0037064    0.0031014    1.2583737  
    1.116    1.7607684    1.0072316    0.0036847    0.0030931    1.2573795  
    1.117    1.7597592    1.0062408    0.0036630    0.0030847    1.2563854  
    1.118    1.7587501    1.0052499    0.0036414    0.0030764    1.2553912  
    1.119    1.7577409    1.0042591    0.0036197    0.0030680    1.254397   
    1.12     1.7567317    1.0032683    0.0035980    0.0030597    1.2534029  
    1.121    1.7557226    1.0022774    0.0035764    0.0030513    1.2524087  
    1.122    1.7547134    1.0012866    0.0035547    0.0030430    1.2514145  
    1.123    1.7537042    1.0002958    0.0035330    0.0030347    1.2504204  
    1.124    1.7526951    0.9993049    0.0035114    0.0030263    1.2494262  
    1.125    1.7516859    0.9983141    0.0034897    0.0030180    1.248432   
    1.126    1.7506767    0.9973233    0.0034680    0.0030096    1.2474379  
    1.127    1.7496676    0.9963324    0.0034464    0.0030013    1.2464437  
    1.128    1.7486584    0.9953416    0.0034247    0.0029930    1.2454496  
    1.129    1.7476492    0.9943508    0.0034030    0.0029846    1.2444554  
    1.13     1.7466401    0.9933599    0.0033814    0.0029763    1.2434612  
    1.131    1.7456309    0.9923691    0.0033597    0.0029679    1.2424671  
    1.132    1.7446217    0.9913783    0.0033380    0.0029596    1.2414729  
    1.133    1.7436125    0.9903875    0.0033164    0.0029512    1.2404787  
    1.134    1.7426034    0.9893966    0.0032947    0.0029429    1.2394846  
    1.135    1.7415942    0.9884058    0.0032731    0.0029346    1.2384904  
    1.136    1.740585     0.9874150    0.0032514    0.0029262    1.2374962  
    1.137    1.7395759    0.9864241    0.0032297    0.0029179    1.2365021  
    1.138    1.7385667    0.9854333    0.0032081    0.0029095    1.2355079  
    1.139    1.7375575    0.9844425    0.0031864    0.0029012    1.2345138  
    1.14     1.7365484    0.9834516    0.0031647    0.0028929    1.2335196  
    1.141    1.7355392    0.9824608    0.0031431    0.0028845    1.2325254  
    1.142    1.73453      0.9814700    0.0031214    0.0028762    1.2315313  
    1.143    1.7335209    0.9804791    0.0030997    0.0028678    1.2305371  
    1.144    1.7325117    0.9794883    0.0030781    0.0028595    1.2295429  
    1.145    1.7315025    0.9784975    0.0030564    0.0028511    1.2285488  
    1.146    1.7304934    0.9775066    0.0030347    0.0028428    1.2275546  
    1.147    1.7294842    0.9765158    0.0030131    0.0028345    1.2265604  
    1.148    1.728475     0.9755250    0.0029914    0.0028261    1.2255663  
    1.149    1.7274659    0.9745341    0.0029697    0.0028178    1.2245721  
    1.15     1.7264567    0.9735433    0.0029481    0.0028094    1.223578   
    1.151    1.7254475    0.9725525    0.0029264    0.0028011    1.2225838  
    1.152    1.7244384    0.9715616    0.0029047    0.0027927    1.2215896  
    1.153    1.7234292    0.9705708    0.0028831    0.0027844    1.2205955  
    1.154    1.72242      0.9695800    0.0028614    0.0027761    1.2196013  
    1.155    1.7214109    0.9685891    0.0028397    0.0027677    1.2186071  
    1.156    1.7204017    0.9675983    0.0028181    0.0027594    1.217613   
    1.157    1.7193925    0.9666075    0.0027964    0.0027510    1.2166188  
    1.158    1.7183834    0.9656166    0.0027748    0.0027427    1.2156246  
    1.159    1.7173742    0.9646258    0.0027531    0.0027344    1.2146305  
    1.16     1.716365     0.9636350    0.0027314    0.0027260    1.2136363  
    1.161    1.7153559    0.9626441    0.0027098    0.0027177    1.2126422  
    1.162    1.7143467    0.9616533    0.0026881    0.0027093    1.211648   
    1.163    1.7133375    0.9606625    0.0026664    0.0027010    1.2106538  
    1.164    1.7123284    0.9596716    0.0026448    0.0026926    1.2096597  
    1.165    1.7113192    0.9586808    0.0026231    0.0026843    1.2086655  
    1.166    1.71031      0.9576900    0.0026014    0.0026760    1.2076713  
    1.167    1.7093009    0.9566991    0.0025798    0.0026676    1.2066772  
    1.168    1.7082917    0.9557083    0.0025581    0.0026593    1.205683   
    1.169    1.7072825    0.9547175    0.0025364    0.0026509    1.2046888  
    1.17     1.7062734    0.9537266    0.0025148    0.0026426    1.2036947  
    1.171    1.7052642    0.9527358    0.0024931    0.0026343    1.2027005  
    1.172    1.704255     0.9517450    0.0024714    0.0026259    1.2017064  
    1.173    1.7032459    0.9507541    0.0024498    0.0026176    1.2007122  
    1.174    1.7022367    0.9497633    0.0024281    0.0026092    1.199718   
    1.175    1.7012275    0.9487725    0.0024064    0.0026009    1.1987239  
    1.176    1.7002184    0.9477816    0.0023848    0.0025925    1.1977297  
    1.177    1.6992092    0.9467908    0.0023631    0.0025842    1.1967355  
    1.178    1.6982       0.9458000    0.0023414    0.0025759    1.1957414  
    1.179    1.6971909    0.9448091    0.0023198    0.0025675    1.1947472  
    1.18     1.6961817    0.9438183    0.0022981    0.0025592    1.193753   
    1.181    1.6951725    0.9428275    0.0022765    0.0025508    1.1927589  
    1.182    1.6941634    0.9418366    0.0022548    0.0025425    1.1917647  
    1.183    1.6931542    0.9408458    0.0022331    0.0025342    1.1907706  
    1.184    1.692145     0.9398550    0.0022115    0.0025258    1.1897764  
    1.185    1.6911359    0.9388641    0.0021898    0.0025175    1.1887822  
    1.186    1.6901267    0.9378733    0.0021681    0.0025091    1.1877881  
    1.187    1.6891175    0.9368825    0.0021465    0.0025008    1.1867939  
    1.188    1.6881084    0.9358916    0.0021248    0.0024924    1.1857997  
    1.189    1.6870992    0.9349008    0.0021031    0.0024841    1.1848056  
    1.19     1.68609      0.9339100    0.0020815    0.0024758    1.1838114  
    1.191    1.6850809    0.9329191    0.0020598    0.0024674    1.1828172  
    1.192    1.6840717    0.9319283    0.0020381    0.0024591    1.1818231  
    1.193    1.6830625    0.9309375    0.0020165    0.0024507    1.1808289  
    1.194    1.6820534    0.9299466    0.0019948    0.0024424    1.1798348  
    1.195    1.6810442    0.9289558    0.0019731    0.0024341    1.1788406  
    1.196    1.680035     0.9279650    0.0019515    0.0024257    1.1778464  
    1.197    1.6790258    0.9269742    0.0019298    0.0024174    1.1768523  
    1.198    1.6780167    0.9259833    0.0019081    0.0024090    1.1758581  
    1.199    1.6770075    0.9249925    0.0018865    0.0024007    1.1748639  
    1.2      1.6759983    0.9240017    0.0018648    0.0023923    1.1738698  
    1.201    1.6749952    0.9230048    0.0018613    0.0023779    1.1728756  
    1.202    1.6739921    0.9220079    0.0018578    0.0023635    1.1718814  
    1.203    1.672989     0.9210110    0.0018543    0.0023491    1.1708873  
    1.204    1.6719859    0.9200141    0.0018509    0.0023347    1.1698931  
    1.205    1.6709828    0.9190172    0.0018474    0.0023203    1.168899   
    1.206    1.6699797    0.9180203    0.0018439    0.0023059    1.1679048  
    1.207    1.6689766    0.9170234    0.0018404    0.0022915    1.1669106  
    1.208    1.6679735    0.9160265    0.0018369    0.0022771    1.1659165  
    1.209    1.6669704    0.9150296    0.0018334    0.0022627    1.1649223  
    1.21     1.6659673    0.9140327    0.0018299    0.0022483    1.1639281  
    1.211    1.6649642    0.9130358    0.0018264    0.0022339    1.162934   
    1.212    1.6639611    0.9120389    0.0018230    0.0022195    1.1619398  
    1.213    1.6629579    0.9110421    0.0018195    0.0022051    1.1609456  
    1.214    1.6619548    0.9100452    0.0018160    0.0021907    1.1599515  
    1.215    1.6609517    0.9090483    0.0018125    0.0021763    1.1589573  
    1.216    1.6599486    0.9080514    0.0018090    0.0021619    1.1579632  
    1.217    1.6589455    0.9070545    0.0018055    0.0021475    1.156969   
    1.218    1.6579424    0.9060576    0.0018020    0.0021331    1.1559748  
    1.219    1.6569393    0.9050607    0.0017985    0.0021187    1.1549807  
    1.22     1.6559362    0.9040638    0.0017951    0.0021043    1.1539865  
    1.221    1.6549331    0.9030669    0.0017916    0.0020899    1.1529923  
    1.222    1.65393      0.9020700    0.0017881    0.0020755    1.1519982  
    1.223    1.6529269    0.9010731    0.0017846    0.0020611    1.151004   
    1.224    1.6519238    0.9000762    0.0017811    0.0020467    1.1500098  
    1.225    1.6509206    0.8990794    0.0017776    0.0020323    1.1490157  
    1.226    1.6499175    0.8980825    0.0017741    0.0020179    1.1480215  
    1.227    1.6489144    0.8970856    0.0017706    0.0020035    1.1470274  
    1.228    1.6479113    0.8960887    0.0017672    0.0019891    1.1460332  
    1.229    1.6469082    0.8950918    0.0017637    0.0019747    1.145039   
    1.23     1.6459051    0.8940949    0.0017602    0.0019603    1.1440449  
    1.231    1.644902     0.893098     0.0017567    0.0019459    1.1430507  
    1.232    1.6438989    0.8921011    0.0017532    0.0019315    1.1420565  
    1.233    1.6428958    0.8911042    0.0017497    0.0019171    1.1410624  
    1.234    1.6418927    0.8901073    0.0017462    0.0019027    1.1400682  
    1.235    1.6408896    0.8891104    0.0017427    0.0018883    1.139074   
    1.236    1.6398865    0.8881135    0.0017393    0.0018739    1.1380799  
    1.237    1.6388834    0.8871166    0.0017358    0.0018595    1.1370857  
    1.238    1.6378802    0.8861198    0.0017323    0.0018451    1.1360916  
    1.239    1.6368771    0.8851229    0.0017288    0.0018307    1.1350974  
    1.24     1.635874     0.8841260    0.0017253    0.0018163    1.1341032  
    1.241    1.6348709    0.8831291    0.0017218    0.0018019    1.1331091  
    1.242    1.6338678    0.8821322    0.0017183    0.0017875    1.1321149  
    1.243    1.6328647    0.8811353    0.0017148    0.0017731    1.1311207  
    1.244    1.6318616    0.8801384    0.0017114    0.0017587    1.1301266  
    1.245    1.6308585    0.8791415    0.0017079    0.0017443    1.1291324  
    1.246    1.6298554    0.8781446    0.0017044    0.0017299    1.1281382  
    1.247    1.6288523    0.8771477    0.0017009    0.0017155    1.1271441  
    1.248    1.6278492    0.8761508    0.0016974    0.0017011    1.1261499  
    1.249    1.6268461    0.8751539    0.0016939    0.0016867    1.1251558  
    1.25     1.6258429    0.8741571    0.0016904    0.0016723    1.1241616  
    1.251    1.6248398    0.8731602    0.0016869    0.0016579    1.1231674  
    1.252    1.6238367    0.8721633    0.0016834    0.0016435    1.1221733  
    1.253    1.6228336    0.8711664    0.0016800    0.0016291    1.1211791  
    1.254    1.6218305    0.8701695    0.0016765    0.0016147    1.1201849  
    1.255    1.6208274    0.8691726    0.0016730    0.0016003    1.1191908  
    1.256    1.6198243    0.8681757    0.0016695    0.0015859    1.1181966  
    1.257    1.6188212    0.8671788    0.0016660    0.0015715    1.1172024  
    1.258    1.6178181    0.8661819    0.0016625    0.0015571    1.1162083  
    1.259    1.616815     0.8651850    0.0016590    0.0015427    1.1152141  
    1.26     1.6158119    0.8641881    0.0016555    0.0015283    1.11422    
    1.261    1.6148088    0.8631912    0.0016521    0.0015139    1.1132258  
    1.262    1.6138056    0.8621944    0.0016486    0.0014995    1.1122316  
    1.263    1.6128025    0.8611975    0.0016451    0.0014851    1.1112375  
    1.264    1.6117994    0.8602006    0.0016416    0.0014707    1.1102433  
    1.265    1.6107963    0.8592037    0.0016381    0.0014563    1.1092491  
    1.266    1.6097932    0.8582068    0.0016346    0.0014419    1.108255   
    1.267    1.6087901    0.8572099    0.0016311    0.0014275    1.1072608  
    1.268    1.607787     0.856213     0.0016242    0.0014234    1.1062632  
    1.269    1.6067839    0.8552161    0.0016172    0.0014194    1.1052656  
    1.27     1.6057808    0.8542192    0.0016103    0.0014154    1.1042679  
    1.271    1.6047777    0.8532223    0.0016034    0.0014114    1.1032703  
    1.272    1.6037746    0.8522254    0.0015964    0.0014073    1.1022727  
    1.273    1.6027715    0.8512285    0.0015895    0.0014033    1.1012751  
    1.274    1.6017684    0.8502316    0.0015825    0.0013993    1.1002775  
    1.275    1.6007652    0.8492348    0.0015756    0.0013952    1.0992798  
    1.276    1.5997621    0.8482379    0.0015686    0.0013912    1.0982822  
    1.277    1.598759     0.8472410    0.0015617    0.0013872    1.0972846  
    1.278    1.5977559    0.8462441    0.0015547    0.0013832    1.096287   
    1.279    1.5967528    0.8452472    0.0015478    0.0013791    1.0952894  
    1.28     1.5957497    0.8442503    0.0015409    0.0013751    1.0942917  
    1.281    1.5947466    0.8432534    0.0015339    0.0013711    1.0932941  
    1.282    1.5937435    0.8422565    0.0015270    0.0013670    1.0922965  
    1.283    1.5927404    0.8412596    0.0015200    0.0013630    1.0912989  
    1.284    1.5917373    0.8402627    0.0015131    0.0013590    1.0903013  
    1.285    1.5907342    0.8392658    0.0015061    0.0013549    1.0893036  
    1.286    1.5897311    0.8382689    0.0014992    0.0013509    1.088306   
    1.287    1.5887279    0.8372721    0.0014922    0.0013469    1.0873084  
    1.288    1.5877248    0.8362752    0.0014853    0.0013429    1.0863108  
    1.289    1.5867217    0.8352783    0.0014783    0.0013388    1.0853131  
    1.29     1.5857186    0.8342814    0.0014714    0.0013348    1.0843155  
    1.291    1.5847155    0.8332845    0.0014645    0.0013308    1.0833179  
    1.292    1.5837124    0.8322876    0.0014575    0.0013267    1.0823203  
    1.293    1.5827093    0.8312907    0.0014506    0.0013227    1.0813227  
    1.294    1.5817062    0.8302938    0.0014436    0.0013187    1.080325   
    1.295    1.5807031    0.8292969    0.0014367    0.0013147    1.0793274  
    1.296    1.5797       0.8283000    0.0014297    0.0013106    1.0783298  
    1.297    1.5786969    0.8273031    0.0014228    0.0013066    1.0773322  
    1.298    1.5776938    0.8263062    0.0014158    0.0013026    1.0763346  
    1.299    1.5766907    0.8253093    0.0014089    0.0012985    1.0753369  
    1.3      1.5756875    0.8243125    0.0014020    0.0012945    1.0743393  
    1.301    1.5746844    0.8233156    0.0013950    0.0017477    1.0733417  
    1.302    1.5736813    0.8223187    0.0013881    0.0022009    1.0723441  
    1.303    1.5726782    0.8213218    0.0013811    0.0026541    1.0713465  
    1.304    1.5716751    0.8203249    0.0013742    0.0031073    1.0703488  
    1.305    1.570672     0.8193280    0.0013672    0.0035605    1.0693512  
    1.306    1.5696689    0.8183311    0.0013603    0.0040137    1.0683536  
    1.307    1.5686658    0.8173342    0.0013533    0.0044669    1.067356   
    1.308    1.5676627    0.8163373    0.0013464    0.0049201    1.0663583  
    1.309    1.5666596    0.8153404    0.0013394    0.0053733    1.0653607  
    1.31     1.5656565    0.8143435    0.0013325    0.0058265    1.0643631  
    1.311    1.5646534    0.8133466    0.0013256    0.0062797    1.0633655  
    1.312    1.5636502    0.8123498    0.0013186    0.0067329    1.0623679  
    1.313    1.5626471    0.8113529    0.0013117    0.0071861    1.0613702  
    1.314    1.561644     0.8103560    0.0013047    0.0076393    1.0603726  
    1.315    1.5606409    0.8093591    0.0012978    0.0080925    1.059375   
    1.316    1.5596378    0.8083622    0.0012908    0.0085458    1.0583774  
    1.317    1.5586347    0.8073653    0.0012839    0.0089990    1.0573798  
    1.318    1.5576316    0.8063684    0.0012769    0.0094522    1.0563821  
    1.319    1.5566285    0.8053715    0.0012700    0.0099054    1.0553845  
    1.32     1.5556254    0.8043746    0.0012631    0.0103586    1.0543869  
    1.321    1.5546223    0.8033777    0.0012561    0.0108118    1.0533893  
    1.322    1.5536192    0.8023808    0.0012492    0.0112650    1.0523917  
    1.323    1.5526161    0.8013839    0.0012422    0.0117182    1.051394   
    1.324    1.551613     0.8003870    0.0012353    0.0121714    1.0503964  
    1.325    1.5506098    0.7993902    0.0012283    0.0126246    1.0493988  
    1.326    1.5496067    0.7983933    0.0012214    0.0130778    1.0484012  
    1.327    1.5486036    0.7973964    0.0012144    0.0135310    1.0474036  
    1.328    1.5476005    0.7963995    0.0012075    0.0139842    1.0464059  
    1.329    1.5465974    0.7954026    0.0012005    0.0144374    1.0454083  
    1.33     1.5455943    0.7944057    0.0011936    0.0148906    1.0444107  
    1.331    1.5445912    0.7934088    0.0011867    0.0153438    1.0434131  
    1.332    1.5435881    0.7924119    0.0011797    0.0157970    1.0424154  
    1.333    1.542585     0.7914150    0.0011728    0.0162502    1.0414178  
    1.334    1.5415819    0.7904181    0.0011658    0.0167034    1.0404202  
    1.335    1.5405788    0.7894212    0.0011589    0.0171566    1.0394226  
    1.336    1.5395757    0.7884243    0.0011519    0.0176098    1.038425   
    1.337    1.5385725    0.7874275    0.0011450    0.0180630    1.0374273  
    1.338    1.5375694    0.7864306    0.0011380    0.0185162    1.0364297  
    1.339    1.5365663    0.7854337    0.0011311    0.0189694    1.0354321  
    1.34     1.5355632    0.7844368    0.0011242    0.0194226    1.0344345  
    1.341    1.5345601    0.7834399    0.0011172    0.0198758    1.0334369  
    1.342    1.533557     0.7824430    0.0011103    0.0203290    1.0324392  
    1.343    1.5325539    0.7814461    0.0011033    0.0207822    1.0314416  
    1.344    1.5315508    0.7804492    0.0010964    0.0212354    1.030444   
    1.345    1.5305477    0.7794523    0.0010894    0.0216886    1.0294464  
    1.346    1.5295446    0.7784554    0.0010825    0.0221418    1.0284488  
    1.347    1.5285415    0.7774585    0.0010755    0.0225950    1.0274511  
    1.348    1.5275384    0.7764616    0.0010686    0.0230482    1.0264535  
    1.349    1.5265353    0.7754647    0.0010616    0.0235014    1.0254559  
    1.35     1.5255321    0.7744679    0.0010547    0.0239546    1.0244583  
    1.351    1.524529     0.7734710    0.0010478    0.0244079    1.0234607  
    1.352    1.5235259    0.7724741    0.0010408    0.0248611    1.022463   
    1.353    1.5225228    0.7714772    0.0010339    0.0253143    1.0214654  
    1.354    1.5215197    0.7704803    0.0010269    0.0257675    1.0204678  
    1.355    1.5205166    0.7694834    0.0010200    0.0262207    1.0194702  
    1.356    1.5195135    0.7684865    0.0010130    0.0266739    1.0184725  
    1.357    1.5185104    0.7674896    0.0010061    0.0271271    1.0174749  
    1.358    1.5175073    0.7664927    0.0009991    0.0275803    1.0164773  
    1.359    1.5165042    0.7654958    0.0009922    0.0280335    1.0154797  
    1.36     1.5155011    0.7644989    0.0009853    0.0284867    1.0144821  
    1.361    1.514498     0.7635020    0.0009783    0.0289399    1.0134844  
    1.362    1.5134948    0.7625052    0.0009714    0.0293931    1.0124868  
    1.363    1.5124917    0.7615083    0.0009644    0.0298463    1.0114892  
    1.364    1.5114886    0.7605114    0.0009575    0.0302995    1.0104916  
    1.365    1.5104855    0.7595145    0.0009505    0.0307527    1.009494   
    1.366    1.5094824    0.7585176    0.0009436    0.0312059    1.0084963  
    1.367    1.5084793    0.7575207    0.0009366    0.0316591    1.0074987  
    1.368    1.5074762    0.7565238    0.0009297    0.0321123    1.0065011  
    1.369    1.5064731    0.7555269    0.0009228    0.0325655    1.0055035  
    1.37     1.50547      0.7545300    0.0009158    0.0330187    1.0045059  
    1.371    1.5044669    0.7535331    0.0009089    0.0334719    1.0035082  
    1.372    1.5034638    0.7525362    0.0009019    0.0339251    1.0025106  
    1.373    1.5024607    0.7515393    0.0008950    0.0343783    1.001513   
    1.374    1.5014576    0.7505424    0.0008880    0.0348315    1.0005154  
    1.375    1.5004544    0.7495456    0.0008811    0.0352847    0.9995178  
    1.376    1.4994513    0.7485487    0.0008741    0.0357379    0.9985201  
    1.377    1.4984482    0.7475518    0.0008672    0.0361911    0.9975225  
    1.378    1.4974451    0.7465549    0.0008602    0.0366443    0.9965249  
    1.379    1.496442     0.7455580    0.0008533    0.0370975    0.9955273  
    1.38     1.4954389    0.7445611    0.0008464    0.0375507    0.9945296  
    1.381    1.4944358    0.7435642    0.0008394    0.0380039    0.9935320  
    1.382    1.4934327    0.7425673    0.0008325    0.0384571    0.9925344  
    1.383    1.4924296    0.7415704    0.0008255    0.0389103    0.9915368  
    1.384    1.4914265    0.7405735    0.0008186    0.0393635    0.9905392  
    1.385    1.4904234    0.7395766    0.0008116    0.0398167    0.9895415  
    1.386    1.4894203    0.7385797    0.0008047    0.0402700    0.9885439  
    1.387    1.4884171    0.7375829    0.0007977    0.0407232    0.9875463  
    1.388    1.487414     0.7365860    0.0007908    0.0411764    0.9865487  
    1.389    1.4864109    0.7355891    0.0007839    0.0416296    0.9855511  
    1.39     1.4854078    0.7345922    0.0007769    0.0420828    0.9845534  
    1.391    1.4844047    0.7335953    0.0007700    0.0425360    0.9835558  
    1.392    1.4834016    0.7325984    0.0007630    0.0429892    0.9825582  
    1.393    1.4823985    0.7316015    0.0007561    0.0434424    0.9815606  
    1.394    1.4813954    0.7306046    0.0007491    0.0438956    0.9805630  
    1.395    1.4803923    0.7296077    0.0007422    0.0443488    0.9795653  
    1.396    1.4793892    0.7286108    0.0007352    0.0448020    0.9785677  
    1.397    1.4783861    0.7276139    0.0007283    0.0452552    0.9775701  
    1.398    1.477383     0.7266170    0.0007213    0.0457084    0.9765725  
    1.399    1.4763799    0.7256201    0.0007144    0.0461616    0.9755748  
    1.4      1.4753767    0.7246233    0.0007075    0.0466148    0.9745772  
    1.401    1.4743756    0.7236244    0.0007063    0.0470661    0.9735796  
    1.402    1.4733744    0.7226256    0.0007051    0.0475173    0.9725820  
    1.403    1.4723732    0.7216268    0.0007040    0.0479686    0.9715844  
    1.404    1.471372     0.7206280    0.0007028    0.0484199    0.9705867  
    1.405    1.4703708    0.7196292    0.0007017    0.0488712    0.9695891  
    1.406    1.4693697    0.7186303    0.0007005    0.0493224    0.9685915  
    1.407    1.4683685    0.7176315    0.0006994    0.0497737    0.9675939  
    1.408    1.4673673    0.7166327    0.0006982    0.0502250    0.9665963  
    1.409    1.4663661    0.7156339    0.0006970    0.0506763    0.9655986  
    1.41     1.465365     0.7146350    0.0006959    0.0511275    0.9646010  
    1.411    1.4643638    0.7136362    0.0006947    0.0515788    0.9636034  
    1.412    1.4633626    0.7126374    0.0006936    0.0520301    0.9626058  
    1.413    1.4623614    0.7116386    0.0006924    0.0524814    0.9616082  
    1.414    1.4613602    0.7106398    0.0006912    0.0529326    0.9606105  
    1.415    1.4603591    0.7096409    0.0006901    0.0533839    0.9596129  
    1.416    1.4593579    0.7086421    0.0006889    0.0538352    0.9586153  
    1.417    1.4583567    0.7076433    0.0006878    0.0542864    0.9576177  
    1.418    1.4573555    0.7066445    0.0006866    0.0547377    0.9566201  
    1.419    1.4563543    0.7056457    0.0006855    0.0551890    0.9556224  
    1.42     1.4553532    0.7046468    0.0006843    0.0556403    0.9546248  
    1.421    1.454352     0.7036480    0.0006831    0.0560915    0.9536272  
    1.422    1.4533508    0.7026492    0.0006820    0.0565428    0.9526296  
    1.423    1.4523496    0.7016504    0.0006808    0.0569941    0.9516319  
    1.424    1.4513484    0.7006516    0.0006797    0.0574454    0.9506343  
    1.425    1.4503473    0.6996527    0.0006785    0.0578966    0.9496367  
    1.426    1.4493461    0.6986539    0.0006773    0.0583479    0.9486391  
    1.427    1.4483449    0.6976551    0.0006762    0.0587992    0.9476415  
    1.428    1.4473437    0.6966563    0.0006750    0.0592505    0.9466438  
    1.429    1.4463425    0.6956575    0.0006739    0.0597017    0.9456462  
    1.43     1.4453414    0.6946586    0.0006727    0.0601530    0.9446486  
    1.431    1.4443402    0.6936598    0.0006716    0.0606043    0.9436510  
    1.432    1.443339     0.6926610    0.0006704    0.0610556    0.9426534  
    1.433    1.4423378    0.6916622    0.0006692    0.0615068    0.9416557  
    1.434    1.4413367    0.6906633    0.0006681    0.0619581    0.9406581  
    1.435    1.4403355    0.6896645    0.0006669    0.0624094    0.9396605  
    1.436    1.4393343    0.6886657    0.0006658    0.0628607    0.9386629  
    1.437    1.4383331    0.6876669    0.0006646    0.0633119    0.9376653  
    1.438    1.4373319    0.6866681    0.0006634    0.0637632    0.9366676  
    1.439    1.4363308    0.6856692    0.0006623    0.0642145    0.9356700  
    1.44     1.4353296    0.6846704    0.0006611    0.0646657    0.9346724  
    1.441    1.4343284    0.6836716    0.0006600    0.0651170    0.9336748  
    1.442    1.4333272    0.6826728    0.0006588    0.0655683    0.9326772  
    1.443    1.432326     0.6816740    0.0006577    0.0660196    0.9316795  
    1.444    1.4313249    0.6806751    0.0006565    0.0664708    0.9306819  
    1.445    1.4303237    0.6796763    0.0006553    0.0669221    0.9296843  
    1.446    1.4293225    0.6786775    0.0006542    0.0673734    0.9286867  
    1.447    1.4283213    0.6776787    0.0006530    0.0678247    0.9276890  
    1.448    1.4273201    0.6766799    0.0006519    0.0682759    0.9266914  
    1.449    1.426319     0.6756810    0.0006507    0.0687272    0.9256938  
    1.45     1.4253178    0.6746822    0.0006496    0.0691785    0.9246962  
    1.451    1.4243166    0.6736834    0.0006484    0.0696298    0.9236986  
    1.452    1.4233154    0.6726846    0.0006472    0.0700810    0.9227009  
    1.453    1.4223143    0.6716857    0.0006461    0.0705323    0.9217033  
    1.454    1.4213131    0.6706869    0.0006449    0.0709836    0.9207057  
    1.455    1.4203119    0.6696881    0.0006438    0.0714349    0.9197081  
    1.456    1.4193107    0.6686893    0.0006426    0.0718861    0.9187105  
    1.457    1.4183095    0.6676905    0.0006414    0.0723374    0.9177128  
    1.458    1.4173084    0.6666916    0.0006403    0.0727887    0.9167152  
    1.459    1.4163072    0.6656928    0.0006391    0.0732400    0.9157176  
    1.46     1.415306     0.664694     0.0006380    0.0736912    0.9147200  
    1.461    1.4143048    0.6636952    0.0006368    0.0741425    0.9137224  
    1.462    1.4133036    0.6626964    0.0006357    0.0745938    0.9127247  
    1.463    1.4123025    0.6616975    0.0006345    0.0750450    0.9117271  
    1.464    1.4113013    0.6606987    0.0006333    0.0754963    0.9107295  
    1.465    1.4103001    0.6596999    0.0006322    0.0759476    0.9097319  
    1.466    1.4092989    0.6587011    0.0006310    0.0763989    0.9087343  
    1.467    1.4082977    0.6577023    0.0006299    0.0768501    0.9077366  
    1.468    1.4072966    0.6567034    0.0007544    0.0769243    0.9068647  
    1.469    1.4062954    0.6557046    0.0008790    0.0769985    0.9059928  
    1.47     1.4052942    0.6547058    0.0010035    0.0770726    0.9051209  
    1.471    1.404293     0.6537070    0.0011280    0.0771468    0.9042490  
    1.472    1.4032918    0.6527082    0.0012526    0.0772209    0.9033770  
    1.473    1.4022907    0.6517093    0.0013771    0.0772951    0.9025051  
    1.474    1.4012895    0.6507105    0.0015017    0.0773693    0.9016332  
    1.475    1.4002883    0.6497117    0.0016262    0.0774434    0.9007613  
    1.476    1.3992871    0.6487129    0.0017508    0.0775176    0.8998894  
    1.477    1.398286     0.6477140    0.0018753    0.0775917    0.8990175  
    1.478    1.3972848    0.6467152    0.0019999    0.0776659    0.8981455  
    1.479    1.3962836    0.6457164    0.0021244    0.0777401    0.8972736  
    1.48     1.3952824    0.6447176    0.0022490    0.0778142    0.8964017  
    1.481    1.3942812    0.6437188    0.0023735    0.0778884    0.8955298  
    1.482    1.3932801    0.6427199    0.0024981    0.0779626    0.8946579  
    1.483    1.3922789    0.6417211    0.0026226    0.0780367    0.8937860  
    1.484    1.3912777    0.6407223    0.0027471    0.0781109    0.8929141  
    1.485    1.3902765    0.6397235    0.0028717    0.0781850    0.8920421  
    1.486    1.3892753    0.6387247    0.0029962    0.0782592    0.8911702  
    1.487    1.3882742    0.6377258    0.0031208    0.0783334    0.8902983  
    1.488    1.387273     0.6367270    0.0032453    0.0784075    0.8894264  
    1.489    1.3862718    0.6357282    0.0033699    0.0784817    0.8885545  
    1.49     1.3852706    0.6347294    0.0034944    0.0785558    0.8876826  
    1.491    1.3842694    0.6337306    0.0036190    0.0786300    0.8868106  
    1.492    1.3832683    0.6327317    0.0037435    0.0787042    0.8859387  
    1.493    1.3822671    0.6317329    0.0038681    0.0787783    0.8850668  
    1.494    1.3812659    0.6307341    0.0039926    0.0788525    0.8841949  
    1.495    1.3802647    0.6297353    0.0041172    0.0789266    0.8833230  
    1.496    1.3792635    0.6287365    0.0042417    0.0790008    0.8824511  
    1.497    1.3782624    0.6277376    0.0043662    0.0790750    0.8815791  
    1.498    1.3772612    0.6267388    0.0044908    0.0791491    0.8807072  
    1.499    1.37626      0.6257400    0.0046153    0.0792233    0.8798353  
    1.5      1.3752588    0.6247412    0.0047399    0.0792974    0.8789634  
    1.501    1.3742577    0.6237423    0.0048644    0.0793716    0.8780915  
    1.502    1.3732565    0.6227435    0.0049890    0.0794458    0.8772196  
    1.503    1.3722553    0.6217447    0.0051135    0.0795199    0.8763476  
    1.504    1.3712541    0.6207459    0.0052381    0.0795941    0.8754757  
    1.505    1.3702529    0.6197471    0.0053626    0.0796682    0.8746038  
    1.506    1.3692518    0.6187482    0.0054872    0.0797424    0.8737319  
    1.507    1.3682506    0.6177494    0.0056117    0.0798166    0.8728600  
    1.508    1.3672494    0.6167506    0.0057363    0.0798907    0.8719881  
    1.509    1.3662482    0.6157518    0.0058608    0.0799649    0.8711161  
    1.51     1.365247     0.6147530    0.0059854    0.0800390    0.8702442  
    1.511    1.3642459    0.6137541    0.0061099    0.0801132    0.8693723  
    1.512    1.3632447    0.6127553    0.0062344    0.0801874    0.8685004  
    1.513    1.3622435    0.6117565    0.0063590    0.0802615    0.8676285  
    1.514    1.3612423    0.6107577    0.0064835    0.0803357    0.8667566  
    1.515    1.3602411    0.6097589    0.0066081    0.0804099    0.8658846  
    1.516    1.35924      0.6087600    0.0067326    0.0804840    0.8650127  
    1.517    1.3582388    0.6077612    0.0068572    0.0805582    0.8641408  
    1.518    1.3572376    0.6067624    0.0069817    0.0806323    0.8632689  
    1.519    1.3562364    0.6057636    0.0071063    0.0807065    0.8623970  
    1.52     1.3552353    0.6047647    0.0072308    0.0807807    0.8615251  
    1.521    1.3542341    0.6037659    0.0073554    0.0808548    0.8606531  
    1.522    1.3532329    0.6027671    0.0074799    0.0809290    0.8597812  
    1.523    1.3522317    0.6017683    0.0076045    0.0810031    0.8589093  
    1.524    1.3512305    0.6007695    0.0077290    0.0810773    0.8580374  
    1.525    1.3502294    0.5997706    0.0078535    0.0811515    0.8571655  
    1.526    1.3492282    0.5987718    0.0079781    0.0812256    0.8562936  
    1.527    1.348227     0.597773     0.0081026    0.0812998    0.8554216  
    1.528    1.3472258    0.5967742    0.0082272    0.0813739    0.8545497  
    1.529    1.3462246    0.5957754    0.0083517    0.0814481    0.8536778  
    1.53     1.3452235    0.5947765    0.0084763    0.0815223    0.8528059  
    1.531    1.3442223    0.5937777    0.0086008    0.0815964    0.8519340  
    1.532    1.3432211    0.5927789    0.0087254    0.0816706    0.8510621  
    1.533    1.3422199    0.5917801    0.0088499    0.0817447    0.8501901  
    1.534    1.3412187    0.5907813    0.0089745    0.0818189    0.8493182  
    1.535    1.3402176    0.5897824    0.0090990    0.0818931    0.8484463  
    1.536    1.3392164    0.5887836    0.0092236    0.0819672    0.8475744  
    1.537    1.3382152    0.5877848    0.0093481    0.0820414    0.8467025  
    1.538    1.337214     0.5867860    0.0094726    0.0821155    0.8458306  
    1.539    1.3362128    0.5857872    0.0095972    0.0821897    0.8449586  
    1.54     1.3352117    0.5847883    0.0097217    0.0822639    0.8440867  
    1.541    1.3342105    0.5837895    0.0098463    0.0823380    0.8432148  
    1.542    1.3332093    0.5827907    0.0099708    0.0824122    0.8423429  
    1.543    1.3322081    0.5817919    0.0100954    0.0824863    0.8414710  
    1.544    1.331207     0.5807930    0.0102199    0.0825605    0.8405991  
    1.545    1.3302058    0.5797942    0.0103445    0.0826347    0.8397271  
    1.546    1.3292046    0.5787954    0.0104690    0.0827088    0.8388552  
    1.547    1.3282034    0.5777966    0.0105936    0.0827830    0.8379833  
    1.548    1.3272022    0.5767978    0.0107181    0.0828571    0.8371114  
    1.549    1.3262011    0.5757989    0.0108427    0.0829313    0.8362395  
    1.55     1.3251999    0.5748001    0.0109672    0.0830055    0.8353676  
    1.551    1.3241987    0.5738013    0.0110917    0.0830796    0.8344957  
    1.552    1.3231975    0.5728025    0.0112163    0.0831538    0.8336237  
    1.553    1.3221963    0.5718037    0.0113408    0.0832280    0.8327518  
    1.554    1.3211952    0.5708048    0.0114654    0.0833021    0.8318799  
    1.555    1.320194     0.5698060    0.0115899    0.0833763    0.8310080  
    1.556    1.3191928    0.5688072    0.0117145    0.0834504    0.8301361  
    1.557    1.3181916    0.5678084    0.0118390    0.0835246    0.8292642  
    1.558    1.3171904    0.5668096    0.0119636    0.0835988    0.8283922  
    1.559    1.3161893    0.5658107    0.0120881    0.0836729    0.8275203  
    1.56     1.3151881    0.5648119    0.0122127    0.0837471    0.8266484  
    1.561    1.3141869    0.5638131    0.0123372    0.0838212    0.8257765  
    1.562    1.3131857    0.5628143    0.0124618    0.0838954    0.8249046  
    1.563    1.3121846    0.5618154    0.0125863    0.0839696    0.8240327  
    1.564    1.3111834    0.5608166    0.0127109    0.0840437    0.8231607  
    1.565    1.3101822    0.5598178    0.0128354    0.0841179    0.8222888  
    1.566    1.309181     0.5588190    0.0129599    0.0841920    0.8214169  
    1.567    1.3081798    0.5578202    0.0130845    0.0842662    0.8205450  
    1.568    1.3071787    0.5568213    0.0132090    0.0843404    0.8196731  
    1.569    1.3061775    0.5558225    0.0133336    0.0844145    0.8188012  
    1.57     1.3051763    0.5548237    0.0134581    0.0844887    0.8179292  
    1.571    1.3041751    0.5538249    0.0135827    0.0845628    0.8170573  
    1.572    1.3031739    0.5528261    0.0137072    0.0846370    0.8161854  
    1.573    1.3021728    0.5518272    0.0138318    0.0847112    0.8153135  
    1.574    1.3011716    0.5508284    0.0139563    0.0847853    0.8144416  
    1.575    1.3001704    0.5498296    0.0140809    0.0848595    0.8135697  
    1.576    1.2991692    0.5488308    0.0142054    0.0849336    0.8126977  
    1.577    1.298168     0.5478320    0.0143300    0.0850078    0.8118258  
    1.578    1.2971669    0.5468331    0.0144545    0.0850820    0.8109539  
    1.579    1.2961657    0.5458343    0.0145790    0.0851561    0.8100820  
    1.58     1.2951645    0.5448355    0.0147036    0.0852303    0.8092101  
    1.581    1.2941633    0.5438367    0.0148281    0.0853044    0.8083382  
    1.582    1.2931621    0.5428379    0.0149527    0.0853786    0.8074662  
    1.583    1.292161     0.5418390    0.0150772    0.0854528    0.8065943  
    1.584    1.2911598    0.5408402    0.0152018    0.0855269    0.8057224  
    1.585    1.2901586    0.5398414    0.0153263    0.0856011    0.8048505  
    1.586    1.2891574    0.5388426    0.0154509    0.0856753    0.8039786  
    1.587    1.2881563    0.5378437    0.0155754    0.0857494    0.8031067  
    1.588    1.2871551    0.5368449    0.0157000    0.0858236    0.8022347  
    1.589    1.2861539    0.5358461    0.0158245    0.0858977    0.8013628  
    1.59     1.2851527    0.5348473    0.0159491    0.0859719    0.8004909  
    1.591    1.2841515    0.5338485    0.0160736    0.0860461    0.7996190  
    1.592    1.2831504    0.5328496    0.0161981    0.0861202    0.7987471  
    1.593    1.2821492    0.5318508    0.0163227    0.0861944    0.7978752  
    1.594    1.281148     0.530852     0.0164472    0.0862685    0.7970032  
    1.595    1.2801468    0.5298532    0.0165718    0.0863427    0.7961313  
    1.596    1.2791456    0.5288544    0.0166963    0.0864169    0.7952594  
    1.597    1.2781445    0.5278555    0.0168209    0.0864910    0.7943875  
    1.598    1.2771433    0.5268567    0.0169454    0.0865652    0.7935156  
    1.599    1.2761421    0.5258579    0.0170700    0.0866393    0.7926437  
    1.6      1.2751409    0.5248591    0.0171945    0.0867135    0.7917717  
    1.601    1.2741123    0.5238877    0.0172366    0.0868151    0.7908998  
    1.602    1.2730836    0.5229164    0.0172787    0.0869168    0.7900279  
    1.603    1.272055     0.5219450    0.0173208    0.0870184    0.789156   
    1.604    1.2710263    0.5209737    0.0173630    0.0871201    0.7882841  
    1.605    1.2699976    0.5200024    0.0174051    0.0872217    0.7874122  
    1.606    1.268969     0.5190310    0.0174472    0.0873233    0.7865402  
    1.607    1.2679403    0.5180597    0.0174893    0.0874250    0.7856683  
    1.608    1.2669117    0.5170883    0.0175314    0.0875266    0.7847964  
    1.609    1.265883     0.5161170    0.0175735    0.0876283    0.7839245  
    1.61     1.2648543    0.5151457    0.0176156    0.0877299    0.7830526  
    1.611    1.2638257    0.5141743    0.0176577    0.0878315    0.7821807  
    1.612    1.262797     0.5132030    0.0176998    0.0879332    0.7813087  
    1.613    1.2617684    0.5122316    0.0177420    0.0880348    0.7804368  
    1.614    1.2607397    0.5112603    0.0177841    0.0881364    0.7795649  
    1.615    1.2597111    0.5102889    0.0178262    0.0882381    0.778693   
    1.616    1.2586824    0.5093176    0.0178683    0.0883397    0.7778211  
    1.617    1.2576537    0.5083463    0.0179104    0.0884414    0.7769492  
    1.618    1.2566251    0.5073749    0.0179525    0.0885430    0.7760772  
    1.619    1.2555964    0.5064036    0.0179946    0.0886446    0.7752053  
    1.62     1.2545678    0.5054322    0.0180367    0.0887463    0.7743334  
    1.621    1.2535391    0.5044609    0.0180788    0.0888479    0.7734615  
    1.622    1.2525105    0.5034895    0.0181210    0.0889496    0.7725896  
    1.623    1.2514818    0.5025182    0.0181631    0.0890512    0.7717177  
    1.624    1.2504531    0.5015469    0.0182052    0.0891528    0.7708458  
    1.625    1.2494245    0.5005755    0.0182473    0.0892545    0.7699738  
    1.626    1.2483958    0.4996042    0.0182894    0.0893561    0.7691019  
    1.627    1.2473672    0.4986328    0.0183315    0.0894578    0.76823    
    1.628    1.2463385    0.4976615    0.0183736    0.0895594    0.7673581  
    1.629    1.2453099    0.4966901    0.0184157    0.0896610    0.7664862  
    1.63     1.2442812    0.4957188    0.0184578    0.0897627    0.7656143  
    1.631    1.2432525    0.4947475    0.0185000    0.0898643    0.7647423  
    1.632    1.2422239    0.4937761    0.0185421    0.0899659    0.7638704  
    1.633    1.2411952    0.4928048    0.0185842    0.0900676    0.7629985  
    1.634    1.2401666    0.4918334    0.0186263    0.0901692    0.7621266  
    1.635    1.2391379    0.4908621    0.0186684    0.0902709    0.7612547  
    1.636    1.2381093    0.4898907    0.0187105    0.0903725    0.7603828  
    1.637    1.2370806    0.4889194    0.0187526    0.0904741    0.7595108  
    1.638    1.2360519    0.4879481    0.0187947    0.0905758    0.7586389  
    1.639    1.2350233    0.4869767    0.0188368    0.0906774    0.757767   
    1.64     1.2339946    0.4860054    0.0188790    0.0907791    0.7568951  
    1.641    1.232966     0.4850340    0.0189211    0.0908807    0.7560232  
    1.642    1.2319373    0.4840627    0.0189632    0.0909823    0.7551513  
    1.643    1.2309087    0.4830913    0.0190053    0.0910840    0.7542793  
    1.644    1.22988      0.4821200    0.0190474    0.0911856    0.7534074  
    1.645    1.2288513    0.4811487    0.0190895    0.0912873    0.7525355  
    1.646    1.2278227    0.4801773    0.0191316    0.0913889    0.7516636  
    1.647    1.226794     0.4792060    0.0191737    0.0914905    0.7507917  
    1.648    1.2257654    0.4782346    0.0192158    0.0915922    0.7499198  
    1.649    1.2247367    0.4772633    0.0192580    0.0916938    0.7490478  
    1.65     1.223708     0.4762920    0.0193001    0.0917954    0.7481759  
    1.651    1.2226794    0.4753206    0.0193422    0.0918971    0.7473040  
    1.652    1.2216507    0.4743493    0.0193843    0.0919987    0.7464321  
    1.653    1.2206221    0.4733779    0.0194264    0.0921004    0.7455602  
    1.654    1.2195934    0.4724066    0.0194685    0.0922020    0.7446883  
    1.655    1.2185648    0.4714352    0.0195106    0.0923036    0.7438163  
    1.656    1.2175361    0.4704639    0.0195527    0.0924053    0.7429444  
    1.657    1.2165074    0.4694926    0.0195948    0.0925069    0.7420725  
    1.658    1.2154788    0.4685212    0.0196370    0.0926086    0.7412006  
    1.659    1.2144501    0.4675499    0.0196791    0.0927102    0.7403287  
    1.66     1.2134215    0.4665785    0.0197212    0.0928118    0.7394568  
    1.661    1.2123928    0.4656072    0.0197633    0.0929135    0.7385848  
    1.662    1.2113642    0.4646358    0.0198054    0.0930151    0.7377129  
    1.663    1.2103355    0.4636645    0.0198475    0.0931168    0.7368410  
    1.664    1.2093068    0.4626932    0.0198896    0.0932184    0.7359691  
    1.665    1.2082782    0.4617218    0.0199317    0.0933200    0.7350972  
    1.666    1.2072495    0.4607505    0.0199738    0.0934217    0.7342253  
    1.667    1.2062209    0.4597791    0.0200160    0.0935233    0.7333533  
    1.668    1.2051922    0.4588078    0.0200859    0.0935416    0.7325092  
    1.669    1.2041636    0.4578364    0.0201558    0.0935599    0.7316651  
    1.67     1.2031349    0.4568651    0.0202257    0.0935781    0.7308210  
    1.671    1.2021062    0.4558938    0.0202956    0.0935964    0.7299768  
    1.672    1.2010776    0.4549224    0.0203655    0.0936147    0.7291327  
    1.673    1.2000489    0.4539511    0.0204354    0.0936330    0.7282886  
    1.674    1.1990203    0.4529797    0.0205052    0.0936512    0.7274444  
    1.675    1.1979916    0.4520084    0.0205751    0.0936695    0.7266003  
    1.676    1.196963     0.4510370    0.0206450    0.0936878    0.7257562  
    1.677    1.1959343    0.4500657    0.0207149    0.0937060    0.7249121  
    1.678    1.1949056    0.4490944    0.0207848    0.0937243    0.7240679  
    1.679    1.193877     0.4481230    0.0208547    0.0937426    0.7232238  
    1.68     1.1928483    0.4471517    0.0209246    0.0937609    0.7223797  
    1.681    1.1918197    0.4461803    0.0209945    0.0937791    0.7215356  
    1.682    1.190791     0.4452090    0.0210644    0.0937974    0.7206914  
    1.683    1.1897623    0.4442377    0.0211343    0.0938157    0.7198473  
    1.684    1.1887337    0.4432663    0.0212042    0.0938340    0.7190032  
    1.685    1.187705     0.4422950    0.0212741    0.0938522    0.7181590  
    1.686    1.1866764    0.4413236    0.0213440    0.0938705    0.7173149  
    1.687    1.1856477    0.4403523    0.0214139    0.0938888    0.7164708  
    1.688    1.1846191    0.4393809    0.0214838    0.0939070    0.7156267  
    1.689    1.1835904    0.4384096    0.0215537    0.0939253    0.7147825  
    1.69     1.1825617    0.4374383    0.0216236    0.0939436    0.7139384  
    1.691    1.1815331    0.4364669    0.0216935    0.0939619    0.7130943  
    1.692    1.1805044    0.4354956    0.0217634    0.0939801    0.7122501  
    1.693    1.1794758    0.4345242    0.0218333    0.0939984    0.7114060  
    1.694    1.1784471    0.4335529    0.0219032    0.0940167    0.7105619  
    1.695    1.1774185    0.4325815    0.0219731    0.0940350    0.7097178  
    1.696    1.1763898    0.4316102    0.0220430    0.0940532    0.7088736  
    1.697    1.1753611    0.4306389    0.0221129    0.0940715    0.7080295  
    1.698    1.1743325    0.4296675    0.0221828    0.0940898    0.7071854  
    1.699    1.1733038    0.4286962    0.0222527    0.0941081    0.7063413  
    1.7      1.1722752    0.4277248    0.0223226    0.0941263    0.7054971  
    1.701    1.1712465    0.4267535    0.0223925    0.0941446    0.704653   
    1.702    1.1702179    0.4257821    0.0224624    0.0941629    0.7038089  
    1.703    1.1691892    0.4248108    0.0225323    0.0941811    0.7029647  
    1.704    1.1681605    0.4238395    0.0226022    0.0941994    0.7021206  
    1.705    1.1671319    0.4228681    0.0226721    0.0942177    0.7012765  
    1.706    1.1661032    0.4218968    0.0227420    0.0942360    0.7004324  
    1.707    1.1650746    0.4209254    0.0228119    0.0942542    0.6995882  
    1.708    1.1640459    0.4199541    0.0228818    0.0942725    0.6987441  
    1.709    1.1630173    0.4189827    0.0229517    0.0942908    0.6979000  
    1.71     1.1619886    0.4180114    0.0230216    0.0943091    0.6970558  
    1.711    1.1609599    0.4170401    0.0230915    0.0943273    0.6962117  
    1.712    1.1599313    0.4160687    0.0231614    0.0943456    0.6953676  
    1.713    1.1589026    0.4150974    0.0232313    0.0943639    0.6945235  
    1.714    1.157874     0.4141260    0.0233012    0.0943822    0.6936793  
    1.715    1.1568453    0.4131547    0.0233711    0.0944004    0.6928352  
    1.716    1.1558167    0.4121833    0.0234410    0.0944187    0.6919911  
    1.717    1.154788     0.4112120    0.0235109    0.0944370    0.6911470  
    1.718    1.1537593    0.4102407    0.0235808    0.0944552    0.6903028  
    1.719    1.1527307    0.4092693    0.0236507    0.0944735    0.6894587  
    1.72     1.151702     0.4082980    0.0237206    0.0944918    0.6886146  
    1.721    1.1506734    0.4073266    0.0237905    0.0945101    0.6877704  
    1.722    1.1496447    0.4063553    0.0238604    0.0945283    0.6869263  
    1.723    1.148616     0.4053840    0.0239303    0.0945466    0.6860822  
    1.724    1.1475874    0.4044126    0.0240002    0.0945649    0.6852381  
    1.725    1.1465587    0.4034413    0.0240701    0.0945832    0.6843939  
    1.726    1.1455301    0.4024699    0.0241400    0.0946014    0.6835498  
    1.727    1.1445014    0.4014986    0.0242099    0.0946197    0.6827057  
    1.728    1.1434728    0.4005272    0.0242798    0.0946380    0.6818615  
    1.729    1.1424441    0.3995559    0.0243497    0.0946562    0.6810174  
    1.73     1.1414154    0.3985846    0.0244196    0.0946745    0.6801733  
    1.731    1.1403868    0.3976132    0.0244895    0.0946928    0.6793292  
    1.732    1.1393581    0.3966419    0.0245594    0.0947111    0.6784850  
    1.733    1.1383295    0.3956705    0.0246293    0.0947293    0.6776409  
    1.734    1.1373008    0.3946992    0.0246992    0.0947476    0.6767968  
    1.735    1.1362722    0.3937278    0.0247691    0.0947659    0.6759527  
    1.736    1.1352435    0.3927565    0.0248390    0.0947842    0.6751085  
    1.737    1.1342148    0.3917852    0.0249089    0.0948024    0.6742644  
    1.738    1.1331862    0.3908138    0.0249788    0.0948207    0.6734203  
    1.739    1.1321575    0.3898425    0.0250487    0.0948390    0.6725761  
    1.74     1.1311289    0.3888711    0.0251186    0.0948573    0.6717320  
    1.741    1.1301002    0.3878998    0.0251885    0.0948755    0.6708879  
    1.742    1.1290716    0.3869284    0.0252584    0.0948938    0.6700438  
    1.743    1.1280429    0.3859571    0.0253283    0.0949121    0.6691996  
    1.744    1.1270142    0.3849858    0.0253982    0.0949303    0.6683555  
    1.745    1.1259856    0.3840144    0.0254681    0.0949486    0.6675114  
    1.746    1.1249569    0.3830431    0.0255380    0.0949669    0.6666672  
    1.747    1.1239283    0.3820717    0.0256079    0.0949852    0.6658231  
    1.748    1.1228996    0.3811004    0.0256778    0.0950034    0.6649790  
    1.749    1.121871     0.3801290    0.0257477    0.0950217    0.6641349  
    1.75     1.1208423    0.3791577    0.0258176    0.0950400    0.6632907  
    1.751    1.1198136    0.3781864    0.0258875    0.0950583    0.6624466  
    1.752    1.118785     0.3772150    0.0259574    0.0950765    0.6616025  
    1.753    1.1177563    0.3762437    0.0260273    0.0950948    0.6607584  
    1.754    1.1167277    0.3752723    0.0260972    0.0951131    0.6599142  
    1.755    1.115699     0.3743010    0.0261671    0.0951314    0.6590701  
    1.756    1.1146703    0.3733297    0.0262370    0.0951496    0.6582260  
    1.757    1.1136417    0.3723583    0.0263069    0.0951679    0.6573818  
    1.758    1.112613     0.3713870    0.0263768    0.0951862    0.6565377  
    1.759    1.1115844    0.3704156    0.0264467    0.0952044    0.6556936  
    1.76     1.1105557    0.3694443    0.0265166    0.0952227    0.6548495  
    1.761    1.1095271    0.3684729    0.0265865    0.0952410    0.6540053  
    1.762    1.1084984    0.3675016    0.0266564    0.0952593    0.6531612  
    1.763    1.1074697    0.3665303    0.0267263    0.0952775    0.6523171  
    1.764    1.1064411    0.3655589    0.0267962    0.0952958    0.6514729  
    1.765    1.1054124    0.3645876    0.0268661    0.0953141    0.6506288  
    1.766    1.1043838    0.3636162    0.0269360    0.0953324    0.6497847  
    1.767    1.1033551    0.3626449    0.0270059    0.0953506    0.6489406  
    1.768    1.1023265    0.3616735    0.0270758    0.0953689    0.6480964  
    1.769    1.1012978    0.3607022    0.0271457    0.0953872    0.6472523  
    1.77     1.1002691    0.3597309    0.0272156    0.0954054    0.6464082  
    1.771    1.0992405    0.3587595    0.0272855    0.0954237    0.6455641  
    1.772    1.0982118    0.3577882    0.0273554    0.0954420    0.6447199  
    1.773    1.0971832    0.3568168    0.0274253    0.0954603    0.6438758  
    1.774    1.0961545    0.3558455    0.0274952    0.0954785    0.6430317  
    1.775    1.0951259    0.3548741    0.0275651    0.0954968    0.6421875  
    1.776    1.0940972    0.3539028    0.0276350    0.0955151    0.6413434  
    1.777    1.0930685    0.3529315    0.0277049    0.0955334    0.6404993  
    1.778    1.0920399    0.3519601    0.0277748    0.0955516    0.6396552  
    1.779    1.0910112    0.3509888    0.0278447    0.0955699    0.6388110  
    1.78     1.0899826    0.3500174    0.0279146    0.0955882    0.6379669  
    1.781    1.0889539    0.3490461    0.0279845    0.0956065    0.6371228  
    1.782    1.0879253    0.3480747    0.0280544    0.0956247    0.6362786  
    1.783    1.0868966    0.3471034    0.0281243    0.0956430    0.6354345  
    1.784    1.0858679    0.3461321    0.0281942    0.0956613    0.6345904  
    1.785    1.0848393    0.3451607    0.0282641    0.0956795    0.6337463  
    1.786    1.0838106    0.3441894    0.0283340    0.0956978    0.6329021  
    1.787    1.082782     0.3432180    0.0284039    0.0957161    0.6320580  
    1.788    1.0817533    0.3422467    0.0284738    0.0957344    0.6312139  
    1.789    1.0807247    0.3412753    0.0285437    0.0957526    0.6303698  
    1.79     1.079696     0.3403040    0.0286136    0.0957709    0.6295256  
    1.791    1.0786673    0.3393327    0.0286835    0.0957892    0.6286815  
    1.792    1.0776387    0.3383613    0.0287534    0.0958075    0.6278374  
    1.793    1.07661      0.3373900    0.0288233    0.0958257    0.6269932  
    1.794    1.0755814    0.3364186    0.0288932    0.0958440    0.6261491  
    1.795    1.0745527    0.3354473    0.0289631    0.0958623    0.6253050  
    1.796    1.073524     0.3344760    0.0290330    0.0958806    0.6244609  
    1.797    1.0724954    0.3335046    0.0291029    0.0958988    0.6236167  
    1.798    1.0714667    0.3325333    0.0291728    0.0959171    0.6227726  
    1.799    1.0704381    0.3315619    0.0292427    0.0959354    0.6219285  
    1.8      1.0694094    0.3305906    0.0293126    0.0959536    0.6210843  
    1.801    1.0683606    0.3296394    0.0293219    0.0959921    0.6202402  
    1.802    1.0673117    0.3286883    0.0293312    0.0960306    0.6193961  
    1.803    1.0662629    0.3277371    0.0293405    0.0960691    0.6185520  
    1.804    1.065214     0.326786     0.0293498    0.0961075    0.6177078  
    1.805    1.0641651    0.3258349    0.0293591    0.0961460    0.6168637  
    1.806    1.0631163    0.3248837    0.0293685    0.0961845    0.6160196  
    1.807    1.0620674    0.3239326    0.0293778    0.0962229    0.6151755  
    1.808    1.0610186    0.3229814    0.0293871    0.0962614    0.6143313  
    1.809    1.0599697    0.3220303    0.0293964    0.0962999    0.6134872  
    1.81     1.0589209    0.3210791    0.0294057    0.0963383    0.6126431  
    1.811    1.057872     0.3201280    0.0294150    0.0963768    0.6117989  
    1.812    1.0568232    0.3191768    0.0294243    0.0964153    0.6109548  
    1.813    1.0557743    0.3182257    0.0294336    0.0964538    0.6101107  
    1.814    1.0547255    0.3172745    0.0294429    0.0964922    0.6092666  
    1.815    1.0536766    0.3163234    0.0294522    0.0965307    0.6084224  
    1.816    1.0526277    0.3153723    0.0294615    0.0965692    0.6075783  
    1.817    1.0515789    0.3144211    0.0294709    0.0966076    0.6067342  
    1.818    1.05053      0.3134700    0.0294802    0.0966461    0.6058900  
    1.819    1.0494812    0.3125188    0.0294895    0.0966846    0.6050459  
    1.82     1.0484323    0.3115677    0.0294988    0.0967230    0.6042018  
    1.821    1.0473835    0.3106165    0.0295081    0.0967615    0.6033577  
    1.822    1.0463346    0.3096654    0.0295174    0.0968000    0.6025135  
    1.823    1.0452858    0.3087142    0.0295267    0.0968385    0.6016694  
    1.824    1.0442369    0.3077631    0.0295360    0.0968769    0.6008253  
    1.825    1.0431881    0.3068119    0.0295453    0.0969154    0.5999811  
    1.826    1.0421392    0.3058608    0.0295546    0.0969539    0.5991370  
    1.827    1.0410904    0.3049096    0.0295639    0.0969923    0.5982929  
    1.828    1.0400415    0.3039585    0.0295733    0.0970308    0.5974488  
    1.829    1.0389926    0.3030074    0.0295826    0.0970693    0.5966046  
    1.83     1.0379438    0.3020562    0.0295919    0.0971077    0.5957605  
    1.831    1.0368949    0.3011051    0.0296012    0.0971462    0.5949164  
    1.832    1.0358461    0.3001539    0.0296105    0.0971847    0.5940723  
    1.833    1.0347972    0.2992028    0.0296198    0.0972232    0.5932281  
    1.834    1.0337484    0.2982516    0.0296291    0.0972616    0.592384   
    1.835    1.0326995    0.2973005    0.0296384    0.0973001    0.5915399  
    1.836    1.0316507    0.2963493    0.0296477    0.0973386    0.5906957  
    1.837    1.0306018    0.2953982    0.0296570    0.0973770    0.5898516  
    1.838    1.029553     0.2944470    0.0296663    0.0974155    0.5890075  
    1.839    1.0285041    0.2934959    0.0296757    0.0974540    0.5881634  
    1.84     1.0274552    0.2925448    0.0296850    0.0974924    0.5873192  
    1.841    1.0264064    0.2915936    0.0296943    0.0975309    0.5864751  
    1.842    1.0253575    0.2906425    0.0297036    0.0975694    0.5856310  
    1.843    1.0243087    0.2896913    0.0297129    0.0976079    0.5847868  
    1.844    1.0232598    0.2887402    0.0297222    0.0976463    0.5839427  
    1.845    1.022211     0.2877890    0.0297315    0.0976848    0.5830986  
    1.846    1.0211621    0.2868379    0.0297408    0.0977233    0.5822545  
    1.847    1.0201133    0.2858867    0.0297501    0.0977617    0.5814103  
    1.848    1.0190644    0.2849356    0.0297594    0.0978002    0.5805662  
    1.849    1.0180156    0.2839844    0.0297688    0.0978387    0.5797221  
    1.85     1.0169667    0.2830333    0.0297781    0.0978771    0.5788780  
    1.851    1.0159178    0.2820822    0.0297874    0.0979156    0.5780338  
    1.852    1.014869     0.2811310    0.0297967    0.0979541    0.5771897  
    1.853    1.0138201    0.2801799    0.0298060    0.0979926    0.5763456  
    1.854    1.0127713    0.2792287    0.0298153    0.0980310    0.5755014  
    1.855    1.0117224    0.2782776    0.0298246    0.0980695    0.5746573  
    1.856    1.0106736    0.2773264    0.0298339    0.0981080    0.5738132  
    1.857    1.0096247    0.2763753    0.0298432    0.0981464    0.5729691  
    1.858    1.0085759    0.2754241    0.0298525    0.0981849    0.5721249  
    1.859    1.007527     0.2744730    0.0298618    0.0982234    0.5712808  
    1.86     1.0064782    0.2735218    0.0298712    0.0982618    0.5704367  
    1.861    1.0054293    0.2725707    0.0298805    0.0983003    0.5695925  
    1.862    1.0043804    0.2716196    0.0298898    0.0983388    0.5687484  
    1.863    1.0033316    0.2706684    0.0298991    0.0983773    0.5679043  
    1.864    1.0022827    0.2697173    0.0299084    0.0984157    0.5670602  
    1.865    1.0012339    0.2687661    0.0299177    0.0984542    0.5662160  
    1.866    1.000185     0.2678150    0.0299270    0.0984927    0.5653719  
    1.867    0.9991362    0.2668638    0.0299363    0.0985311    0.5645278  
    1.868    0.9980873    0.2659127    0.0299540    0.0985446    0.563692   
    1.869    0.9970385    0.2649615    0.0299716    0.0985580    0.5628562  
    1.87     0.9959896    0.2640104    0.0299893    0.0985714    0.5620204  
    1.871    0.9949408    0.2630592    0.0300069    0.0985849    0.5611847  
    1.872    0.9938919    0.2621081    0.0300246    0.0985983    0.5603489  
    1.873    0.9928431    0.2611569    0.0300422    0.0986117    0.5595131  
    1.874    0.9917942    0.2602058    0.0300599    0.0986251    0.5586773  
    1.875    0.9907453    0.2592547    0.0300776    0.0986386    0.5578415  
    1.876    0.9896965    0.2583035    0.0300952    0.0986520    0.5570057  
    1.877    0.9886476    0.2573524    0.0301129    0.0986654    0.5561700  
    1.878    0.9875988    0.2564012    0.0301305    0.0986789    0.5553342  
    1.879    0.9865499    0.2554501    0.0301482    0.0986923    0.5544984  
    1.88     0.9855011    0.2544989    0.0301658    0.0987057    0.5536626  
    1.881    0.9844522    0.2535478    0.0301835    0.0987192    0.5528268  
    1.882    0.9834034    0.2525966    0.0302011    0.0987326    0.5519911  
    1.883    0.9823545    0.2516455    0.0302188    0.0987460    0.5511553  
    1.884    0.9813057    0.2506943    0.0302365    0.0987595    0.5503195  
    1.885    0.9802568    0.2497432    0.0302541    0.0987729    0.5494837  
    1.886    0.9792079    0.2487921    0.0302718    0.0987863    0.5486479  
    1.887    0.9781591    0.2478409    0.0302894    0.0987997    0.5478122  
    1.888    0.9771102    0.2468898    0.0303071    0.0988132    0.5469764  
    1.889    0.9760614    0.2459386    0.0303247    0.0988266    0.5461406  
    1.89     0.9750125    0.2449875    0.0303424    0.0988400    0.5453048  
    1.891    0.9739637    0.2440363    0.0303600    0.0988535    0.5444690  
    1.892    0.9729148    0.2430852    0.0303777    0.0988669    0.5436332  
    1.893    0.9718660    0.2421340    0.0303954    0.0988803    0.5427975  
    1.894    0.9708171    0.2411829    0.0304130    0.0988938    0.5419617  
    1.895    0.9697683    0.2402317    0.0304307    0.0989072    0.5411259  
    1.896    0.9687194    0.2392806    0.0304483    0.0989206    0.5402901  
    1.897    0.9676705    0.2383295    0.0304660    0.0989341    0.5394543  
    1.898    0.9666217    0.2373783    0.0304836    0.0989475    0.5386186  
    1.899    0.9655728    0.2364272    0.0305013    0.0989609    0.5377828  
    1.9      0.9645240    0.2354760    0.0305189    0.0989743    0.5369470  
    1.901    0.9634751    0.2345249    0.0305366    0.0996349    0.5361112  
    1.902    0.9624263    0.2335737    0.0305543    0.1002954    0.5352754  
    1.903    0.9613774    0.2326226    0.0305719    0.1009560    0.5344396  
    1.904    0.9603286    0.2316714    0.0305896    0.1016165    0.5336039  
    1.905    0.9592797    0.2307203    0.0306072    0.1022771    0.5327681  
    1.906    0.9582309    0.2297691    0.0306249    0.1029376    0.5319323  
    1.907    0.957182     0.228818     0.0306425    0.1035982    0.5310965  
    1.908    0.9561332    0.2278668    0.0306602    0.1042587    0.5302607  
    1.909    0.9550843    0.2269157    0.0306778    0.1049193    0.5294250  
    1.91     0.9540354    0.2259646    0.0306955    0.1055798    0.5285892  
    1.911    0.9529866    0.2250134    0.0307132    0.1062403    0.5277534  
    1.912    0.9519377    0.2240623    0.0307308    0.1069009    0.5269176  
    1.913    0.9508889    0.2231111    0.0307485    0.1075614    0.5260818  
    1.914    0.9498400    0.2221600    0.0307661    0.1082220    0.5252461  
    1.915    0.9487912    0.2212088    0.0307838    0.1088825    0.5244103  
    1.916    0.9477423    0.2202577    0.0308014    0.1095431    0.5235745  
    1.917    0.9466935    0.2193065    0.0308191    0.1102036    0.5227387  
    1.918    0.9456446    0.2183554    0.0308367    0.1108642    0.5219029  
    1.919    0.9445958    0.2174042    0.0308544    0.1115247    0.5210671  
    1.92     0.9435469    0.2164531    0.0308721    0.1121852    0.5202314  
    1.921    0.9424980    0.2155020    0.0308897    0.1128458    0.5193956  
    1.922    0.9414492    0.2145508    0.0309074    0.1135063    0.5185598  
    1.923    0.9404003    0.2135997    0.0309250    0.1141669    0.5177240  
    1.924    0.9393515    0.2126485    0.0309427    0.1148274    0.5168882  
    1.925    0.9383026    0.2116974    0.0309603    0.1154880    0.5160525  
    1.926    0.9372538    0.2107462    0.0309780    0.1161485    0.5152167  
    1.927    0.9362049    0.2097951    0.0309956    0.1168091    0.5143809  
    1.928    0.9351561    0.2088439    0.0310133    0.1174696    0.5135451  
    1.929    0.9341072    0.2078928    0.0310310    0.1181301    0.5127093  
    1.93     0.9330584    0.2069416    0.0310486    0.1187907    0.5118736  
    1.931    0.9320095    0.2059905    0.0310663    0.1194512    0.5110378  
    1.932    0.9309606    0.2050394    0.0310839    0.1201118    0.5102020  
    1.933    0.9299118    0.2040882    0.0311016    0.1207723    0.5093662  
    1.934    0.9288629    0.2031371    0.0311192    0.1214329    0.5085304  
    1.935    0.9278141    0.2021859    0.0311369    0.1220934    0.5076946  
    1.936    0.9267652    0.2012348    0.0311545    0.1227540    0.5068589  
    1.937    0.9257164    0.2002836    0.0311722    0.1234145    0.5060231  
    1.938    0.9246675    0.1993325    0.0311899    0.1240751    0.5051873  
    1.939    0.9236187    0.1983813    0.0312075    0.1247356    0.5043515  
    1.94     0.9225698    0.1974302    0.0312252    0.1253961    0.5035157  
    1.941    0.9215210    0.1964790    0.0312428    0.1260567    0.5026800  
    1.942    0.9204721    0.1955279    0.0312605    0.1267172    0.5018442  
    1.943    0.9194232    0.1945768    0.0312781    0.1273778    0.5010084  
    1.944    0.9183744    0.1936256    0.0312958    0.1280383    0.5001726  
    1.945    0.9173255    0.1926745    0.0313134    0.1286989    0.4993368  
    1.946    0.9162767    0.1917233    0.0313311    0.1293594    0.4985010  
    1.947    0.9152278    0.1907722    0.0313488    0.1300200    0.4976653  
    1.948    0.9141790    0.1898210    0.0313664    0.1306805    0.4968295  
    1.949    0.9131301    0.1888699    0.0313841    0.1313410    0.4959937  
    1.95     0.9120813    0.1879187    0.0314017    0.1320016    0.4951579  
    1.951    0.9110324    0.1869676    0.0314194    0.1326621    0.4943221  
    1.952    0.9099836    0.1860164    0.0314370    0.1333227    0.4934864  
    1.953    0.9089347    0.1850653    0.0314547    0.1339832    0.4926506  
    1.954    0.9078859    0.1841141    0.0314723    0.1346438    0.4918148  
    1.955    0.906837     0.183163     0.0314900    0.1353043    0.4909790  
    1.956    0.9057881    0.1822119    0.0315077    0.1359649    0.4901432  
    1.957    0.9047393    0.1812607    0.0315253    0.1366254    0.4893075  
    1.958    0.9036904    0.1803096    0.0315430    0.1372859    0.4884717  
    1.959    0.9026416    0.1793584    0.0315606    0.1379465    0.4876359  
    1.96     0.9015927    0.1784073    0.0315783    0.1386070    0.4868001  
    1.961    0.9005439    0.1774561    0.0315959    0.1392676    0.4859643  
    1.962    0.8994950    0.1765050    0.0316136    0.1399281    0.4851285  
    1.963    0.8984462    0.1755538    0.0316312    0.1405887    0.4842928  
    1.964    0.8973973    0.1746027    0.0316489    0.1412492    0.4834570  
    1.965    0.8963485    0.1736515    0.0316666    0.1419098    0.4826212  
    1.966    0.8952996    0.1727004    0.0316842    0.1425703    0.4817854  
    1.967    0.8942507    0.1717493    0.0317019    0.1432309    0.4809496  
    1.968    0.8932019    0.1707981    0.0317195    0.1438914    0.4801139  
    1.969    0.8921530    0.1698470    0.0317372    0.1445519    0.4792781  
    1.97     0.8911042    0.1688958    0.0317548    0.1452125    0.4784423  
    1.971    0.8900553    0.1679447    0.0317725    0.1458730    0.4776065  
    1.972    0.8890065    0.1669935    0.0317901    0.1465336    0.4767707  
    1.973    0.8879576    0.1660424    0.0318078    0.1471941    0.4759349  
    1.974    0.8869088    0.1650912    0.0318255    0.1478547    0.4750992  
    1.975    0.8858599    0.1641401    0.0318431    0.1485152    0.4742634  
    1.976    0.8848111    0.1631889    0.0318608    0.1491758    0.4734276  
    1.977    0.8837622    0.1622378    0.0318784    0.1498363    0.4725918  
    1.978    0.8827133    0.1612867    0.0318961    0.1504968    0.4717560  
    1.979    0.8816645    0.1603355    0.0319137    0.1511574    0.4709203  
    1.98     0.8806156    0.1593844    0.0319314    0.1518179    0.4700845  
    1.981    0.8795668    0.1584332    0.0319490    0.1524785    0.4692487  
    1.982    0.8785179    0.1574821    0.0319667    0.1531390    0.4684129  
    1.983    0.8774691    0.1565309    0.0319844    0.1537996    0.4675771  
    1.984    0.8764202    0.1555798    0.0320020    0.1544601    0.4667414  
    1.985    0.8753714    0.1546286    0.0320197    0.1551207    0.4659056  
    1.986    0.8743225    0.1536775    0.0320373    0.1557812    0.4650698  
    1.987    0.8732737    0.1527263    0.0320550    0.1564417    0.4642340  
    1.988    0.8722248    0.1517752    0.0320726    0.1571023    0.4633982  
    1.989    0.8711759    0.1508241    0.0320903    0.1577628    0.4625624  
    1.99     0.8701271    0.1498729    0.0321079    0.1584234    0.4617267  
    1.991    0.8690782    0.1489218    0.0321256    0.1590839    0.4608909  
    1.992    0.8680294    0.1479706    0.0321433    0.1597445    0.4600551  
    1.993    0.8669805    0.1470195    0.0321609    0.1604050    0.4592193  
    1.994    0.8659317    0.1460683    0.0321786    0.1610656    0.4583835  
    1.995    0.8648828    0.1451172    0.0321962    0.1617261    0.4575478  
    1.996    0.8638340    0.1441660    0.0322139    0.1623867    0.4567120  
    1.997    0.8627851    0.1432149    0.0322315    0.1630472    0.4558762  
    1.998    0.8617363    0.1422637    0.0322492    0.1637077    0.4550404  
    1.999    0.8606874    0.1413126    0.0322668    0.1643683    0.4542046  
    2.       0.8596386    0.1403614    0.0322845    0.1650288    0.4533688  
    2.001    0.8585847    0.1394153    0.0322873    0.1656943    0.4525331  
    2.002    0.8575309    0.1384691    0.0322901    0.1663598    0.4516973  
    2.003    0.8564771    0.1375229    0.0322929    0.1670253    0.4508615  
    2.004    0.8554233    0.1365767    0.0322957    0.1676908    0.4500257  
    2.005    0.8543695    0.1356305    0.0322985    0.1683563    0.4491899  
    2.006    0.8533157    0.1346843    0.0323013    0.1690218    0.4483542  
    2.007    0.8522619    0.1337381    0.0323041    0.1696873    0.4475184  
    2.008    0.8512081    0.1327919    0.0323069    0.1703528    0.4466826  
    2.009    0.8501543    0.1318457    0.0323097    0.1710183    0.4458468  
    2.01     0.8491005    0.1308995    0.0323125    0.1716838    0.4450110  
    2.011    0.8480467    0.1299533    0.0323153    0.1723493    0.4441753  
    2.012    0.8469929    0.1290071    0.0323181    0.1730148    0.4433395  
    2.013    0.8459391    0.1280609    0.0323209    0.1736803    0.4425037  
    2.014    0.8448852    0.1279013    0.0315371    0.1743458    0.4416679  
    2.015    0.8438314    0.1277417    0.0307533    0.1750113    0.4408321  
    2.016    0.8427776    0.1275821    0.0299695    0.1756768    0.4399963  
    2.017    0.8417238    0.1274224    0.0291858    0.1763423    0.4391606  
    2.018    0.8406700    0.1272628    0.0284020    0.1770078    0.4383248  
    2.019    0.8396162    0.1271032    0.0276182    0.1776733    0.437489   
    2.02     0.8385624    0.1269436    0.0268345    0.1783388    0.4366532  
    2.021    0.8375086    0.1267839    0.0260507    0.1790043    0.4358174  
    2.022    0.8364548    0.1266243    0.0252669    0.1796698    0.4349817  
    2.023    0.8354010    0.1264647    0.0244832    0.1803353    0.4341459  
    2.024    0.8343472    0.1263050    0.0236994    0.1810008    0.4333101  
    2.025    0.8332934    0.1261454    0.0229156    0.1816663    0.4324743  
    2.026    0.8322396    0.1259858    0.0221319    0.1823318    0.4316385  
    2.027    0.8311857    0.1258262    0.0213481    0.1829973    0.4308027  
    2.028    0.8301319    0.1256665    0.0205643    0.1836628    0.4299670  
    2.029    0.8290781    0.1255069    0.0197805    0.1843283    0.4291312  
    2.03     0.8280243    0.1253473    0.0189968    0.1849938    0.4282954  
    2.031    0.8269705    0.1251877    0.0182130    0.1856593    0.4274596  
    2.032    0.8259167    0.1250280    0.0174292    0.1863248    0.4266238  
    2.033    0.8248629    0.1248684    0.0166455    0.1869903    0.4257881  
    2.034    0.8238091    0.1247088    0.0158617    0.1876558    0.4249523  
    2.035    0.8227553    0.1245491    0.0150779    0.1883213    0.4241165  
    2.036    0.8217015    0.1243895    0.0142942    0.1889868    0.4232807  
    2.037    0.8206477    0.1242299    0.0135104    0.1896523    0.4224449  
    2.038    0.8195939    0.1240703    0.0127266    0.1903178    0.4216092  
    2.039    0.8185401    0.1239106    0.0119429    0.1909833    0.4207734  
    2.04     0.8174863    0.1237510    0.0111591    0.1916487    0.4199376  
    2.041    0.8164324    0.1235914    0.0103753    0.1923142    0.4191018  
    2.042    0.8153786    0.1234318    0.0095915    0.1929797    0.4182660  
    2.043    0.8143248    0.1232721    0.0088078    0.1936452    0.4174302  
    2.044    0.8132710    0.1231125    0.0080240    0.1943107    0.4165945  
    2.045    0.8122172    0.1229529    0.0072402    0.1949762    0.4157587  
    2.046    0.8111634    0.1227932    0.0064565    0.1956417    0.4149229  
    2.047    0.8101096    0.1226336    0.0056727    0.1963072    0.4140871  
    2.048    0.8090558    0.1224740    0.0048889    0.1969727    0.4132513  
    2.049    0.8080020    0.1223144    0.0041052    0.1976382    0.4124156  
    2.05     0.8069482    0.1221547    0.0033214    0.1983037    0.4115798  
    2.051    0.8058944    0.1219951    0.0025376    0.1989692    0.410744   
    2.052    0.8048406    0.1218355    0.0017539    0.1996347    0.4099082  
    2.053    0.8037868    0.1216758    0.0009701    0.2003002    0.4090724  
    2.054    0.8027329    0.1215162    0.0001863    0.2009657    0.4082367  
    2.055    0.8016791    0.1213566    0.0005974    0.2016312    0.4074009  
    2.056    0.8006253    0.1211970    0.0013812    0.2022967    0.4065651  
    2.057    0.7995715    0.1210373    0.0021650    0.2029622    0.4057293  
    2.058    0.7985177    0.1208777    0.0029488    0.2036277    0.4048935  
    2.059    0.7974639    0.1207181    0.0037325    0.2042932    0.4040577  
    2.06     0.7964101    0.1205585    0.0045163    0.2049587    0.4032220  
    2.061    0.7953563    0.1203988    0.0053001    0.2056242    0.4023862  
    2.062    0.7943025    0.1202392    0.0060838    0.2062897    0.4015504  
    2.063    0.7932487    0.1200796    0.0068676    0.2069552    0.4007146  
    2.064    0.7921949    0.1199199    0.0076514    0.2076207    0.3998788  
    2.065    0.7911411    0.1197603    0.0084351    0.2082862    0.3990431  
    2.066    0.7900873    0.1196007    0.0092189    0.2089517    0.3982073  
    2.067    0.7890334    0.1194411    0.0100027    0.2096172    0.3973715  
    2.068    0.7879796    0.1192814    0.0106013    0.2097273    0.3967209  
    2.069    0.7869258    0.1191218    0.0111999    0.2098373    0.3960702  
    2.07     0.7858720    0.1189622    0.0117986    0.2099474    0.3954196  
    2.071    0.7848182    0.1188026    0.0123972    0.2100575    0.3947689  
    2.072    0.7837644    0.1186429    0.0129958    0.2101675    0.3941183  
    2.073    0.7827106    0.1184833    0.0135944    0.2102776    0.3934677  
    2.074    0.7816568    0.1183237    0.0141931    0.2103877    0.3928170  
    2.075    0.7806030    0.1181640    0.0147917    0.2104977    0.3921664  
    2.076    0.7795492    0.1180044    0.0153903    0.2106078    0.3915157  
    2.077    0.7784954    0.1178448    0.0159889    0.2107179    0.3908651  
    2.078    0.7774416    0.1176852    0.0165876    0.2108279    0.3902145  
    2.079    0.7763878    0.1175255    0.0171862    0.2109380    0.3895638  
    2.08     0.7753340    0.1173659    0.0177848    0.2110481    0.3889132  
    2.081    0.7742801    0.1172063    0.0183834    0.2111581    0.3882626  
    2.082    0.7732263    0.1170467    0.0189821    0.2112682    0.3876119  
    2.083    0.7721725    0.1168870    0.0195807    0.2113783    0.3869613  
    2.084    0.7711187    0.1167274    0.0201793    0.2114883    0.3863106  
    2.085    0.7700649    0.1165678    0.0207779    0.2115984    0.3856600  
    2.086    0.7690111    0.1164081    0.0213766    0.2117085    0.3850094  
    2.087    0.7679573    0.1162485    0.0219752    0.2118185    0.3843587  
    2.088    0.7669035    0.1160889    0.0225738    0.2119286    0.3837081  
    2.089    0.7658497    0.1159293    0.0231724    0.2120387    0.3830575  
    2.09     0.7647959    0.1157696    0.0237711    0.2121488    0.3824068  
    2.091    0.7637421    0.1156100    0.0243697    0.2122588    0.3817562  
    2.092    0.7626883    0.1154504    0.0249683    0.2123689    0.3811055  
    2.093    0.7616345    0.1152908    0.0255669    0.2124790    0.3804549  
    2.094    0.7605806    0.1151311    0.0261656    0.2125890    0.3798043  
    2.095    0.7595268    0.1149715    0.0267642    0.2126991    0.3791536  
    2.096    0.7584730    0.1148119    0.0273628    0.2128092    0.3785030  
    2.097    0.7574192    0.1146522    0.0279614    0.2129192    0.3778524  
    2.098    0.7563654    0.1144926    0.0285601    0.2130293    0.3772017  
    2.099    0.7553116    0.1143330    0.0291587    0.2131394    0.3765511  
    2.1      0.7542578    0.1141734    0.0297573    0.2132494    0.3759004  
    2.101    0.7532040    0.1140137    0.0303559    0.2133595    0.3752498  
    2.102    0.7521502    0.1138541    0.0309546    0.2134696    0.3745992  
    2.103    0.7510964    0.1136945    0.0315532    0.2135796    0.3739485  
    2.104    0.7500426    0.1135349    0.0321518    0.2136897    0.3732979  
    2.105    0.7489888    0.1133752    0.0327505    0.2137998    0.3726472  
    2.106    0.7479350    0.1132156    0.0333491    0.2139098    0.3719966  
    2.107    0.7468811    0.1130560    0.0339477    0.2140199    0.3713460  
    2.108    0.7458273    0.1128963    0.0345463    0.2141300    0.3706953  
    2.109    0.7447735    0.1127367    0.0351450    0.2142400    0.3700447  
    2.11     0.7437197    0.1125771    0.0357436    0.2143501    0.3693941  
    2.111    0.7426659    0.1124175    0.0363422    0.2144602    0.3687434  
    2.112    0.7416121    0.1122578    0.0369408    0.2145702    0.3680928  
    2.113    0.7405583    0.1120982    0.0375395    0.2146803    0.3674421  
    2.114    0.7395045    0.1119386    0.0381381    0.2147904    0.3667915  
    2.115    0.7384507    0.1117790    0.0387367    0.2149004    0.3661409  
    2.116    0.7373969    0.1116193    0.0393353    0.2150105    0.3654902  
    2.117    0.7363431    0.1114597    0.0399340    0.2151206    0.3648396  
    2.118    0.7352893    0.1113001    0.0405326    0.2152306    0.3641890  
    2.119    0.7342355    0.1111404    0.0411312    0.2153407    0.3635383  
    2.12     0.7331817    0.1109808    0.0417298    0.2154508    0.3628877  
    2.121    0.7321278    0.1108212    0.0423285    0.2155608    0.3622370  
    2.122    0.7310740    0.1106616    0.0429271    0.2156709    0.3615864  
    2.123    0.7300202    0.1105019    0.0435257    0.2157810    0.3609358  
    2.124    0.7289664    0.1103423    0.0441243    0.2158911    0.3602851  
    2.125    0.7279126    0.1101827    0.0447230    0.2160011    0.3596345  
    2.126    0.7268588    0.1100230    0.0453216    0.2161112    0.3589838  
    2.127    0.725805     0.1098634    0.0459202    0.2162213    0.3583332  
    2.128    0.7247512    0.1097038    0.0465188    0.2163313    0.3576826  
    2.129    0.7236974    0.1095442    0.0471175    0.2164414    0.3570319  
    2.13     0.7226436    0.1093845    0.0477161    0.2165515    0.3563813  
    2.131    0.7215898    0.1092249    0.0483147    0.2166615    0.3557307  
    2.132    0.7205360    0.1090653    0.0489133    0.2167716    0.3550800  
    2.133    0.7194822    0.1089057    0.0495120    0.2168817    0.3544294  
    2.134    0.7184283    0.1087460    0.0501106    0.2169917    0.3537787  
    2.135    0.7173745    0.1085864    0.0507092    0.2171018    0.3531281  
    2.136    0.7163207    0.1084268    0.0513078    0.2172119    0.3524775  
    2.137    0.7152669    0.1082671    0.0519065    0.2173219    0.3518268  
    2.138    0.7142131    0.1081075    0.0525051    0.217432     0.3511762  
    2.139    0.7131593    0.1079479    0.0531037    0.2171274    0.3509403  
    2.14     0.7121055    0.1077883    0.0537023    0.2168227    0.3507043  
    2.141    0.7110517    0.1076286    0.0543010    0.2165181    0.3504684  
    2.142    0.7099979    0.1074690    0.0548996    0.2162134    0.3502325  
    2.143    0.7089441    0.1073094    0.0554982    0.2159088    0.3499965  
    2.144    0.7078903    0.1071498    0.0560968    0.2156042    0.3497606  
    2.145    0.7068365    0.1069901    0.0566955    0.2152995    0.3495247  
    2.146    0.7057827    0.1068305    0.0572941    0.2149949    0.3492887  
    2.147    0.7047288    0.1066709    0.0578927    0.2146903    0.3490528  
    2.148    0.7036750    0.1065112    0.0584914    0.2143856    0.3488169  
    2.149    0.7026212    0.1063516    0.0590900    0.2140810    0.3485809  
    2.15     0.7015674    0.1061920    0.0596886    0.2137763    0.3483450  
    2.151    0.7005136    0.1060324    0.0602872    0.2134717    0.3481091  
    2.152    0.6994598    0.1058727    0.0608859    0.2131671    0.3478732  
    2.153    0.698406     0.1057131    0.0614845    0.2128624    0.3476372  
    2.154    0.6973522    0.1055535    0.0620831    0.2125578    0.3474013  
    2.155    0.6962984    0.1053939    0.0626817    0.2122531    0.3471654  
    2.156    0.6952446    0.1052342    0.0632804    0.2119485    0.3469294  
    2.157    0.6941908    0.1050746    0.0638790    0.2116439    0.3466935  
    2.158    0.6931370    0.1049150    0.0644776    0.2113392    0.3464576  
    2.159    0.6920832    0.1047553    0.0650762    0.2110346    0.3462216  
    2.16     0.6910294    0.1045957    0.0656749    0.2107299    0.3459857  
    2.161    0.6899755    0.1044361    0.0662735    0.2104253    0.3457498  
    2.162    0.6889217    0.1042765    0.0668721    0.2101207    0.3455138  
    2.163    0.6878679    0.1041168    0.0674707    0.2098160    0.3452779  
    2.164    0.6868141    0.1039572    0.0680694    0.2095114    0.3450420  
    2.165    0.6857603    0.1037976    0.0686680    0.2092068    0.3448060  
    2.166    0.6847065    0.1036380    0.0692666    0.2089021    0.3445701  
    2.167    0.6836527    0.1034783    0.0698652    0.2085975    0.3443342  
    2.168    0.6825989    0.1033187    0.0704639    0.2082928    0.3440982  
    2.169    0.6815451    0.1031591    0.0710625    0.2079882    0.3438623  
    2.17     0.6804913    0.1029994    0.0716611    0.2076836    0.3436264  
    2.171    0.6794375    0.1028398    0.0722597    0.2073789    0.3433904  
    2.172    0.6783837    0.1026802    0.0728584    0.2070743    0.3431545  
    2.173    0.6773299    0.1025206    0.0734570    0.2067696    0.3429186  
    2.174    0.6762760    0.1023609    0.0740556    0.2064650    0.3426827  
    2.175    0.6752222    0.1022013    0.0746542    0.2061604    0.3424467  
    2.176    0.6741684    0.1020417    0.0752529    0.2058557    0.3422108  
    2.177    0.6731146    0.1018821    0.0758515    0.2055511    0.3419749  
    2.178    0.6720608    0.1017224    0.0764501    0.2052465    0.3417389  
    2.179    0.6710070    0.1015628    0.0770487    0.2049418    0.341503   
    2.18     0.6699532    0.1014032    0.0776474    0.2046372    0.3412671  
    2.181    0.6688994    0.1012435    0.0782460    0.2043325    0.3410311  
    2.182    0.6678456    0.1010839    0.0788446    0.2040279    0.3407952  
    2.183    0.6667918    0.1009243    0.0794432    0.2037233    0.3405593  
    2.184    0.6657380    0.1007647    0.0800419    0.2034186    0.3403233  
    2.185    0.6646842    0.1006050    0.0806405    0.2031140    0.3400874  
    2.186    0.6636304    0.1004454    0.0812391    0.2028093    0.3398515  
    2.187    0.6625765    0.1002858    0.0818378    0.2025047    0.3396155  
    2.188    0.6615227    0.1001262    0.0824364    0.2022001    0.3393796  
    2.189    0.6604689    0.0999665    0.0830350    0.2018954    0.3391437  
    2.19     0.6594151    0.0998069    0.0836336    0.2015908    0.3389077  
    2.191    0.6583613    0.0996473    0.0842323    0.2012861    0.3386718  
    2.192    0.6573075    0.0994876    0.0848309    0.2009815    0.3384359  
    2.193    0.6562537    0.0993280    0.0854295    0.2006769    0.3382000  
    2.194    0.6551999    0.0991684    0.0860281    0.2003722    0.3379640  
    2.195    0.6541461    0.0990088    0.0866268    0.2000676    0.3377281  
    2.196    0.6530923    0.0988491    0.0872254    0.1997630    0.3374922  
    2.197    0.6520385    0.0986895    0.0878240    0.1994583    0.3372562  
    2.198    0.6509847    0.0985299    0.0884226    0.1991537    0.3370203  
    2.199    0.6499309    0.0983702    0.0890213    0.1988490    0.3367844  
    2.2      0.6488771    0.0982106    0.0896199    0.1985444    0.3365484  
    2.201    0.6480264    0.0978478    0.0896090    0.1980366    0.3363125  
    2.202    0.6471758    0.0974850    0.0895981    0.1975288    0.3360766  
    2.203    0.6463251    0.0971222    0.0895872    0.1970210    0.3358406  
    2.204    0.6454745    0.0967594    0.0895763    0.1965132    0.3356047  
    2.205    0.6446239    0.0963966    0.0895654    0.1960053    0.3353688  
    2.206    0.6437732    0.0960338    0.0895545    0.1954975    0.3351328  
    2.207    0.6429226    0.0956710    0.0895436    0.1949897    0.3348969  
    2.208    0.6420720    0.0953082    0.0895327    0.1944819    0.3346610  
    2.209    0.6412213    0.0949454    0.0895218    0.1939741    0.3344250  
    2.21     0.6403707    0.0945826    0.0895109    0.1934663    0.3341891  
    2.211    0.6395201    0.0942198    0.0895000    0.1929585    0.3339532  
    2.212    0.6386694    0.0938570    0.0894891    0.1924506    0.3337173  
    2.213    0.6378188    0.0934942    0.0894782    0.1919428    0.3334813  
    2.214    0.6369682    0.0931314    0.0894673    0.1914350    0.3332454  
    2.215    0.6361175    0.0927686    0.0894564    0.1909272    0.3330095  
    2.216    0.6352669    0.0924058    0.0894455    0.1904194    0.3327735  
    2.217    0.6344163    0.0920430    0.0894346    0.1899116    0.3325376  
    2.218    0.6335656    0.0916802    0.0894238    0.1894038    0.3323017  
    2.219    0.6327150    0.0913174    0.0894129    0.1888960    0.3320657  
    2.22     0.6318644    0.0909546    0.0894020    0.1883881    0.3318298  
    2.221    0.6310137    0.0905918    0.0893911    0.1878803    0.3315939  
    2.222    0.6301631    0.0902290    0.0893802    0.1873725    0.3313579  
    2.223    0.6293125    0.0898662    0.0893693    0.1868647    0.331122   
    2.224    0.6284618    0.0895034    0.0893584    0.1863569    0.3308861  
    2.225    0.6276112    0.0891406    0.0893475    0.1858491    0.3306501  
    2.226    0.6267606    0.0887778    0.0893366    0.1853413    0.3304142  
    2.227    0.6259099    0.0884150    0.0893257    0.1848335    0.3301783  
    2.228    0.6250593    0.0880522    0.0893148    0.1843256    0.3299423  
    2.229    0.6242087    0.0876894    0.0893039    0.1838178    0.3297064  
    2.23     0.6233580    0.0873266    0.0892930    0.1833100    0.3294705  
    2.231    0.6225074    0.0869638    0.0892821    0.1828022    0.3292345  
    2.232    0.6216568    0.0866010    0.0892712    0.1822944    0.3289986  
    2.233    0.6208061    0.0862382    0.0892603    0.1817866    0.3287627  
    2.234    0.6199555    0.0858754    0.0892494    0.1812788    0.3285268  
    2.235    0.6191049    0.0855126    0.0892385    0.1807710    0.3282908  
    2.236    0.6182542    0.0851498    0.0892276    0.1802631    0.3280549  
    2.237    0.6174036    0.0847870    0.0892167    0.1797553    0.3278190  
    2.238    0.6165530    0.0844242    0.0892058    0.1792475    0.3275830  
    2.239    0.6157023    0.0840614    0.0891949    0.1787397    0.3273471  
    2.24     0.6148517    0.0836986    0.0891840    0.1782319    0.3271112  
    2.241    0.6140011    0.0833358    0.0891731    0.1777241    0.3268752  
    2.242    0.6131504    0.0829730    0.0891622    0.1772163    0.3266393  
    2.243    0.6122998    0.0826102    0.0891513    0.1767085    0.3264034  
    2.244    0.6114492    0.0822474    0.0891404    0.1762006    0.3261674  
    2.245    0.6105985    0.0818846    0.0891295    0.1756928    0.3259315  
    2.246    0.6097479    0.0815218    0.0891187    0.1751850    0.3256956  
    2.247    0.6088973    0.0811590    0.0891078    0.1746772    0.3254596  
    2.248    0.6080466    0.0807962    0.0890969    0.1741694    0.3252237  
    2.249    0.6071960    0.0804334    0.0890860    0.1736616    0.3249878  
    2.25     0.6063454    0.0800706    0.0890751    0.1731538    0.3247518  
    2.251    0.6054947    0.0797078    0.0890642    0.1726460    0.3245159  
    2.252    0.6046441    0.0793449    0.0890533    0.1721381    0.3242800  
    2.253    0.6037935    0.0789821    0.0890424    0.1716303    0.3240441  
    2.254    0.6029428    0.0786193    0.0890315    0.1711225    0.3238081  
    2.255    0.6020922    0.0782565    0.0890206    0.1706147    0.3235722  
    2.256    0.6012416    0.0778937    0.0890097    0.1701069    0.3233363  
    2.257    0.6003909    0.0775309    0.0889988    0.1695991    0.3231003  
    2.258    0.5995403    0.0771681    0.0889879    0.1690913    0.3228644  
    2.259    0.5986897    0.0768053    0.0889770    0.1685835    0.3226285  
    2.26     0.5978390    0.0764425    0.0889661    0.1680756    0.3223925  
    2.261    0.5969884    0.0760797    0.0889552    0.1675678    0.3221566  
    2.262    0.5961378    0.0757169    0.0889443    0.1670600    0.3219207  
    2.263    0.5952871    0.0753541    0.0889334    0.1665522    0.3216847  
    2.264    0.5944365    0.0749913    0.0889225    0.1660444    0.3214488  
    2.265    0.5935859    0.0746285    0.0889116    0.1655366    0.3212129  
    2.266    0.5927352    0.0742657    0.0889007    0.1650288    0.3209769  
    2.267    0.5918846    0.0739029    0.0888898    0.1645210    0.3207410  
    2.268    0.5910340    0.0735401    0.0889541    0.1642386    0.3204299  
    2.269    0.5901833    0.0731773    0.0890184    0.1639563    0.3201188  
    2.27     0.5893327    0.0728145    0.0890826    0.1636740    0.3198077  
    2.271    0.5884821    0.0724517    0.0891469    0.1633916    0.3194966  
    2.272    0.5876314    0.0720889    0.0892112    0.1631093    0.3191855  
    2.273    0.5867808    0.0717261    0.0892754    0.1628270    0.3188745  
    2.274    0.5859302    0.0713633    0.0893397    0.1625446    0.3185634  
    2.275    0.5850795    0.0710005    0.0894039    0.1622623    0.3182523  
    2.276    0.5842289    0.0706377    0.0894682    0.1619800    0.3179412  
    2.277    0.5833783    0.0702749    0.0895325    0.1616976    0.3176301  
    2.278    0.5825276    0.0699121    0.0895967    0.1614153    0.317319   
    2.279    0.581677     0.0695493    0.0896610    0.1611330    0.3170079  
    2.28     0.5808264    0.0691865    0.0897253    0.1608506    0.3166968  
    2.281    0.5799757    0.0688237    0.0897895    0.1605683    0.3163857  
    2.282    0.5791251    0.0684609    0.0898538    0.1602860    0.3160746  
    2.283    0.5782745    0.0680981    0.0899181    0.1600036    0.3157635  
    2.284    0.5774238    0.0677353    0.0899823    0.1597213    0.3154524  
    2.285    0.5765732    0.0673725    0.0900466    0.1594390    0.3151414  
    2.286    0.5757226    0.0670097    0.0901108    0.1591567    0.3148303  
    2.287    0.5748719    0.0666469    0.0901751    0.1588743    0.3145192  
    2.288    0.5740213    0.0662841    0.0902394    0.1585920    0.3142081  
    2.289    0.5731707    0.0659213    0.0903036    0.1583097    0.3138970  
    2.29     0.5723200    0.0655585    0.0903679    0.1580273    0.3135859  
    2.291    0.5714694    0.0651957    0.0904322    0.157745     0.3132748  
    2.292    0.5706188    0.0648329    0.0904964    0.1574627    0.3129637  
    2.293    0.5697681    0.0644701    0.0905607    0.1571803    0.3126526  
    2.294    0.5689175    0.0641073    0.0906250    0.156898     0.3123415  
    2.295    0.5680669    0.0637445    0.0906892    0.1566157    0.3120304  
    2.296    0.5672162    0.0633817    0.0907535    0.1563333    0.3117193  
    2.297    0.5663656    0.0630189    0.0908178    0.1560510    0.3114082  
    2.298    0.5655150    0.0626561    0.0908820    0.1557687    0.3110972  
    2.299    0.5646643    0.0622933    0.0909463    0.1554863    0.3107861  
    2.3      0.5638137    0.0619305    0.0910105    0.1552040    0.3104750  
    2.301    0.5629631    0.0615677    0.0910748    0.1549217    0.3101639  
    2.302    0.5621124    0.0612049    0.0911391    0.1546394    0.3098528  
    2.303    0.5612618    0.0608421    0.0912033    0.1543570    0.3095417  
    2.304    0.5604112    0.0604793    0.0912676    0.1540747    0.3092306  
    2.305    0.5595605    0.0601165    0.0913319    0.1537924    0.3089195  
    2.306    0.5587099    0.0597537    0.0913961    0.1535100    0.3086084  
    2.307    0.5578593    0.0593909    0.0914604    0.1532277    0.3082973  
    2.308    0.5570086    0.0590281    0.0915247    0.1529454    0.3079862  
    2.309    0.556158     0.0586653    0.0915889    0.1526630    0.3076751  
    2.31     0.5553074    0.0583025    0.0916532    0.1523807    0.3073640  
    2.311    0.5544567    0.0579397    0.0917175    0.1520984    0.3070530  
    2.312    0.5536061    0.0575769    0.0917817    0.1518160    0.3067419  
    2.313    0.5527555    0.0572141    0.0918460    0.1515337    0.3064308  
    2.314    0.5519048    0.0568513    0.0919102    0.1512514    0.3061197  
    2.315    0.5510542    0.0564885    0.0919745    0.1509690    0.3058086  
    2.316    0.5502036    0.0561257    0.0920388    0.1506867    0.3054975  
    2.317    0.5493529    0.0557629    0.0921030    0.1504044    0.3051864  
    2.318    0.5485023    0.0554001    0.0921673    0.1501220    0.3048753  
    2.319    0.5476517    0.0550373    0.0922316    0.1498397    0.3045642  
    2.32     0.5468010    0.0546745    0.0922958    0.1495574    0.3042531  
    2.321    0.5459504    0.0543117    0.0923601    0.1492751    0.3039420  
    2.322    0.5450998    0.0539489    0.0924244    0.1489927    0.3036309  
    2.323    0.5442491    0.0535861    0.0924886    0.1487104    0.3033199  
    2.324    0.5433985    0.0532232    0.0925529    0.1484281    0.3030088  
    2.325    0.5425479    0.0528604    0.0926171    0.1481457    0.3026977  
    2.326    0.5416972    0.0524976    0.0926814    0.1478634    0.3023866  
    2.327    0.5408466    0.0521348    0.0927457    0.1475811    0.3020755  
    2.328    0.5399960    0.0517720    0.0928099    0.1472987    0.3017644  
    2.329    0.5391453    0.0514092    0.0928742    0.1470164    0.3014533  
    2.33     0.5382947    0.0510464    0.0929385    0.1467341    0.3011422  
    2.331    0.5374441    0.0506836    0.0930027    0.1464517    0.3008311  
    2.332    0.5365934    0.0503208    0.0930670    0.1461694    0.3005200  
    2.333    0.5357428    0.0499580    0.0931313    0.1458871    0.3002089  
    2.334    0.5348922    0.0495952    0.0931955    0.1456047    0.2998978  
    2.335    0.5340415    0.0492324    0.0932598    0.1453224    0.2995867  
    2.336    0.5331909    0.0488696    0.0933241    0.1450401    0.2992757  
    2.337    0.5323403    0.0485068    0.0933883    0.1447578    0.2989646  
    2.338    0.5314896    0.0481440    0.0934526    0.1444754    0.2986535  
    2.339    0.5306390    0.0477812    0.0935168    0.1441931    0.2983424  
    2.34     0.5297884    0.0474184    0.0935811    0.1439108    0.2980313  
    2.341    0.5289377    0.0470556    0.0936454    0.1436284    0.2977202  
    2.342    0.5280871    0.0466928    0.0937096    0.1433461    0.2974091  
    2.343    0.5272365    0.0463300    0.0937739    0.1430638    0.2970980  
    2.344    0.5263858    0.0459672    0.0938382    0.1427814    0.2967869  
    2.345    0.5255352    0.0456044    0.0939024    0.1424991    0.2964758  
    2.346    0.5246846    0.0452416    0.0939667    0.1422168    0.2961647  
    2.347    0.5238339    0.0448788    0.0940310    0.1419344    0.2958536  
    2.348    0.5229833    0.0445160    0.0940952    0.1416521    0.2955426  
    2.349    0.5221327    0.0441532    0.0941595    0.1413698    0.2952315  
    2.35     0.5212820    0.0437904    0.0942237    0.1410874    0.2949204  
    2.351    0.5204314    0.0434276    0.0942880    0.1408051    0.2946093  
    2.352    0.5195808    0.0430648    0.0943523    0.1405228    0.2942982  
    2.353    0.5187301    0.0427020    0.0944165    0.1402404    0.2939871  
    2.354    0.5178795    0.0423392    0.0944808    0.1399581    0.293676   
    2.355    0.5170289    0.0419764    0.0945451    0.1396758    0.2933649  
    2.356    0.5161782    0.0416136    0.0946093    0.1393935    0.2930538  
    2.357    0.5153276    0.0412508    0.0946736    0.1391111    0.2927427  
    2.358    0.5144770    0.0408880    0.0947379    0.1388288    0.2924316  
    2.359    0.5136263    0.0405252    0.0948021    0.1385465    0.2921205  
    2.36     0.5127757    0.0401624    0.0948664    0.1382641    0.2918094  
    2.361    0.5119251    0.0397996    0.0949307    0.1379818    0.2914984  
    2.362    0.5110744    0.0394368    0.0949949    0.1376995    0.2911873  
    2.363    0.5102238    0.0390740    0.0950592    0.1374171    0.2908762  
    2.364    0.5093732    0.0387112    0.0951234    0.1371348    0.2905651  
    2.365    0.5085225    0.0383484    0.0951877    0.1368525    0.2902540  
    2.366    0.5076719    0.0379856    0.0952520    0.1365701    0.2899429  
    2.367    0.5068213    0.0376228    0.0953162    0.1362878    0.2896318  
    2.368    0.5059706    0.0372600    0.0953805    0.1360055    0.2893207  
    2.369    0.5051200    0.0368972    0.0954448    0.1357231    0.2890096  
    2.37     0.5042694    0.0365344    0.0955090    0.1354408    0.2886985  
    2.371    0.5034187    0.0361716    0.0955733    0.1351585    0.2883874  
    2.372    0.5025681    0.0358088    0.0956376    0.1348762    0.2880763  
    2.373    0.5017175    0.0354460    0.0957018    0.1345938    0.2877652  
    2.374    0.5008668    0.0350832    0.0957661    0.1343115    0.2874542  
    2.375    0.5000162    0.0347204    0.0958304    0.1340292    0.2871431  
    2.376    0.4991655    0.0343576    0.0958946    0.1337468    0.2868320  
    2.377    0.4983149    0.0339948    0.0959589    0.1334645    0.2865209  
    2.378    0.4974643    0.0336320    0.0960231    0.1331822    0.2862098  
    2.379    0.4966136    0.0332692    0.0960874    0.1328998    0.2858987  
    2.38     0.4957630    0.0329064    0.0961517    0.1326175    0.2855876  
    2.381    0.4949124    0.0325436    0.0962159    0.1323352    0.2852765  
    2.382    0.4940617    0.0321808    0.0962802    0.1320528    0.2849654  
    2.383    0.4932111    0.0318180    0.0963445    0.1317705    0.2846543  
    2.384    0.4923605    0.0314552    0.0964087    0.1314882    0.2843432  
    2.385    0.4915098    0.0310924    0.0964730    0.1312058    0.2840321  
    2.386    0.4906592    0.0307296    0.0965373    0.1309235    0.2837211  
    2.387    0.4898086    0.0303668    0.0966015    0.1306412    0.2834100  
    2.388    0.4889579    0.0300040    0.0966658    0.1303588    0.2830989  
    2.389    0.4881073    0.0296412    0.0967300    0.1300765    0.2827878  
    2.39     0.4872567    0.0292784    0.0967943    0.1297942    0.2824767  
    2.391    0.4864060    0.0289156    0.0968586    0.1295119    0.2821656  
    2.392    0.4855554    0.0285528    0.0969228    0.1292295    0.2818545  
    2.393    0.4847048    0.0281900    0.0969871    0.1289472    0.2815434  
    2.394    0.4838541    0.0278272    0.0970514    0.1286649    0.2812323  
    2.395    0.4830035    0.0274644    0.0971156    0.1283825    0.2809212  
    2.396    0.4821529    0.0271016    0.0971799    0.1281002    0.2806101  
    2.397    0.4813022    0.0267387    0.0972442    0.1278179    0.2802990  
    2.398    0.4804516    0.0263759    0.0973084    0.1275355    0.2799879  
    2.399    0.4796010    0.0260131    0.0973727    0.1272532    0.2796769  
    2.4      0.4787503    0.0256503    0.0974370    0.1269709    0.2793658  
    2.401    0.4779127    0.0252745    0.0974621    0.1266755    0.2790547  
    2.402    0.4770751    0.0248987    0.0974873    0.1263801    0.2787436  
    2.403    0.4762375    0.0245229    0.0975125    0.1260848    0.2784325  
    2.404    0.4753999    0.0241470    0.0975377    0.1257894    0.2781214  
    2.405    0.4745623    0.0237712    0.0975628    0.1254941    0.2778103  
    2.406    0.4737247    0.0233954    0.0975880    0.1251987    0.2774992  
    2.407    0.4728871    0.0230195    0.0976132    0.1249034    0.2771881  
    2.408    0.4720495    0.0226437    0.0976384    0.1246080    0.2768770  
    2.409    0.4712119    0.0222679    0.0976636    0.1243126    0.2765659  
    2.41     0.4703743    0.0218920    0.0976887    0.1240173    0.2762548  
    2.411    0.4695367    0.0215162    0.0977139    0.1237219    0.2759438  
    2.412    0.4686991    0.0211404    0.0977391    0.1234266    0.2756327  
    2.413    0.4678615    0.0207646    0.0977643    0.1231312    0.2753216  
    2.414    0.4670239    0.0203887    0.0977895    0.1228358    0.2750105  
    2.415    0.4661863    0.0200129    0.0978146    0.1225405    0.2746994  
    2.416    0.4653487    0.0196371    0.0978398    0.1222451    0.2743883  
    2.417    0.4645111    0.0192612    0.0978650    0.1219498    0.2740772  
    2.418    0.4636735    0.0188854    0.0978902    0.1216544    0.2737661  
    2.419    0.4628358    0.0185096    0.0979153    0.1213590    0.2734550  
    2.42     0.4619982    0.0181337    0.0979405    0.1210637    0.2731439  
    2.421    0.4611606    0.0177579    0.0979657    0.1207683    0.2728328  
    2.422    0.4603230    0.0173821    0.0979909    0.1204730    0.2725217  
    2.423    0.4594854    0.0170063    0.0980161    0.1201776    0.2722106  
    2.424    0.4586478    0.0166304    0.0980412    0.1198822    0.2718996  
    2.425    0.4578102    0.0162546    0.0980664    0.1195869    0.2715885  
    2.426    0.4569726    0.0158788    0.0980916    0.1192915    0.2712774  
    2.427    0.4561350    0.0155029    0.0981168    0.1189962    0.2709663  
    2.428    0.4552974    0.0151271    0.0981420    0.1187008    0.2706552  
    2.429    0.4544598    0.0147513    0.0981671    0.1184054    0.2703441  
    2.43     0.4536222    0.0143754    0.0981923    0.1181101    0.270033   
    2.431    0.4527846    0.0139996    0.0982175    0.1178147    0.2697219  
    2.432    0.4519470    0.0136238    0.0982427    0.1175194    0.2694108  
    2.433    0.4511094    0.0132480    0.0982679    0.1172240    0.2690997  
    2.434    0.4502718    0.0128721    0.0982930    0.1169286    0.2687886  
    2.435    0.4494342    0.0124963    0.0983182    0.1166333    0.2684775  
    2.436    0.4485966    0.0121205    0.0983434    0.1163379    0.2681664  
    2.437    0.4477590    0.0117446    0.0983686    0.1160426    0.2678554  
    2.438    0.4469214    0.0113688    0.0983937    0.1157472    0.2675443  
    2.439    0.4460837    0.0109930    0.0984189    0.1154518    0.2672332  
    2.44     0.4452461    0.0106172    0.0984441    0.1151565    0.2669221  
    2.441    0.4444085    0.0102413    0.0984693    0.1148611    0.2666110  
    2.442    0.4435709    0.0098655    0.0984945    0.1145658    0.2662999  
    2.443    0.4427333    0.0094897    0.0985196    0.1142704    0.2659888  
    2.444    0.4418957    0.0091138    0.0985448    0.1139750    0.2656777  
    2.445    0.4410581    0.0087380    0.0985700    0.1136797    0.2653666  
    2.446    0.4402205    0.0083622    0.0985952    0.1133843    0.2650555  
    2.447    0.4393829    0.0079863    0.0986204    0.1130890    0.2647444  
    2.448    0.4385453    0.0076105    0.0986455    0.1127936    0.2644333  
    2.449    0.4377077    0.0072347    0.0986707    0.1124982    0.2641223  
    2.45     0.4368701    0.0068589    0.0986959    0.1122029    0.2638112  
    2.451    0.4360325    0.0064830    0.0987211    0.1119075    0.2635001  
    2.452    0.4351949    0.0061072    0.0987462    0.1116122    0.2631890  
    2.453    0.4343573    0.0057314    0.0987714    0.1113168    0.2628779  
    2.454    0.4335197    0.0053555    0.0987966    0.1110214    0.2625668  
    2.455    0.4326821    0.0049797    0.0988218    0.1107261    0.2622557  
    2.456    0.4318445    0.0046039    0.0988470    0.1104307    0.2619446  
    2.457    0.4310069    0.0042280    0.0988721    0.1101354    0.2616335  
    2.458    0.4301693    0.0038522    0.0988973    0.10984      0.2613224  
    2.459    0.4293316    0.0034764    0.0989225    0.1095446    0.2610113  
    2.46     0.4284940    0.0031006    0.0989477    0.1092493    0.2607002  
    2.461    0.4276564    0.0027247    0.0989729    0.1089539    0.2603891  
    2.462    0.4268188    0.0023489    0.0989980    0.1086586    0.2600781  
    2.463    0.4259812    0.0019731    0.0990232    0.1083632    0.2597670  
    2.464    0.4251436    0.0015972    0.0990484    0.1080678    0.2594559  
    2.465    0.4243060    0.0012214    0.0990736    0.1077725    0.2591448  
    2.466    0.4234684    0.0008456    0.0990988    0.1074771    0.2588337  
    2.467    0.4226308    0.0004697    0.0991239    0.1071818    0.2585226  
    2.468    0.4217932    0.0000939    0.0992447    0.1071731    0.2581159  
    2.469    0.4209556    0.0002819    0.0993654    0.1071644    0.2577093  
    2.47     0.4201180    0.0006577    0.0994862    0.1071558    0.2573026  
    2.471    0.4192804    0.0010336    0.0996069    0.1071471    0.2568960  
    2.472    0.4184428    0.0014094    0.0997276    0.1071384    0.2564893  
    2.473    0.4176052    0.0017852    0.0998484    0.1071298    0.2560827  
    2.474    0.4167676    0.0021611    0.0999691    0.1071211    0.2556760  
    2.475    0.4159300    0.0025369    0.1000899    0.1071124    0.2552693  
    2.476    0.4150924    0.0029127    0.1002106    0.1071038    0.2548627  
    2.477    0.4142548    0.0032886    0.1003314    0.1070951    0.2544560  
    2.478    0.4134171    0.0036644    0.1004521    0.1070865    0.2540494  
    2.479    0.4125795    0.0040402    0.1005729    0.1070778    0.2536427  
    2.48     0.4117419    0.0044160    0.1006936    0.1070691    0.2532360  
    2.481    0.4109043    0.0047919    0.1008143    0.1070605    0.2528294  
    2.482    0.4100667    0.0051677    0.1009351    0.1070518    0.2524227  
    2.483    0.4092291    0.0055435    0.1010558    0.1070431    0.2520161  
    2.484    0.4083915    0.0059194    0.1011766    0.1070345    0.2516094  
    2.485    0.4075539    0.0062952    0.1012973    0.1070258    0.2512028  
    2.486    0.4067163    0.0066710    0.1014181    0.1070171    0.2507961  
    2.487    0.4058787    0.0070469    0.1015388    0.1070085    0.2503894  
    2.488    0.4050411    0.0074227    0.1016596    0.1069998    0.2499828  
    2.489    0.4042035    0.0077985    0.1017803    0.1069912    0.2495761  
    2.49     0.4033659    0.0081743    0.1019010    0.1069825    0.2491695  
    2.491    0.4025283    0.0085502    0.1020218    0.1069738    0.2487628  
    2.492    0.4016907    0.0089260    0.1021425    0.1069652    0.2483562  
    2.493    0.4008531    0.0093018    0.1022633    0.1069565    0.2479495  
    2.494    0.4000155    0.0096777    0.1023840    0.1069478    0.2475428  
    2.495    0.3991779    0.0100535    0.1025048    0.1069392    0.2471362  
    2.496    0.3983403    0.0104293    0.1026255    0.1069305    0.2467295  
    2.497    0.3975027    0.0108051    0.1027463    0.1069218    0.2463229  
    2.498    0.3966650    0.0111810    0.1028670    0.1069132    0.2459162  
    2.499    0.3958274    0.0115568    0.1029877    0.1069045    0.2455096  
    2.5      0.3949898    0.0119326    0.1031085    0.1068958    0.2451029  
    2.501    0.3941522    0.0123085    0.1032292    0.1070462    0.2446962  
    2.502    0.3933146    0.0126843    0.1033500    0.1071966    0.2442896  
    2.503    0.3924770    0.0130601    0.1034707    0.1073470    0.2438829  
    2.504    0.3916394    0.0134360    0.1035915    0.1074974    0.2434763  
    2.505    0.3908018    0.0138118    0.1037122    0.1076477    0.2430696  
    2.506    0.3899642    0.0141876    0.1038329    0.1077981    0.2426630  
    2.507    0.3891266    0.0145634    0.1039537    0.1079485    0.2422563  
    2.508    0.388289     0.0149393    0.1040744    0.1080989    0.2418496  
    2.509    0.3874514    0.0153151    0.1041952    0.1082492    0.2414430  
    2.51     0.3866138    0.0156909    0.1043159    0.1083996    0.2410363  
    2.511    0.3857762    0.0160668    0.1044367    0.1085500    0.2406297  
    2.512    0.3849386    0.0164426    0.1045574    0.1087004    0.2402230  
    2.513    0.3841010    0.0168184    0.1046782    0.1088507    0.2398164  
    2.514    0.3832634    0.0171943    0.1047989    0.1090011    0.2394097  
    2.515    0.3824258    0.0175701    0.1049196    0.1091515    0.2390030  
    2.516    0.3815882    0.0179459    0.1050404    0.1093019    0.2385964  
    2.517    0.3807506    0.0183217    0.1051611    0.1094523    0.2381897  
    2.518    0.3799129    0.0186976    0.1052819    0.1096026    0.2377831  
    2.519    0.3790753    0.0190734    0.1054026    0.1097530    0.2373764  
    2.52     0.3782377    0.0194492    0.1055234    0.1099034    0.2369698  
    2.521    0.3774001    0.0198251    0.1056441    0.1100538    0.2365631  
    2.522    0.3765625    0.0202009    0.1057649    0.1102041    0.2361564  
    2.523    0.3757249    0.0205767    0.1058856    0.1103545    0.2357498  
    2.524    0.3748873    0.0209526    0.1060063    0.1105049    0.2353431  
    2.525    0.3740497    0.0213284    0.1061271    0.1106553    0.2349365  
    2.526    0.3732121    0.0217042    0.1062478    0.1108056    0.2345298  
    2.527    0.3723745    0.0220800    0.1063686    0.1109560    0.2341232  
    2.528    0.3715369    0.0224559    0.1064893    0.1111064    0.2337165  
    2.529    0.3706993    0.0228317    0.1066101    0.1112568    0.2333098  
    2.53     0.3698617    0.0232075    0.1067308    0.1114072    0.2329032  
    2.531    0.3690241    0.0235834    0.1068515    0.1115575    0.2324965  
    2.532    0.3681865    0.0239592    0.1069723    0.1117079    0.2320899  
    2.533    0.3673489    0.0243350    0.1070930    0.1118583    0.2316832  
    2.534    0.3665113    0.0247109    0.1072138    0.1120087    0.2312765  
    2.535    0.3656737    0.0250867    0.1073345    0.1121590    0.2308699  
    2.536    0.3648361    0.0254625    0.1074553    0.1123094    0.2304632  
    2.537    0.3639984    0.0258383    0.1075760    0.1124598    0.2300566  
    2.538    0.3631608    0.0262142    0.1076968    0.1126102    0.2296499  
    2.539    0.3623232    0.0265900    0.1078175    0.1127605    0.2292433  
    2.54     0.3614856    0.0269658    0.1079382    0.1129109    0.2288366  
    2.541    0.3606480    0.0273417    0.1080590    0.1130613    0.2284299  
    2.542    0.3598104    0.0277175    0.1081797    0.1132117    0.2280233  
    2.543    0.3589728    0.0280933    0.1083005    0.1133621    0.2276166  
    2.544    0.3581352    0.0284692    0.1084212    0.1135124    0.2272100  
    2.545    0.3572976    0.0288450    0.1085420    0.1136628    0.2268033  
    2.546    0.35646      0.0292208    0.1086627    0.1138132    0.2263967  
    2.547    0.3556224    0.0295966    0.1087835    0.1139636    0.22599    
    2.548    0.3547848    0.0299725    0.1089042    0.1141139    0.2255833  
    2.549    0.3539472    0.0303483    0.1090249    0.1142643    0.2251767  
    2.55     0.3531096    0.0307241    0.1091457    0.1144147    0.2247700  
    2.551    0.3522720    0.0311000    0.1092664    0.1145651    0.2243634  
    2.552    0.3514344    0.0314758    0.1093872    0.1147154    0.2239567  
    2.553    0.3505968    0.0318516    0.1095079    0.1148658    0.2235501  
    2.554    0.3497592    0.0322274    0.1096287    0.1150162    0.2231434  
    2.555    0.3489216    0.0326033    0.1097494    0.1151666    0.2227367  
    2.556    0.3480840    0.0329791    0.1098702    0.1153170    0.2223301  
    2.557    0.3472463    0.0333549    0.1099909    0.1154673    0.2219234  
    2.558    0.3464087    0.0337308    0.1101116    0.1156177    0.2215168  
    2.559    0.3455711    0.0341066    0.1102324    0.1157681    0.2211101  
    2.56     0.3447335    0.0344824    0.1103531    0.1159185    0.2207035  
    2.561    0.3438959    0.0348583    0.1104739    0.1160688    0.2202968  
    2.562    0.3430583    0.0352341    0.1105946    0.1162192    0.2198901  
    2.563    0.3422207    0.0356099    0.1107154    0.1163696    0.2194835  
    2.564    0.3413831    0.0359857    0.1108361    0.1165200    0.2190768  
    2.565    0.3405455    0.0363616    0.1109568    0.1166703    0.2186702  
    2.566    0.3397079    0.0367374    0.1110776    0.1168207    0.2182635  
    2.567    0.3388703    0.0371132    0.1111983    0.1169711    0.2178569  
    2.568    0.3380327    0.0374891    0.1113191    0.1171215    0.2174502  
    2.569    0.3371951    0.0378649    0.1114398    0.1172719    0.2170435  
    2.57     0.3363575    0.0382407    0.1115606    0.1174222    0.2166369  
    2.571    0.3355199    0.0386166    0.1116813    0.1175726    0.2162302  
    2.572    0.3346823    0.0389924    0.1118021    0.1177230    0.2158236  
    2.573    0.3338447    0.0393682    0.1119228    0.1178734    0.2154169  
    2.574    0.3330071    0.0397440    0.1120435    0.1180237    0.2150103  
    2.575    0.3321695    0.0401199    0.1121643    0.1181741    0.2146036  
    2.576    0.3313319    0.0404957    0.1122850    0.1183245    0.2141969  
    2.577    0.3304942    0.0408715    0.1124058    0.1184749    0.2137903  
    2.578    0.3296566    0.0412474    0.1125265    0.1186253    0.2133836  
    2.579    0.3288190    0.0416232    0.1126473    0.1187756    0.2129770  
    2.58     0.3279814    0.0419990    0.1127680    0.118926     0.2125703  
    2.581    0.3271438    0.0423749    0.1128888    0.1190764    0.2121637  
    2.582    0.3263062    0.0427507    0.1130095    0.1192268    0.2117570  
    2.583    0.3254686    0.0431265    0.1131302    0.1193771    0.2113503  
    2.584    0.3246310    0.0435023    0.1132510    0.1195275    0.2109437  
    2.585    0.3237934    0.0438782    0.1133717    0.1196779    0.2105370  
    2.586    0.3229558    0.0442540    0.1134925    0.1198283    0.2101304  
    2.587    0.3221182    0.0446298    0.1136132    0.1199786    0.2097237  
    2.588    0.3212806    0.0450057    0.1137340    0.1201290    0.2093171  
    2.589    0.3204430    0.0453815    0.1138547    0.1202794    0.2089104  
    2.59     0.3196054    0.0457573    0.1139754    0.1204298    0.2085037  
    2.591    0.3187678    0.0461332    0.1140962    0.1205802    0.2080971  
    2.592    0.3179302    0.0465090    0.1142169    0.1207305    0.2076904  
    2.593    0.3170926    0.0468848    0.1143377    0.1208809    0.2072838  
    2.594    0.3162550    0.0472606    0.1144584    0.1210313    0.2068771  
    2.595    0.3154174    0.0476365    0.1145792    0.1211817    0.2064704  
    2.596    0.3145797    0.0480123    0.1146999    0.1213320    0.2060638  
    2.597    0.3137421    0.0483881    0.1148207    0.1214824    0.2056571  
    2.598    0.3129045    0.0487640    0.1149414    0.1216328    0.2052505  
    2.599    0.3120669    0.0491398    0.1150621    0.1217832    0.2048438  
    2.6      0.3112293    0.0495156    0.1151829    0.1219335    0.2044372  
    2.601    0.3104213    0.0499210    0.1152149    0.1220543    0.2040305  
    2.602    0.3096133    0.0503264    0.1152469    0.1221751    0.2036238  
    2.603    0.3088052    0.0507318    0.1152789    0.1222959    0.2032172  
    2.604    0.3079972    0.0511372    0.1153109    0.1224167    0.2028105  
    2.605    0.3071892    0.0515427    0.1153430    0.1225375    0.2024039  
    2.606    0.3063812    0.0519481    0.1153750    0.1226583    0.2019972  
    2.607    0.3055731    0.0523535    0.1154070    0.1227791    0.2015906  
    2.608    0.3047651    0.0527589    0.115439     0.1228999    0.2011839  
    2.609    0.3039571    0.0531643    0.1154710    0.1230207    0.2007772  
    2.61     0.3031490    0.0535697    0.1155030    0.1231415    0.2003706  
    2.611    0.3023410    0.0539751    0.1155350    0.1232623    0.1999639  
    2.612    0.3015330    0.0543805    0.1155671    0.1233831    0.1995573  
    2.613    0.3007250    0.0547859    0.1155991    0.1235039    0.1991506  
    2.614    0.2999169    0.0548866    0.1159358    0.1236247    0.1987440  
    2.615    0.2991089    0.0549872    0.1162726    0.1237456    0.1983373  
    2.616    0.2983009    0.0550879    0.1166094    0.1238664    0.1979306  
    2.617    0.2974928    0.0551886    0.1169461    0.1239872    0.1975240  
    2.618    0.2966848    0.0552892    0.1172829    0.1241080    0.1971173  
    2.619    0.2958768    0.0553899    0.1176196    0.1242288    0.1967107  
    2.62     0.2950688    0.0554905    0.1179564    0.1243496    0.1963040  
    2.621    0.2942607    0.0555912    0.1182931    0.1244704    0.1958974  
    2.622    0.2934527    0.0556919    0.1186299    0.1245912    0.1954907  
    2.623    0.2926447    0.0557925    0.1189667    0.1247120    0.1950840  
    2.624    0.2918366    0.0558932    0.1193034    0.1248328    0.1946774  
    2.625    0.2910286    0.0559938    0.1196402    0.1249536    0.1942707  
    2.626    0.2902206    0.0560945    0.1199769    0.1250744    0.1938641  
    2.627    0.2894126    0.0561952    0.1203137    0.1251952    0.1934574  
    2.628    0.2886045    0.0562958    0.1206505    0.1253160    0.1930508  
    2.629    0.2877965    0.0563965    0.1209872    0.1254368    0.1926441  
    2.63     0.2869885    0.0564972    0.1213240    0.1255576    0.1922374  
    2.631    0.2861804    0.0565978    0.1216607    0.1256784    0.1918308  
    2.632    0.2853724    0.0566985    0.1219975    0.1257992    0.1914241  
    2.633    0.2845644    0.0567991    0.1223343    0.1259200    0.1910175  
    2.634    0.2837564    0.0568998    0.1226710    0.1260408    0.1906108  
    2.635    0.2829483    0.0570005    0.1230078    0.1261616    0.1902042  
    2.636    0.2826687    0.0571011    0.1228161    0.1262824    0.1897975  
    2.637    0.2823891    0.0572018    0.1226245    0.1264032    0.1893908  
    2.638    0.2821095    0.0573024    0.1224328    0.1265240    0.1889842  
    2.639    0.2818299    0.0574031    0.1222411    0.1266448    0.1885775  
    2.64     0.2815503    0.0575038    0.1220495    0.1267656    0.1881709  
    2.641    0.2812707    0.0576044    0.1218578    0.1268864    0.1877642  
    2.642    0.2809911    0.0577051    0.1216662    0.1270072    0.1873576  
    2.643    0.2807115    0.0578058    0.1214745    0.1271280    0.1869509  
    2.644    0.2804318    0.0579064    0.1212828    0.1272488    0.1865442  
    2.645    0.2801522    0.0580071    0.1210912    0.1273696    0.1861376  
    2.646    0.2798726    0.0581077    0.1208995    0.1274904    0.1857309  
    2.647    0.2795930    0.0582084    0.1207079    0.1276112    0.1853243  
    2.648    0.2793134    0.0583091    0.1205162    0.1277320    0.1849176  
    2.649    0.2790338    0.0584097    0.1203245    0.1278528    0.1845109  
    2.65     0.2787542    0.0585104    0.1201329    0.1279736    0.1841043  
    2.651    0.2784746    0.0586110    0.1199412    0.1280944    0.1836976  
    2.652    0.2781950    0.0587117    0.1197496    0.1282152    0.1832910  
    2.653    0.2779154    0.0588124    0.1195579    0.1283360    0.1828843  
    2.654    0.2776358    0.0589130    0.1193662    0.1284568    0.1824777  
    2.655    0.2773561    0.0590137    0.1191746    0.1285776    0.182071   
    2.656    0.2770765    0.0591144    0.1189829    0.1286984    0.1816643  
    2.657    0.2767969    0.0592150    0.1187913    0.1288192    0.1812577  
    2.658    0.2765173    0.0593157    0.1185996    0.1289400    0.1808510  
    2.659    0.2762377    0.0594163    0.1184079    0.1290608    0.1804444  
    2.66     0.2759581    0.0595170    0.1182163    0.1291816    0.1800377  
    2.661    0.2756785    0.0596177    0.1180246    0.1293024    0.1796311  
    2.662    0.2753989    0.0597183    0.1178329    0.1294232    0.1792244  
    2.663    0.2751193    0.0598190    0.1176413    0.1295440    0.1788177  
    2.664    0.2748397    0.0599196    0.1174496    0.1296648    0.1784111  
    2.665    0.2745601    0.0600203    0.1172580    0.1297856    0.1780044  
    2.666    0.2742805    0.0601210    0.1170663    0.1299064    0.1775978  
    2.667    0.2740008    0.0602216    0.1168746    0.1300272    0.1771911  
    2.668    0.2737212    0.0603223    0.1166449    0.1300337    0.1768225  
    2.669    0.2734416    0.0604230    0.1164152    0.1300403    0.1764540  
    2.67     0.2731620    0.0605236    0.1161854    0.1300469    0.1760854  
    2.671    0.2728824    0.0606243    0.1159557    0.1300535    0.1757168  
    2.672    0.2726028    0.0607249    0.1157260    0.1300600    0.1753482  
    2.673    0.2723232    0.0608256    0.1154962    0.1300666    0.1749796  
    2.674    0.2720436    0.0609263    0.1152665    0.1300732    0.1746110  
    2.675    0.2717640    0.0610269    0.1150368    0.1300798    0.1742425  
    2.676    0.2714844    0.0611276    0.1148070    0.1300863    0.1738739  
    2.677    0.2712048    0.0612282    0.1145773    0.1300929    0.1735053  
    2.678    0.2709251    0.0613289    0.1143476    0.1300995    0.1731367  
    2.679    0.2706455    0.0614296    0.1141178    0.1301061    0.1727681  
    2.68     0.2703659    0.0615302    0.1138881    0.1301126    0.1723996  
    2.681    0.2700863    0.0616309    0.1136583    0.1301192    0.1720310  
    2.682    0.2698067    0.0617316    0.1134286    0.1301258    0.1716624  
    2.683    0.2695271    0.0618322    0.1131989    0.1301323    0.1712938  
    2.684    0.2692475    0.0619329    0.1129691    0.1301389    0.1709252  
    2.685    0.2689679    0.0620335    0.1127394    0.1301455    0.1705566  
    2.686    0.2686883    0.0621342    0.1125097    0.1301521    0.1701881  
    2.687    0.2684087    0.0622349    0.1122799    0.1301586    0.1698195  
    2.688    0.2681291    0.0623355    0.1120502    0.1301652    0.1694509  
    2.689    0.2678494    0.0624362    0.1118205    0.1301718    0.1690823  
    2.69     0.2675698    0.0625369    0.1115907    0.1301784    0.1687137  
    2.691    0.2672902    0.0626375    0.1113610    0.1301849    0.1683452  
    2.692    0.2670106    0.0627382    0.1111312    0.1301915    0.1679766  
    2.693    0.2667310    0.0628388    0.1109015    0.1301981    0.1676080  
    2.694    0.2664514    0.0629395    0.1106718    0.1302047    0.1672394  
    2.695    0.2661718    0.0630402    0.1104420    0.1302112    0.1668708  
    2.696    0.2658922    0.0631408    0.1102123    0.1302178    0.1665022  
    2.697    0.2656126    0.0632415    0.1099826    0.1302244    0.1661337  
    2.698    0.2653330    0.0633421    0.1097528    0.1302309    0.1657651  
    2.699    0.2650534    0.0634428    0.1095231    0.1302375    0.1653965  
    2.7      0.2647737    0.0635435    0.1092934    0.1302441    0.1650279  
    2.701    0.2644941    0.0636441    0.1090636    0.1302507    0.1646593  
    2.702    0.2642145    0.0637448    0.1088339    0.1302572    0.1642908  
    2.703    0.2639349    0.0638455    0.1086042    0.1302638    0.1639222  
    2.704    0.2636553    0.0639461    0.1083744    0.1302704    0.1635536  
    2.705    0.2633757    0.0640468    0.1081447    0.1302770    0.1631850  
    2.706    0.2630961    0.0641474    0.1079149    0.1302835    0.1628164  
    2.707    0.2628165    0.0642481    0.1076852    0.1302901    0.1624478  
    2.708    0.2625369    0.0643488    0.1074555    0.1302967    0.1620793  
    2.709    0.2622573    0.0644494    0.1072257    0.1303033    0.1617107  
    2.71     0.2619777    0.0645501    0.106996     0.1303098    0.1613421  
    2.711    0.2616980    0.0646507    0.1067663    0.1303164    0.1609735  
    2.712    0.2614184    0.0647514    0.1065365    0.1303230    0.1606049  
    2.713    0.2611388    0.0648521    0.1063068    0.1303295    0.1602364  
    2.714    0.2608592    0.0649527    0.1060771    0.1303361    0.1598678  
    2.715    0.2605796    0.0650534    0.1058473    0.1303427    0.1594992  
    2.716    0.2603       0.0651541    0.1056176    0.1303493    0.1591306  
    2.717    0.2600204    0.0652547    0.1053878    0.1303558    0.1587620  
    2.718    0.2597408    0.0653554    0.1051581    0.1303624    0.1583934  
    2.719    0.2594612    0.0654560    0.1049284    0.1303690    0.1580249  
    2.72     0.2591816    0.0655567    0.1046986    0.1303756    0.1576563  
    2.721    0.2589020    0.0656574    0.1044689    0.1303821    0.1572877  
    2.722    0.2586223    0.0657580    0.1042392    0.1303887    0.1569191  
    2.723    0.2583427    0.0658587    0.1040094    0.1303953    0.1565505  
    2.724    0.2580631    0.0659593    0.1037797    0.1304019    0.1561820  
    2.725    0.2577835    0.0660600    0.1035500    0.1304084    0.1558134  
    2.726    0.2575039    0.0661607    0.1033202    0.130415     0.1554448  
    2.727    0.2572243    0.0662613    0.1030905    0.1304216    0.1550762  
    2.728    0.2569447    0.0663620    0.1028608    0.1304281    0.1547076  
    2.729    0.2566651    0.0664627    0.1026310    0.1304347    0.1543391  
    2.73     0.2563855    0.0665633    0.1024013    0.1304413    0.1539705  
    2.731    0.2561059    0.0666640    0.1021715    0.1304479    0.1536019  
    2.732    0.2558263    0.0667646    0.1019418    0.1304544    0.1532333  
    2.733    0.2555466    0.0668653    0.1017121    0.1304610    0.1528647  
    2.734    0.2552670    0.0669660    0.1014823    0.1304676    0.1524961  
    2.735    0.2549874    0.0670666    0.1012526    0.1304742    0.1521276  
    2.736    0.2547078    0.0671673    0.1010229    0.1304807    0.1517590  
    2.737    0.2544282    0.0672679    0.1007931    0.1304873    0.1513904  
    2.738    0.2541486    0.0673686    0.1005634    0.1304939    0.1510218  
    2.739    0.2538690    0.0674693    0.1003337    0.1301669    0.1509868  
    2.74     0.2535894    0.0675699    0.1001039    0.1298398    0.1509518  
    2.741    0.2533098    0.0676706    0.0998742    0.1295128    0.1509168  
    2.742    0.2530302    0.0677713    0.0996444    0.1291858    0.1508819  
    2.743    0.2527506    0.0678719    0.0994147    0.1288588    0.1508469  
    2.744    0.2524709    0.0679726    0.0991850    0.1285318    0.1508119  
    2.745    0.2521913    0.0680732    0.0989552    0.1282048    0.1507769  
    2.746    0.2519117    0.0681739    0.0987255    0.1278777    0.1507419  
    2.747    0.2516321    0.0682746    0.0984958    0.1275507    0.1507069  
    2.748    0.2513525    0.0683752    0.0982660    0.1272237    0.1506719  
    2.749    0.2510729    0.0684759    0.0980363    0.1268967    0.1506369  
    2.75     0.2507933    0.0685765    0.0978066    0.1265697    0.1506019  
    2.751    0.2505137    0.0686772    0.0975768    0.1262427    0.1505669  
    2.752    0.2502341    0.0687779    0.0973471    0.1259156    0.1505319  
    2.753    0.2499545    0.0688785    0.0971174    0.1255886    0.1504969  
    2.754    0.2496749    0.0689792    0.0968876    0.1252616    0.1504620  
    2.755    0.2493952    0.0690799    0.0966579    0.1249346    0.1504270  
    2.756    0.2491156    0.0691805    0.0964281    0.1246076    0.1503920  
    2.757    0.2488360    0.0692812    0.0961984    0.1242805    0.1503570  
    2.758    0.2485564    0.0693818    0.0959687    0.1239535    0.1503220  
    2.759    0.2482768    0.0694825    0.0957389    0.1236265    0.150287   
    2.76     0.2479972    0.0695832    0.0955092    0.1232995    0.1502520  
    2.761    0.2477176    0.0696838    0.0952795    0.1229725    0.1502170  
    2.762    0.2474380    0.0697845    0.0950497    0.1226455    0.1501820  
    2.763    0.2471584    0.0698852    0.0948200    0.1223184    0.1501470  
    2.764    0.2468788    0.0699858    0.0945903    0.1219914    0.1501120  
    2.765    0.2465992    0.0700865    0.0943605    0.1216644    0.1500771  
    2.766    0.2463195    0.0701871    0.0941308    0.1213374    0.1500421  
    2.767    0.2460399    0.0702878    0.0939010    0.1210104    0.1500071  
    2.768    0.2457603    0.0703885    0.0936713    0.1206834    0.1499721  
    2.769    0.2454807    0.0704891    0.0934416    0.1203563    0.1499371  
    2.77     0.2452011    0.0705898    0.0932118    0.1200293    0.1499021  
    2.771    0.2449215    0.0706904    0.0929821    0.1197023    0.1498671  
    2.772    0.2446419    0.0707911    0.0927524    0.1193753    0.1498321  
    2.773    0.2443623    0.0708918    0.0925226    0.1190483    0.1497971  
    2.774    0.2440827    0.0709924    0.0922929    0.1187213    0.1497621  
    2.775    0.2438031    0.0710931    0.0920632    0.1183942    0.1497271  
    2.776    0.2435235    0.0711938    0.0918334    0.1180672    0.1496922  
    2.777    0.2432438    0.0712944    0.0916037    0.1177402    0.1496572  
    2.778    0.2429642    0.0713951    0.0913740    0.1174132    0.1496222  
    2.779    0.2426846    0.0714957    0.0911442    0.1170862    0.1495872  
    2.78     0.2424050    0.0715964    0.0909145    0.1167592    0.1495522  
    2.781    0.2421254    0.0716971    0.0906847    0.1164321    0.1495172  
    2.782    0.2418458    0.0717977    0.0904550    0.1161051    0.1494822  
    2.783    0.2415662    0.0718984    0.0902253    0.1157781    0.1494472  
    2.784    0.2412866    0.0719990    0.0899955    0.1154511    0.1494122  
    2.785    0.2410070    0.0720997    0.0897658    0.1151241    0.1493772  
    2.786    0.2407274    0.0722004    0.0895361    0.1147970    0.1493422  
    2.787    0.2404478    0.0723010    0.0893063    0.1144700    0.1493073  
    2.788    0.2401681    0.0724017    0.0890766    0.1141430    0.1492723  
    2.789    0.2398885    0.0725024    0.0888469    0.113816     0.1492373  
    2.79     0.2396089    0.0726030    0.0886171    0.1134890    0.1492023  
    2.791    0.2393293    0.0727037    0.0883874    0.1131620    0.1491673  
    2.792    0.2390497    0.0728043    0.0881576    0.1128349    0.1491323  
    2.793    0.2387701    0.072905     0.0879279    0.1125079    0.1490973  
    2.794    0.2384905    0.0730057    0.0876982    0.1121809    0.1490623  
    2.795    0.2382109    0.0731063    0.0874684    0.1118539    0.1490273  
    2.796    0.2379313    0.0732070    0.0872387    0.1115269    0.1489923  
    2.797    0.2376517    0.0733076    0.0870090    0.1111999    0.1489573  
    2.798    0.2373721    0.0734083    0.0867792    0.1108728    0.1489224  
    2.799    0.2370924    0.0735090    0.0865495    0.1105458    0.1488874  
    2.8      0.2368128    0.0736096    0.0863198    0.1102188    0.1488524  
    2.801    0.2364851    0.0736622    0.0862343    0.1099399    0.1488174  
    2.802    0.2361574    0.0737147    0.0861489    0.1096610    0.1487824  
    2.803    0.2358297    0.0737673    0.0860635    0.1093821    0.1487474  
    2.804    0.2355020    0.0738199    0.0859781    0.1091032    0.1487124  
    2.805    0.2351743    0.0738724    0.0858927    0.1088242    0.1486774  
    2.806    0.2348465    0.0739250    0.0858072    0.1085453    0.1486424  
    2.807    0.2345188    0.0739775    0.0857218    0.1082664    0.1486074  
    2.808    0.2341911    0.0740301    0.0856364    0.1079875    0.1485724  
    2.809    0.2338634    0.0740826    0.0855510    0.1077086    0.1485374  
    2.81     0.2335357    0.0741352    0.0854656    0.1074297    0.1485025  
    2.811    0.2332080    0.0741878    0.0853801    0.1071508    0.1484675  
    2.812    0.2328803    0.0742403    0.0852947    0.1068719    0.1484325  
    2.813    0.2325525    0.0742929    0.0852093    0.1065929    0.1483975  
    2.814    0.2322248    0.0743454    0.0851239    0.1063140    0.1483625  
    2.815    0.2318971    0.0743980    0.0850385    0.1060351    0.1483275  
    2.816    0.2315694    0.0744505    0.0849530    0.1057562    0.1482925  
    2.817    0.2312417    0.0745031    0.0848676    0.1054773    0.1482575  
    2.818    0.2309140    0.0745556    0.0847822    0.1051984    0.1482225  
    2.819    0.2305863    0.0746082    0.0846968    0.1049195    0.1481875  
    2.82     0.2302585    0.0746608    0.0846114    0.1046406    0.1481525  
    2.821    0.2299308    0.0747133    0.0845259    0.1043617    0.1481176  
    2.822    0.2296031    0.0747659    0.0844405    0.1040827    0.1480826  
    2.823    0.2292754    0.0748184    0.0843551    0.1038038    0.1480476  
    2.824    0.2289477    0.0748710    0.0842697    0.1035249    0.1480126  
    2.825    0.2286200    0.0749235    0.0841842    0.103246     0.1479776  
    2.826    0.2282923    0.0749761    0.0840988    0.1029671    0.1479426  
    2.827    0.2279645    0.0750287    0.0840134    0.1026882    0.1479076  
    2.828    0.2276368    0.0750812    0.0839280    0.1024093    0.1478726  
    2.829    0.2273091    0.0751338    0.0838426    0.1021304    0.1478376  
    2.83     0.2269814    0.0751863    0.0837571    0.1018514    0.1478026  
    2.831    0.2266537    0.0752389    0.0836717    0.1015725    0.1477676  
    2.832    0.2263260    0.0752914    0.0835863    0.1012936    0.1477327  
    2.833    0.2259983    0.0753440    0.0835009    0.1010147    0.1476977  
    2.834    0.2256705    0.0753965    0.0834155    0.1007358    0.1476627  
    2.835    0.2253428    0.0754491    0.0833300    0.1004569    0.1476277  
    2.836    0.2250151    0.0755017    0.0832446    0.1001780    0.1475927  
    2.837    0.2246874    0.0755542    0.0831592    0.0998991    0.1475577  
    2.838    0.2243597    0.0756068    0.0830738    0.0996201    0.1475227  
    2.839    0.2240320    0.0756593    0.0829884    0.0993412    0.1474877  
    2.84     0.2237043    0.0757119    0.0829029    0.0990623    0.1474527  
    2.841    0.2233765    0.0757644    0.0828175    0.0987834    0.1474177  
    2.842    0.2230488    0.0758170    0.0827321    0.0985045    0.1473827  
    2.843    0.2227211    0.0758696    0.0826467    0.0982256    0.1473478  
    2.844    0.2223934    0.0759221    0.0825613    0.0979467    0.1473128  
    2.845    0.2220657    0.0759747    0.0824758    0.0976678    0.1472778  
    2.846    0.2217380    0.0760272    0.0823904    0.0973889    0.1472428  
    2.847    0.2214103    0.0760798    0.0823050    0.0971099    0.1472078  
    2.848    0.2210825    0.0761323    0.0822196    0.0968310    0.1471728  
    2.849    0.2207548    0.0761849    0.0821342    0.0965521    0.1471378  
    2.85     0.2204271    0.0762375    0.0820487    0.0962732    0.1471028  
    2.851    0.2200994    0.0762900    0.0819633    0.0959943    0.1470678  
    2.852    0.2197717    0.0763426    0.0818779    0.0957154    0.1470328  
    2.853    0.2194440    0.0763951    0.0817925    0.0954365    0.1469978  
    2.854    0.2191163    0.0764477    0.0817071    0.0951576    0.1469629  
    2.855    0.2187885    0.0765002    0.0816216    0.0948786    0.1469279  
    2.856    0.2184608    0.0765528    0.0815362    0.0945997    0.1468929  
    2.857    0.2181331    0.0766053    0.0814508    0.0943208    0.1468579  
    2.858    0.2178054    0.0766579    0.0813654    0.0940419    0.1468229  
    2.859    0.2174777    0.0767105    0.0812800    0.0937630    0.1467879  
    2.86     0.2171500    0.0767630    0.0811945    0.0934841    0.1467529  
    2.861    0.2168223    0.0768156    0.0811091    0.0932052    0.1467179  
    2.862    0.2164945    0.0768681    0.0810237    0.0929263    0.1466829  
    2.863    0.2161668    0.0769207    0.0809383    0.0926473    0.1466479  
    2.864    0.2158391    0.0769732    0.0808529    0.0923684    0.1466129  
    2.865    0.2155114    0.0770258    0.0807674    0.0920895    0.1465779  
    2.866    0.2151837    0.0770784    0.0806820    0.0918106    0.1465430  
    2.867    0.2148560    0.0771309    0.0805966    0.0915317    0.1465080  
    2.868    0.2145283    0.0771835    0.0805753    0.0914453    0.1464088  
    2.869    0.2142005    0.0772360    0.0805541    0.0913588    0.1463097  
    2.87     0.2138728    0.0772886    0.0805328    0.0912724    0.1462105  
    2.871    0.2135451    0.0773411    0.0805116    0.0911860    0.1461114  
    2.872    0.2132174    0.0773937    0.0804903    0.0910995    0.1460122  
    2.873    0.2128897    0.0774463    0.0804690    0.0910131    0.1459131  
    2.874    0.2125620    0.0774988    0.0804478    0.0909267    0.1458139  
    2.875    0.2122343    0.0775514    0.0804265    0.0908402    0.1457148  
    2.876    0.2119065    0.0776039    0.0804052    0.0907538    0.1456156  
    2.877    0.2115788    0.0776565    0.0803840    0.0906673    0.1455165  
    2.878    0.2112511    0.0777090    0.0803627    0.0905809    0.1454173  
    2.879    0.2109234    0.0777616    0.0803415    0.0904945    0.1453182  
    2.88     0.2105957    0.0778141    0.0803202    0.0904080    0.1452190  
    2.881    0.2102680    0.0778667    0.0802989    0.0903216    0.1451199  
    2.882    0.2099403    0.0779193    0.0802777    0.0902352    0.1450207  
    2.883    0.2096125    0.0779718    0.0802564    0.0901487    0.1449216  
    2.884    0.2092848    0.0780244    0.0802352    0.0900623    0.1448224  
    2.885    0.2089571    0.0780769    0.0802139    0.0899759    0.1447233  
    2.886    0.2086294    0.0781295    0.0801926    0.0898894    0.1446241  
    2.887    0.2083017    0.0781820    0.0801714    0.0898030    0.1445250  
    2.888    0.2079740    0.0782346    0.0801501    0.0897166    0.1444258  
    2.889    0.2076463    0.0782872    0.0801288    0.0896301    0.1443267  
    2.89     0.2073185    0.0783397    0.0801076    0.0895437    0.1442275  
    2.891    0.2069908    0.0783923    0.0800863    0.0894573    0.1441284  
    2.892    0.2066631    0.0784448    0.0800651    0.0893708    0.1440292  
    2.893    0.2063354    0.0784974    0.0800438    0.0892844    0.1439301  
    2.894    0.2060077    0.0785499    0.0800225    0.0891980    0.1438309  
    2.895    0.2056800    0.0786025    0.0800013    0.0891115    0.1437318  
    2.896    0.2053523    0.0786550    0.0799800    0.0890251    0.1436326  
    2.897    0.2050245    0.0787076    0.0799588    0.0889387    0.1435335  
    2.898    0.2046968    0.0787602    0.0799375    0.0888522    0.1434343  
    2.899    0.2043691    0.0788127    0.0799162    0.0887658    0.1433352  
    2.9      0.2040414    0.0788653    0.0798950    0.0886794    0.1432360  
    2.901    0.2037137    0.0789178    0.0798737    0.0885929    0.1431369  
    2.902    0.2033860    0.0789704    0.0798525    0.0885065    0.1430377  
    2.903    0.2030583    0.0790229    0.0798312    0.0884200    0.1429386  
    2.904    0.2027305    0.0790755    0.0798099    0.0883336    0.1428394  
    2.905    0.2024028    0.0791281    0.0797887    0.0882472    0.1427403  
    2.906    0.2020751    0.0791806    0.0797674    0.0881607    0.1426411  
    2.907    0.2017474    0.0792332    0.0797461    0.0880743    0.1425420  
    2.908    0.2014197    0.0792857    0.0797249    0.0879879    0.1424428  
    2.909    0.2010920    0.0793383    0.0797036    0.0879014    0.1423437  
    2.91     0.2007643    0.0793908    0.0796824    0.0878150    0.1422445  
    2.911    0.2004365    0.0794434    0.0796611    0.0877286    0.1421454  
    2.912    0.2001088    0.0794960    0.0796398    0.0876421    0.1420462  
    2.913    0.1997811    0.0795485    0.0796186    0.0875557    0.1419471  
    2.914    0.1994534    0.0796011    0.0795973    0.0874693    0.1418479  
    2.915    0.1991257    0.0796536    0.0795761    0.0873828    0.1417488  
    2.916    0.1987980    0.0797062    0.0795548    0.0872964    0.1416496  
    2.917    0.1984703    0.0797587    0.0795335    0.0872100    0.1415505  
    2.918    0.1981425    0.0798113    0.0795123    0.0871235    0.1414513  
    2.919    0.1978148    0.0798638    0.0794910    0.0870371    0.1413522  
    2.92     0.1974871    0.0799164    0.0794697    0.0869507    0.1412530  
    2.921    0.1971594    0.0799690    0.0794485    0.0868642    0.1411539  
    2.922    0.1968317    0.0800215    0.0794272    0.0867778    0.1410547  
    2.923    0.1965040    0.0800741    0.0794060    0.0866914    0.1409556  
    2.924    0.1961763    0.0801266    0.0793847    0.0866049    0.1408564  
    2.925    0.1958485    0.0801792    0.0793634    0.0865185    0.1407573  
    2.926    0.1955208    0.0802317    0.0793422    0.0864320    0.1406581  
    2.927    0.1951931    0.0802843    0.0793209    0.0863456    0.1405590  
    2.928    0.1948654    0.0803369    0.0792997    0.0862592    0.1404598  
    2.929    0.1945377    0.0803894    0.0792784    0.0861727    0.1403607  
    2.93     0.1942100    0.0804420    0.0792571    0.0860863    0.1402615  
    2.931    0.1938823    0.0804945    0.0792359    0.0859999    0.1401624  
    2.932    0.1935545    0.0805471    0.0792146    0.0859134    0.1400632  
    2.933    0.1932268    0.0805996    0.0791934    0.0858270    0.1399641  
    2.934    0.1928991    0.0806522    0.0791721    0.0857406    0.1398649  
    2.935    0.1925714    0.0807047    0.0791508    0.0856541    0.1397658  
    2.936    0.1922437    0.0807573    0.0791296    0.0855677    0.1396666  
    2.937    0.1919160    0.0808099    0.0791083    0.0854813    0.1395675  
    2.938    0.1915883    0.0808624    0.0790870    0.0853948    0.1394683  
    2.939    0.1912605    0.0809150    0.0790658    0.0853084    0.1393692  
    2.94     0.1909328    0.0809675    0.0790445    0.0852220    0.13927    
    2.941    0.1906051    0.0810201    0.0790233    0.0851355    0.1391709  
    2.942    0.1902774    0.0810726    0.0790020    0.0850491    0.1390717  
    2.943    0.1899497    0.0811252    0.0789807    0.0849627    0.1389726  
    2.944    0.1896220    0.0811778    0.0789595    0.0848762    0.1388734  
    2.945    0.1892943    0.0812303    0.0789382    0.0847898    0.1387743  
    2.946    0.1889665    0.0812829    0.0789170    0.0847034    0.1386751  
    2.947    0.1886388    0.0813354    0.0788957    0.0846169    0.1385760  
    2.948    0.1883111    0.0813880    0.0788744    0.0845305    0.1384768  
    2.949    0.1879834    0.0814405    0.0788532    0.0844441    0.1383777  
    2.95     0.1876557    0.0814931    0.0788319    0.0843576    0.1382785  
    2.951    0.1873280    0.0815457    0.0788107    0.0842712    0.1381794  
    2.952    0.1870003    0.0815982    0.0787894    0.0841847    0.1380802  
    2.953    0.1866725    0.0816508    0.0787681    0.0840983    0.1379810  
    2.954    0.1863448    0.0817033    0.0787469    0.0840119    0.1378819  
    2.955    0.1860171    0.0817559    0.0787256    0.0839254    0.1377827  
    2.956    0.1856894    0.0818084    0.0787043    0.0838390    0.1376836  
    2.957    0.1853617    0.0818610    0.0786831    0.0837526    0.1375844  
    2.958    0.1850340    0.0819135    0.0786618    0.0836661    0.1374853  
    2.959    0.1847063    0.0819661    0.0786406    0.0835797    0.1373861  
    2.96     0.1843785    0.0820187    0.0786193    0.0834933    0.137287   
    2.961    0.1840508    0.0820712    0.0785980    0.0834068    0.1371878  
    2.962    0.1837231    0.0821238    0.0785768    0.0833204    0.1370887  
    2.963    0.1833954    0.0821763    0.0785555    0.0832340    0.1369895  
    2.964    0.1830677    0.0822289    0.0785343    0.0831475    0.1368904  
    2.965    0.1827400    0.0822814    0.0785130    0.0830611    0.1367912  
    2.966    0.1824123    0.0823340    0.0784917    0.0829747    0.1366921  
    2.967    0.1820845    0.0823866    0.0784705    0.0828882    0.1365929  
    2.968    0.1817568    0.0824391    0.0784492    0.0828018    0.1364938  
    2.969    0.1814291    0.0824917    0.0784279    0.0827154    0.1363946  
    2.97     0.1811014    0.0825442    0.0784067    0.0826289    0.1362955  
    2.971    0.1807737    0.0825968    0.0783854    0.0825425    0.1361963  
    2.972    0.1804460    0.0826493    0.0783642    0.0824561    0.1360972  
    2.973    0.1801183    0.0827019    0.0783429    0.0823696    0.1359980  
    2.974    0.1797905    0.0827544    0.0783216    0.0822832    0.1358989  
    2.975    0.1794628    0.0828070    0.0783004    0.0821967    0.1357997  
    2.976    0.1791351    0.0828596    0.0782791    0.0821103    0.1357006  
    2.977    0.1788074    0.0829121    0.0782579    0.0820239    0.1356014  
    2.978    0.1784797    0.0829647    0.0782366    0.0819374    0.1355023  
    2.979    0.1781520    0.0830172    0.0782153    0.0818510    0.1354031  
    2.98     0.1778243    0.0830698    0.0781941    0.0817646    0.1353040  
    2.981    0.1774965    0.0831223    0.0781728    0.0816781    0.1352048  
    2.982    0.1771688    0.0831749    0.0781516    0.0815917    0.1351057  
    2.983    0.1768411    0.0832275    0.0781303    0.0815053    0.1350065  
    2.984    0.1765134    0.0832800    0.0781090    0.0814188    0.1349074  
    2.985    0.1761857    0.0833326    0.0780878    0.0813324    0.1348082  
    2.986    0.1758580    0.0833851    0.0780665    0.0812460    0.1347091  
    2.987    0.1755303    0.0834377    0.0780452    0.0811595    0.1346099  
    2.988    0.1752025    0.0834902    0.0780240    0.0810731    0.1345108  
    2.989    0.1748748    0.0835428    0.0780027    0.0809867    0.1344116  
    2.99     0.1745471    0.0835954    0.0779815    0.0809002    0.1343125  
    2.991    0.1742194    0.0836479    0.0779602    0.0808138    0.1342133  
    2.992    0.1738917    0.0837005    0.0779389    0.0807274    0.1341142  
    2.993    0.1735640    0.0837530    0.0779177    0.0806409    0.1340150  
    2.994    0.1732363    0.0838056    0.0778964    0.0805545    0.1339159  
    2.995    0.1729085    0.0838581    0.0778752    0.0804681    0.1338167  
    2.996    0.1725808    0.0839107    0.0778539    0.0803816    0.1337176  
    2.997    0.1722531    0.0839632    0.0778326    0.0802952    0.1336184  
    2.998    0.1719254    0.0840158    0.0778114    0.0802088    0.1335193  
    2.999    0.1715977    0.0840684    0.0777901    0.0801223    0.1334201  
    3.       0.1712700    0.0841209    0.0777689    0.0800359    0.1333210  
    3.001    0.1709280    0.0841592    0.0777903    0.0799637    0.1332218  
    3.002    0.1705860    0.0841975    0.0778118    0.0798915    0.1331227  
    3.003    0.1702441    0.0842358    0.0778333    0.0798193    0.1330235  
    3.004    0.1699021    0.0842741    0.0778548    0.0797471    0.1329244  
    3.005    0.1695601    0.0843124    0.0778763    0.0796750    0.1328252  
    3.006    0.1692182    0.0843507    0.0778978    0.0796028    0.1327261  
    3.007    0.1688762    0.0843891    0.0779193    0.0795306    0.1326269  
    3.008    0.1685343    0.0844274    0.0779408    0.0794584    0.1325278  
    3.009    0.1681923    0.0844657    0.0779623    0.0793862    0.1324286  
    3.01     0.1678503    0.0845040    0.0779838    0.0793140    0.1323295  
    3.011    0.1675084    0.0845423    0.0780053    0.0792419    0.1322303  
    3.012    0.1671664    0.0845806    0.0780268    0.0791697    0.1321312  
    3.013    0.1668244    0.0846189    0.0780483    0.0790975    0.1320320  
    3.014    0.1664825    0.0846572    0.0780698    0.0790253    0.1319329  
    3.015    0.1661405    0.0846955    0.0780913    0.0789531    0.1318337  
    3.016    0.1657985    0.0847338    0.0781127    0.0788809    0.1317346  
    3.017    0.1654566    0.0847721    0.0781342    0.0788088    0.1316354  
    3.018    0.1651146    0.0848104    0.0781557    0.0787366    0.1315363  
    3.019    0.1647726    0.0848487    0.0781772    0.0786644    0.1314371  
    3.02     0.1644307    0.0848870    0.0781987    0.0785922    0.1313380  
    3.021    0.1640887    0.0849253    0.0782202    0.0785200    0.1312388  
    3.022    0.1637467    0.0849636    0.0782417    0.0784479    0.1311397  
    3.023    0.1634048    0.0850019    0.0782632    0.0783757    0.1310405  
    3.024    0.1630628    0.0850402    0.0782847    0.0783035    0.1309414  
    3.025    0.1627208    0.0850785    0.0783062    0.0782313    0.1308422  
    3.026    0.1623789    0.0851168    0.0783277    0.0781591    0.1307431  
    3.027    0.1620369    0.0851551    0.0783492    0.0780869    0.1306439  
    3.028    0.1616949    0.0851935    0.0783707    0.0780148    0.1305448  
    3.029    0.1613530    0.0852318    0.0783922    0.0779426    0.1304456  
    3.03     0.161011     0.0852701    0.0784137    0.0778704    0.1303465  
    3.031    0.1606690    0.0853084    0.0784351    0.0777982    0.1302473  
    3.032    0.1603271    0.0853467    0.0784566    0.0777260    0.1301482  
    3.033    0.1599851    0.0853850    0.0784781    0.0776538    0.1300490  
    3.034    0.1596431    0.0854233    0.0784996    0.0775817    0.1299499  
    3.035    0.1593012    0.0854616    0.0785211    0.0775095    0.1298507  
    3.036    0.1589592    0.0854999    0.0785426    0.0774373    0.1297516  
    3.037    0.1586172    0.0855382    0.0785641    0.0773651    0.1296524  
    3.038    0.1582753    0.0855765    0.0785856    0.0772929    0.1295533  
    3.039    0.1579333    0.0856148    0.0786071    0.0772207    0.1294541  
    3.04     0.1575913    0.0856531    0.0786286    0.0771486    0.1293550  
    3.041    0.1572494    0.0856914    0.0786501    0.0770764    0.1292558  
    3.042    0.1569074    0.0857297    0.0786716    0.0770042    0.1291567  
    3.043    0.1565654    0.0857680    0.0786931    0.0769320    0.1290575  
    3.044    0.1562235    0.0858063    0.0787146    0.0768598    0.1289584  
    3.045    0.1558815    0.0858446    0.0787361    0.0767876    0.1288592  
    3.046    0.1555396    0.0858829    0.0787575    0.0767155    0.1287601  
    3.047    0.1551976    0.0859212    0.0787790    0.0766433    0.1286609  
    3.048    0.1548556    0.0859596    0.0788005    0.0765711    0.1285618  
    3.049    0.1545137    0.0859979    0.0788220    0.0764989    0.1284626  
    3.05     0.1541717    0.0860362    0.0788435    0.0764267    0.1283635  
    3.051    0.1538297    0.0860745    0.0788650    0.0763545    0.1282643  
    3.052    0.1534878    0.0861128    0.0788865    0.0762824    0.1281652  
    3.053    0.1531458    0.0861511    0.0789080    0.0762102    0.1280660  
    3.054    0.1528038    0.0861894    0.0789295    0.0761380    0.1279669  
    3.055    0.1524619    0.0862277    0.0789510    0.0760658    0.1278677  
    3.056    0.1521199    0.0862660    0.0789725    0.0759936    0.1277686  
    3.057    0.1517779    0.0863043    0.0789940    0.0759214    0.1276694  
    3.058    0.1514360    0.0863426    0.0790155    0.0758493    0.1275703  
    3.059    0.1510940    0.0863809    0.0790370    0.0757771    0.1274711  
    3.06     0.1507520    0.0864192    0.0790585    0.0757049    0.1273720  
    3.061    0.1504101    0.0864575    0.0790799    0.0756327    0.1272728  
    3.062    0.1500681    0.0864958    0.0791014    0.0755605    0.1271737  
    3.063    0.1497261    0.0865341    0.0791229    0.0754883    0.1270745  
    3.064    0.1493842    0.0865724    0.0791444    0.0754162    0.1269754  
    3.065    0.1490422    0.0866107    0.0791659    0.0753440    0.1268762  
    3.066    0.1487002    0.0866490    0.0791874    0.0752718    0.1267771  
    3.067    0.1483583    0.0866873    0.0792089    0.0751996    0.1266779  
    3.068    0.1480163    0.0867257    0.0792576    0.0752091    0.1265516  
    3.069    0.1476743    0.0867640    0.0793063    0.0752186    0.1264252  
    3.07     0.1473324    0.0868023    0.0793550    0.0752280    0.1262988  
    3.071    0.1469904    0.0868406    0.0794038    0.0752375    0.1261724  
    3.072    0.1466484    0.0868789    0.0794525    0.0752470    0.1260461  
    3.073    0.1463065    0.0869172    0.0795012    0.0752565    0.1259197  
    3.074    0.1459645    0.0869555    0.0795499    0.0752659    0.1257933  
    3.075    0.1456225    0.0869938    0.0795986    0.0752754    0.1256670  
    3.076    0.1452806    0.0870321    0.0796473    0.0752849    0.1255406  
    3.077    0.1449386    0.0870704    0.0796960    0.0752944    0.1254142  
    3.078    0.1445966    0.0871087    0.0797448    0.0753039    0.1252879  
    3.079    0.1442547    0.0871470    0.0797935    0.0753133    0.1251615  
    3.08     0.1439127    0.0871853    0.0798422    0.0753228    0.1250351  
    3.081    0.1435707    0.0872236    0.0798909    0.0753323    0.1249087  
    3.082    0.1432288    0.0872619    0.0799396    0.0753418    0.1247824  
    3.083    0.1428868    0.0873002    0.0799883    0.0753512    0.124656   
    3.084    0.1425448    0.0873385    0.0800370    0.0753607    0.1245296  
    3.085    0.1422029    0.0873768    0.0800857    0.0753702    0.1244033  
    3.086    0.1418609    0.0874151    0.0801345    0.0753797    0.1242769  
    3.087    0.1415190    0.0874534    0.0801832    0.0753892    0.1241505  
    3.088    0.1411770    0.0874917    0.0802319    0.0753986    0.1240241  
    3.089    0.1408350    0.0875301    0.0802806    0.0754081    0.1238978  
    3.09     0.1404931    0.0875684    0.0803293    0.0754176    0.1237714  
    3.091    0.1401511    0.0876067    0.0803780    0.0754271    0.1236450  
    3.092    0.1398091    0.0876450    0.0804267    0.0754365    0.1235187  
    3.093    0.1394672    0.0876833    0.0804755    0.0754460    0.1233923  
    3.094    0.1391252    0.0877216    0.0805242    0.0754555    0.1232659  
    3.095    0.1387832    0.0877599    0.0805729    0.0754650    0.1231396  
    3.096    0.1384413    0.0877982    0.0806216    0.0754744    0.1230132  
    3.097    0.1380993    0.0878365    0.0806703    0.0754839    0.1228868  
    3.098    0.1377573    0.0878748    0.0807190    0.0754934    0.1227604  
    3.099    0.1374154    0.0879131    0.0807677    0.0755029    0.1226341  
    3.1      0.1370734    0.0879514    0.0808164    0.0755124    0.1225077  
    3.101    0.1367314    0.0879897    0.0808652    0.0754381    0.1223813  
    3.102    0.1363895    0.0880280    0.0809139    0.0753639    0.1222550  
    3.103    0.1360475    0.0880663    0.0809626    0.0752897    0.1221286  
    3.104    0.1357055    0.0881046    0.0810113    0.0752155    0.1220022  
    3.105    0.1353636    0.0881429    0.0810600    0.0751413    0.1218759  
    3.106    0.1350216    0.0881812    0.0811087    0.0750671    0.1217495  
    3.107    0.1346796    0.0882195    0.0811574    0.0749929    0.1216231  
    3.108    0.1343377    0.0882578    0.0812062    0.0749187    0.1214967  
    3.109    0.1339957    0.0882962    0.0812549    0.0748445    0.1213704  
    3.11     0.1336537    0.0883345    0.0813036    0.0747703    0.121244   
    3.111    0.1333118    0.0883728    0.0813523    0.0746961    0.1211176  
    3.112    0.1329698    0.0884111    0.0814010    0.0746219    0.1209913  
    3.113    0.1326278    0.0884494    0.0814497    0.0745477    0.1208649  
    3.114    0.1322859    0.0884877    0.0814984    0.0744734    0.1207385  
    3.115    0.1319439    0.0885260    0.0815471    0.0743992    0.1206122  
    3.116    0.1316019    0.0885643    0.0815959    0.0743250    0.1204858  
    3.117    0.1312600    0.0886026    0.0816446    0.0742508    0.1203594  
    3.118    0.1309180    0.0886409    0.0816933    0.0741766    0.1202330  
    3.119    0.1305760    0.0886792    0.0817420    0.0741024    0.1201067  
    3.12     0.1302341    0.0887175    0.0817907    0.0740282    0.1199803  
    3.121    0.1298921    0.0887558    0.0818394    0.0739540    0.1198539  
    3.122    0.1295501    0.0887941    0.0818881    0.0738798    0.1197276  
    3.123    0.1292082    0.0888324    0.0819369    0.0738056    0.1196012  
    3.124    0.1288662    0.0888707    0.0819856    0.0737314    0.1194748  
    3.125    0.1285243    0.0889090    0.0820343    0.0736572    0.1193484  
    3.126    0.1281823    0.0889473    0.0820830    0.0735830    0.1192221  
    3.127    0.1278403    0.0889856    0.0821317    0.0735087    0.1190957  
    3.128    0.1274984    0.0890239    0.0821804    0.0734345    0.1189693  
    3.129    0.1271564    0.0890622    0.0822291    0.0733603    0.1188430  
    3.13     0.1268144    0.0891006    0.0822779    0.0732861    0.1187166  
    3.131    0.1264725    0.0891389    0.0823266    0.0732119    0.1185902  
    3.132    0.1261305    0.0891772    0.0823753    0.0731377    0.1184639  
    3.133    0.1257885    0.0892155    0.0824240    0.0730635    0.1183375  
    3.134    0.1254466    0.0892538    0.0824727    0.0729893    0.1182111  
    3.135    0.1251046    0.0892921    0.0825214    0.0729151    0.1180847  
    3.136    0.1247626    0.0893304    0.0825701    0.0728409    0.1179584  
    3.137    0.1244207    0.0893687    0.0826188    0.0727667    0.117832   
    3.138    0.1240787    0.0894070    0.0826676    0.0726925    0.1177056  
    3.139    0.1237367    0.0894453    0.0827163    0.0726183    0.1175793  
    3.14     0.1233948    0.0894836    0.0827650    0.0725440    0.1174529  
    3.141    0.1230528    0.0895219    0.0828137    0.0724698    0.1173265  
    3.142    0.1227108    0.0895602    0.0828624    0.0723956    0.1172002  
    3.143    0.1223689    0.0895985    0.0829111    0.0723214    0.1170738  
    3.144    0.1220269    0.0896368    0.0829598    0.0722472    0.1169474  
    3.145    0.1216849    0.0896751    0.0830086    0.0721730    0.1168210  
    3.146    0.1213430    0.0897134    0.0830573    0.0720988    0.1166947  
    3.147    0.121001     0.0897517    0.0831060    0.0720246    0.1165683  
    3.148    0.1206590    0.0897900    0.0831547    0.0719504    0.1164419  
    3.149    0.1203171    0.0898283    0.0832034    0.0718762    0.1163156  
    3.15     0.1199751    0.0898667    0.0832521    0.0718020    0.1161892  
    3.151    0.1196331    0.0899050    0.0833008    0.0717278    0.1160628  
    3.152    0.1192912    0.0899433    0.0833495    0.0716536    0.1159364  
    3.153    0.1189492    0.0899816    0.0833983    0.0715793    0.1158101  
    3.154    0.1186072    0.0900199    0.0834470    0.0715051    0.1156837  
    3.155    0.1182653    0.0900582    0.0834957    0.0714309    0.1155573  
    3.156    0.1179233    0.0900965    0.0835444    0.0713567    0.1154310  
    3.157    0.1175813    0.0901348    0.0835931    0.0712825    0.1153046  
    3.158    0.1172394    0.0901731    0.0836418    0.0712083    0.1151782  
    3.159    0.1168974    0.0902114    0.0836905    0.0711341    0.1150519  
    3.16     0.1165554    0.0902497    0.0837393    0.0710599    0.1149255  
    3.161    0.1162135    0.0902880    0.0837880    0.0709857    0.1147991  
    3.162    0.1158715    0.0903263    0.0838367    0.0709115    0.1146727  
    3.163    0.1155296    0.0903646    0.0838854    0.0708373    0.1145464  
    3.164    0.1151876    0.0904029    0.0839341    0.0707631    0.11442    
    3.165    0.1148456    0.0904412    0.0839828    0.0706889    0.1142936  
    3.166    0.1145037    0.0904795    0.0840315    0.0706146    0.1141673  
    3.167    0.1141617    0.0905178    0.0840802    0.0705404    0.1140409  
    3.168    0.1138197    0.0905561    0.0841290    0.0704662    0.1139145  
    3.169    0.1134778    0.0905944    0.0841777    0.0703920    0.1137882  
    3.17     0.1131358    0.0906328    0.0842264    0.0703178    0.1136618  
    3.171    0.1127938    0.0906711    0.0842751    0.0702436    0.1135354  
    3.172    0.1124519    0.0907094    0.0843238    0.0701694    0.1134090  
    3.173    0.1121099    0.0907477    0.0843725    0.0700952    0.1132827  
    3.174    0.1117679    0.0907860    0.0844212    0.0700210    0.1131563  
    3.175    0.1114260    0.0908243    0.0844700    0.0699468    0.1130299  
    3.176    0.111084     0.0908626    0.0845187    0.0698726    0.1129036  
    3.177    0.1107420    0.0909009    0.0845674    0.0697984    0.1127772  
    3.178    0.1104001    0.0909392    0.0846161    0.0697241    0.1126508  
    3.179    0.1100581    0.0909775    0.0846648    0.0696499    0.1125244  
    3.18     0.1097161    0.0910158    0.0847135    0.0695757    0.1123981  
    3.181    0.1093742    0.0910541    0.0847622    0.0695015    0.1122717  
    3.182    0.1090322    0.0910924    0.0848110    0.0694273    0.1121453  
    3.183    0.1086902    0.0911307    0.0848597    0.0693531    0.1120190  
    3.184    0.1083483    0.0911690    0.0849084    0.0692789    0.1118926  
    3.185    0.1080063    0.0912073    0.0849571    0.0692047    0.1117662  
    3.186    0.1076643    0.0912456    0.0850058    0.0691305    0.1116399  
    3.187    0.1073224    0.0912839    0.0850545    0.0690563    0.1115135  
    3.188    0.1069804    0.0913222    0.0851032    0.0689821    0.1113871  
    3.189    0.1066384    0.0913605    0.0851519    0.0689079    0.1112607  
    3.19     0.1062965    0.0913988    0.0852007    0.0688337    0.1111344  
    3.191    0.1059545    0.0914372    0.0852494    0.0687594    0.111008   
    3.192    0.1056125    0.0914755    0.0852981    0.0686852    0.1108816  
    3.193    0.1052706    0.0915138    0.0853468    0.0686110    0.1107553  
    3.194    0.1049286    0.0915521    0.0853955    0.0685368    0.1106289  
    3.195    0.1045866    0.0915904    0.0854442    0.0684626    0.1105025  
    3.196    0.1042447    0.0916287    0.0854929    0.0683884    0.1103762  
    3.197    0.1039027    0.0916670    0.0855417    0.0683142    0.1102498  
    3.198    0.1035607    0.0917053    0.0855904    0.0682400    0.1101234  
    3.199    0.1032188    0.0917436    0.0856391    0.0681658    0.1099970  
    3.2      0.1028768    0.0917819    0.0856878    0.0680916    0.1098707  
    3.201    0.1025480    0.0918334    0.0856969    0.0680042    0.1097443  
    3.202    0.1022193    0.0918849    0.0857060    0.0679168    0.1096179  
    3.203    0.1018905    0.0919364    0.0857151    0.0678294    0.1094916  
    3.204    0.1015617    0.0919879    0.0857243    0.0677420    0.1093652  
    3.205    0.1012330    0.0920394    0.0857334    0.0676545    0.1092388  
    3.206    0.1009042    0.0920909    0.0857425    0.0675671    0.1091124  
    3.207    0.1005754    0.0921424    0.0857516    0.0674797    0.1089861  
    3.208    0.1002467    0.0921939    0.0857607    0.0673923    0.1088597  
    3.209    0.0999179    0.0922454    0.0857699    0.0673049    0.1087333  
    3.21     0.0995891    0.0922969    0.0857790    0.0672175    0.1086070  
    3.211    0.0992604    0.0923484    0.0857881    0.0671301    0.1084806  
    3.212    0.0989316    0.0923999    0.0857972    0.0670427    0.1083542  
    3.213    0.0986028    0.0924514    0.0858063    0.0669553    0.1082279  
    3.214    0.0982741    0.0924402    0.0858782    0.0668679    0.1081015  
    3.215    0.0979453    0.0924289    0.0859501    0.0667805    0.1079751  
    3.216    0.0976165    0.0924176    0.0860220    0.0666931    0.1078487  
    3.217    0.0972878    0.0924063    0.0860939    0.0666057    0.1077224  
    3.218    0.0969590    0.0923951    0.0861658    0.0665183    0.107596   
    3.219    0.0966302    0.0923838    0.0862377    0.0664309    0.1074696  
    3.22     0.0963015    0.0923725    0.0863096    0.0663435    0.1073433  
    3.221    0.0959727    0.0923613    0.0863815    0.0662561    0.1072169  
    3.222    0.0956439    0.0923500    0.0864534    0.0661686    0.1070905  
    3.223    0.0953152    0.0923387    0.0865253    0.0660812    0.1069642  
    3.224    0.0949864    0.0923274    0.0865972    0.0659938    0.1068378  
    3.225    0.0946576    0.0923162    0.0866691    0.0659064    0.1067114  
    3.226    0.0943289    0.0923049    0.0867410    0.0658190    0.1065850  
    3.227    0.0940001    0.0922936    0.0868129    0.0657316    0.1064587  
    3.228    0.0936713    0.0922823    0.0868848    0.0656442    0.1063323  
    3.229    0.0933426    0.0922711    0.0869567    0.0655568    0.1062059  
    3.23     0.0930138    0.0922598    0.0870285    0.0654694    0.1060796  
    3.231    0.0926850    0.0922485    0.0871004    0.0653820    0.1059532  
    3.232    0.0923563    0.0922373    0.0871723    0.0652946    0.1058268  
    3.233    0.0920275    0.0922260    0.0872442    0.0652072    0.1057004  
    3.234    0.0916987    0.0922147    0.0873161    0.0651198    0.1055741  
    3.235    0.0913700    0.0922034    0.0873880    0.0650324    0.1054477  
    3.236    0.0913605    0.0921922    0.0871406    0.0649450    0.1053213  
    3.237    0.0913510    0.0921809    0.0868932    0.0648576    0.1051950  
    3.238    0.0913415    0.0921696    0.0866458    0.0647701    0.1050686  
    3.239    0.0913321    0.0921583    0.0863984    0.0646827    0.1049422  
    3.24     0.0913226    0.0921471    0.0861510    0.0645953    0.1048159  
    3.241    0.0913131    0.0921358    0.0859036    0.0645079    0.1046895  
    3.242    0.0913037    0.0921245    0.0856562    0.0644205    0.1045631  
    3.243    0.0912942    0.0921133    0.0854088    0.0643331    0.1044367  
    3.244    0.0912847    0.0921020    0.0851614    0.0642457    0.1043104  
    3.245    0.0912752    0.0920907    0.0849140    0.0641583    0.1041840  
    3.246    0.0912658    0.0920794    0.0846666    0.0640709    0.1040576  
    3.247    0.0912563    0.0920682    0.0844192    0.0639835    0.1039313  
    3.248    0.0912468    0.0920569    0.0841718    0.0638961    0.1038049  
    3.249    0.0912374    0.0920456    0.0839244    0.0638087    0.1036785  
    3.25     0.0912279    0.0920343    0.0836770    0.0637213    0.1035522  
    3.251    0.0912184    0.0920231    0.0834296    0.0636339    0.1034258  
    3.252    0.0912090    0.0920118    0.0831822    0.0635465    0.1032994  
    3.253    0.0911995    0.0920005    0.0829348    0.0634591    0.1031730  
    3.254    0.0911900    0.0919893    0.0826874    0.0633717    0.1030467  
    3.255    0.0911805    0.0919780    0.0824400    0.0632842    0.1029203  
    3.256    0.0911711    0.0919667    0.0821926    0.0631968    0.1027939  
    3.257    0.0911616    0.0919554    0.0819452    0.0631094    0.1026676  
    3.258    0.0911521    0.0919442    0.0816978    0.0630220    0.1025412  
    3.259    0.0911427    0.0919329    0.0814504    0.0629346    0.1024148  
    3.26     0.0911332    0.0919216    0.0812030    0.0628472    0.1022885  
    3.261    0.0911237    0.0919103    0.0809555    0.0627598    0.1021621  
    3.262    0.0911143    0.0918991    0.0807081    0.0626724    0.1020357  
    3.263    0.0911048    0.0918878    0.0804607    0.0625850    0.1019093  
    3.264    0.0910953    0.0918765    0.0802133    0.0624976    0.1017830  
    3.265    0.0910858    0.0918653    0.0799659    0.0624102    0.1016566  
    3.266    0.0910764    0.0918540    0.0797185    0.0623228    0.1015302  
    3.267    0.0910669    0.0918427    0.0794711    0.0622354    0.1014039  
    3.268    0.0910574    0.0918314    0.0792453    0.0622128    0.1012559  
    3.269    0.0910480    0.0918202    0.0790195    0.0621902    0.1011079  
    3.27     0.0910385    0.0918089    0.0787937    0.0621676    0.1009599  
    3.271    0.0910290    0.0917976    0.0785680    0.0621450    0.1008119  
    3.272    0.0910196    0.0917863    0.0783422    0.0621225    0.1006640  
    3.273    0.0910101    0.0917751    0.0781164    0.0620999    0.1005160  
    3.274    0.0910006    0.0917638    0.0778906    0.0620773    0.1003680  
    3.275    0.0909911    0.0917525    0.0776648    0.0620547    0.1002200  
    3.276    0.0909817    0.0917413    0.0774390    0.0620321    0.1000721  
    3.277    0.0909722    0.0917300    0.0772132    0.0620095    0.0999241  
    3.278    0.0909627    0.0917187    0.0769874    0.0619869    0.0997761  
    3.279    0.0909533    0.0917074    0.0767616    0.0619644    0.0996281  
    3.28     0.0909438    0.0916962    0.0765358    0.0619418    0.0994802  
    3.281    0.0909343    0.0916849    0.0763100    0.0619192    0.0993322  
    3.282    0.0909249    0.0916736    0.0760842    0.0618966    0.0991842  
    3.283    0.0909154    0.0916623    0.0758584    0.0618740    0.0990362  
    3.284    0.0909059    0.0916511    0.0756326    0.0618514    0.0988882  
    3.285    0.0908964    0.0916398    0.0754068    0.0618288    0.0987403  
    3.286    0.0908870    0.0916285    0.0751810    0.0618063    0.0985923  
    3.287    0.0908775    0.0916173    0.0749552    0.0617837    0.0984443  
    3.288    0.0908680    0.0916060    0.0747294    0.0617611    0.0982963  
    3.289    0.0908586    0.0915947    0.0745036    0.0617385    0.0981484  
    3.29     0.0908491    0.0915834    0.0742778    0.0617159    0.0980004  
    3.291    0.0908396    0.0915722    0.0740520    0.0616933    0.0978524  
    3.292    0.0908301    0.0915609    0.0738262    0.0616708    0.0977044  
    3.293    0.0908207    0.0915496    0.0736004    0.0616482    0.0975564  
    3.294    0.0908112    0.0915383    0.0733747    0.0616256    0.0974085  
    3.295    0.0908017    0.0915271    0.0731489    0.0616030    0.0972605  
    3.296    0.0907923    0.0915158    0.0729231    0.0615804    0.0971125  
    3.297    0.0907828    0.0915045    0.0726973    0.0615578    0.0969645  
    3.298    0.0907733    0.0914933    0.0724715    0.0615352    0.0968166  
    3.299    0.0907639    0.0914820    0.0722457    0.0615127    0.0966686  
    3.3      0.0907544    0.0914707    0.0720199    0.0614901    0.0965206  
    3.301    0.0907449    0.0914594    0.0717941    0.0614675    0.0963726  
    3.302    0.0907354    0.0914482    0.0715683    0.0614449    0.0962246  
    3.303    0.0907260    0.0914369    0.0713425    0.0614223    0.0960767  
    3.304    0.0907165    0.0914256    0.0711167    0.0613997    0.0959287  
    3.305    0.0907070    0.0914143    0.0708909    0.0613772    0.0957807  
    3.306    0.0906976    0.0914031    0.0706651    0.0613546    0.0956327  
    3.307    0.0906881    0.0913918    0.0704393    0.0613320    0.0954848  
    3.308    0.0906786    0.0913805    0.0702135    0.0613094    0.0953368  
    3.309    0.0906692    0.0913693    0.0699877    0.0612868    0.0951888  
    3.31     0.0906597    0.0913580    0.0697619    0.0612642    0.0950408  
    3.311    0.0906502    0.0913467    0.0695361    0.0612416    0.0948929  
    3.312    0.0906407    0.0913354    0.0693103    0.0612191    0.0947449  
    3.313    0.0906313    0.0913242    0.0690845    0.0611965    0.0945969  
    3.314    0.0906218    0.0913129    0.0688587    0.0611739    0.0944489  
    3.315    0.0906123    0.0913016    0.0686329    0.0611513    0.0943009  
    3.316    0.0906029    0.0912903    0.0684071    0.0611287    0.0941530  
    3.317    0.0905934    0.0912791    0.0681814    0.0611061    0.0940050  
    3.318    0.0905839    0.0912678    0.0679556    0.0610835    0.0938570  
    3.319    0.0905745    0.0912565    0.0677298    0.0610610    0.0937090  
    3.32     0.0905650    0.0912453    0.0675040    0.0610384    0.0935611  
    3.321    0.0905555    0.0912340    0.0672782    0.0610158    0.0934131  
    3.322    0.0905460    0.0912227    0.0670524    0.0609932    0.0932651  
    3.323    0.0905366    0.0912114    0.0668266    0.0609706    0.0931171  
    3.324    0.0905271    0.0912002    0.0666008    0.0609480    0.0929691  
    3.325    0.0905176    0.0911889    0.0663750    0.0609255    0.0928212  
    3.326    0.0905082    0.0911776    0.0661492    0.0609029    0.0926732  
    3.327    0.0904987    0.0911663    0.0659234    0.0608803    0.0925252  
    3.328    0.0904892    0.0911551    0.0656976    0.0608577    0.0923772  
    3.329    0.0904797    0.0911438    0.0654718    0.0608351    0.0922293  
    3.33     0.0904703    0.0911325    0.0652460    0.0608125    0.0920813  
    3.331    0.0904608    0.0911213    0.0650202    0.0607899    0.0919333  
    3.332    0.0904513    0.0911100    0.0647944    0.0607674    0.0917853  
    3.333    0.0904419    0.0910987    0.0645686    0.0607448    0.0916373  
    3.334    0.0904324    0.0910874    0.0643428    0.0607222    0.0914894  
    3.335    0.0904229    0.0910762    0.0641170    0.0606996    0.0913414  
    3.336    0.0904135    0.0910649    0.0638912    0.0606770    0.0911934  
    3.337    0.0904040    0.0910536    0.0636654    0.0606544    0.0910454  
    3.338    0.0903945    0.0910423    0.0634396    0.0606319    0.0908975  
    3.339    0.0903850    0.0910311    0.0632139    0.0605091    0.0908497  
    3.34     0.0903756    0.0910198    0.0629881    0.0603863    0.0908019  
    3.341    0.0903661    0.0910085    0.0627623    0.0602635    0.0907542  
    3.342    0.0903566    0.0909973    0.0625365    0.0601407    0.0907064  
    3.343    0.0903472    0.0909860    0.0623107    0.0600179    0.0906586  
    3.344    0.0903377    0.0909747    0.0620849    0.0598951    0.0906108  
    3.345    0.0903282    0.0909634    0.0618591    0.0597723    0.0905631  
    3.346    0.0903188    0.0909522    0.0616333    0.0596495    0.0905153  
    3.347    0.0903093    0.0909409    0.0614075    0.0595267    0.0904675  
    3.348    0.0902998    0.0909296    0.0611817    0.0594039    0.0904198  
    3.349    0.0902903    0.0909183    0.0609559    0.0592811    0.0903720  
    3.35     0.0902809    0.0909071    0.0607301    0.0591583    0.0903242  
    3.351    0.0902714    0.0908958    0.0605043    0.0590356    0.0902765  
    3.352    0.0902619    0.0908845    0.0602785    0.0589128    0.0902287  
    3.353    0.0902525    0.0908733    0.0600527    0.0587900    0.0901809  
    3.354    0.0902430    0.0908620    0.0598269    0.0586672    0.0901331  
    3.355    0.0902335    0.0908507    0.0596011    0.0585444    0.0900854  
    3.356    0.0902241    0.0908394    0.0593753    0.0584216    0.0900376  
    3.357    0.0902146    0.0908282    0.0591495    0.0582988    0.0899898  
    3.358    0.0902051    0.0908169    0.0589237    0.0581760    0.0899421  
    3.359    0.0901956    0.0908056    0.0586979    0.0580532    0.0898943  
    3.36     0.0901862    0.0907943    0.0584721    0.0579304    0.0898465  
    3.361    0.0901767    0.0907831    0.0582463    0.0578076    0.0897987  
    3.362    0.0901672    0.0907718    0.0580206    0.0576848    0.0897510  
    3.363    0.0901578    0.0907605    0.0577948    0.0575620    0.0897032  
    3.364    0.0901483    0.0907493    0.0575690    0.0574393    0.0896554  
    3.365    0.0901388    0.0907380    0.0573432    0.0573165    0.0896077  
    3.366    0.0901293    0.0907267    0.0571174    0.0571937    0.0895599  
    3.367    0.0901199    0.0907154    0.0568916    0.0570709    0.0895121  
    3.368    0.0901104    0.0907042    0.0566658    0.0569481    0.0894644  
    3.369    0.0901009    0.0906929    0.0564400    0.0568253    0.0894166  
    3.37     0.0900915    0.0906816    0.0562142    0.0567025    0.0893688  
    3.371    0.0900820    0.0906703    0.0559884    0.0565797    0.0893210  
    3.372    0.0900725    0.0906591    0.0557626    0.0564569    0.0892733  
    3.373    0.0900631    0.0906478    0.0555368    0.0563341    0.0892255  
    3.374    0.0900536    0.0906365    0.0553110    0.0562113    0.0891777  
    3.375    0.0900441    0.0906253    0.0550852    0.0560885    0.0891300  
    3.376    0.0900346    0.0906140    0.0548594    0.0559658    0.0890822  
    3.377    0.0900252    0.0906027    0.0546336    0.0558430    0.0890344  
    3.378    0.0900157    0.0905914    0.0544078    0.0557202    0.0889867  
    3.379    0.0900062    0.0905802    0.0541820    0.0555974    0.0889389  
    3.38     0.0899968    0.0905689    0.0539562    0.0554746    0.0888911  
    3.381    0.0899873    0.0905576    0.0537304    0.0553518    0.0888433  
    3.382    0.0899778    0.0905463    0.0535046    0.0552290    0.0887956  
    3.383    0.0899684    0.0905351    0.0532788    0.0551062    0.0887478  
    3.384    0.0899589    0.0905238    0.0530530    0.0549834    0.0887000  
    3.385    0.0899494    0.0905125    0.0528273    0.0548606    0.0886523  
    3.386    0.0899399    0.0905013    0.0526015    0.0547378    0.0886045  
    3.387    0.0899305    0.0904900    0.0523757    0.0546150    0.0885567  
    3.388    0.0899210    0.0904787    0.0521499    0.0544922    0.0885090  
    3.389    0.0899115    0.0904674    0.0519241    0.0543695    0.0884612  
    3.39     0.0899021    0.0904562    0.0516983    0.0542467    0.0884134  
    3.391    0.0898926    0.0904449    0.0514725    0.0541239    0.0883656  
    3.392    0.0898831    0.0904336    0.0512467    0.0540011    0.0883179  
    3.393    0.0898737    0.0904223    0.0510209    0.0538783    0.0882701  
    3.394    0.0898642    0.0904111    0.0507951    0.0537555    0.0882223  
    3.395    0.0898547    0.0903998    0.0505693    0.0536327    0.0881746  
    3.396    0.0898452    0.0903885    0.0503435    0.0535099    0.0881268  
    3.397    0.0898358    0.0903773    0.0501177    0.0533871    0.0880790  
    3.398    0.0898263    0.0903660    0.0498919    0.0532643    0.0880313  
    3.399    0.0898168    0.0903547    0.0496661    0.0531415    0.0879835  
    3.4      0.0898074    0.0903434    0.0494403    0.0530187    0.0879357  
    3.401    0.0897375    0.0902718    0.0493958    0.0529564    0.0878879  
    3.402    0.0896676    0.0902001    0.0493512    0.0528940    0.0878402  
    3.403    0.0895977    0.0901284    0.0493066    0.0528316    0.0877924  
    3.404    0.0895278    0.0900567    0.0492621    0.0527692    0.0877446  
    3.405    0.0894579    0.0899850    0.0492175    0.0527068    0.0876969  
    3.406    0.0893881    0.0899133    0.0491730    0.0526445    0.0876491  
    3.407    0.0893182    0.0898416    0.0491284    0.0525821    0.0876013  
    3.408    0.0892483    0.0897700    0.0490839    0.0525197    0.0875536  
    3.409    0.0891784    0.0896983    0.0490393    0.0524573    0.0875058  
    3.41     0.0891085    0.0896266    0.0489947    0.0523949    0.0874580  
    3.411    0.0890386    0.0895549    0.0489502    0.0523326    0.0874102  
    3.412    0.0889688    0.0894832    0.0489056    0.0522702    0.0873625  
    3.413    0.0888989    0.0894115    0.0488611    0.0522078    0.0873147  
    3.414    0.0888290    0.0893398    0.0488165    0.0521454    0.0872669  
    3.415    0.0887591    0.0892682    0.0487719    0.0520830    0.0872192  
    3.416    0.0886892    0.0891965    0.0487274    0.0520207    0.0871714  
    3.417    0.0886194    0.0891248    0.0486828    0.0519583    0.0871236  
    3.418    0.0885495    0.0890531    0.0486383    0.0518959    0.0870759  
    3.419    0.0884796    0.0889814    0.0485937    0.0518335    0.0870281  
    3.42     0.0884097    0.0889097    0.0485492    0.0517711    0.0869803  
    3.421    0.0883398    0.0888380    0.0485046    0.0517088    0.0869325  
    3.422    0.0882699    0.0887664    0.0484600    0.0516464    0.0868848  
    3.423    0.0882001    0.0886947    0.0484155    0.0515840    0.086837   
    3.424    0.0881302    0.0886230    0.0483709    0.0515216    0.0867892  
    3.425    0.0880603    0.0885513    0.0483264    0.0514592    0.0867415  
    3.426    0.0879904    0.0884796    0.0482818    0.0513969    0.0866937  
    3.427    0.0879205    0.0884079    0.0482372    0.0513345    0.0866459  
    3.428    0.0878506    0.0883363    0.0481927    0.0512721    0.0865981  
    3.429    0.0877808    0.0882646    0.0481481    0.0512097    0.0865504  
    3.43     0.0877109    0.0881929    0.0481036    0.0511473    0.0865026  
    3.431    0.0876410    0.0881212    0.0480590    0.0510850    0.0864548  
    3.432    0.0875711    0.0880495    0.0480145    0.0510226    0.0864071  
    3.433    0.0875012    0.0879778    0.0479699    0.0509602    0.0863593  
    3.434    0.0874313    0.0879061    0.0479253    0.0508978    0.0863115  
    3.435    0.0873615    0.0878345    0.0478808    0.0508355    0.0862638  
    3.436    0.0872916    0.0877628    0.0478362    0.0507731    0.0862160  
    3.437    0.0872217    0.0876911    0.0477917    0.0507107    0.0861682  
    3.438    0.0871518    0.0876194    0.0477471    0.0506483    0.0861204  
    3.439    0.0870819    0.0875477    0.0477025    0.0505859    0.0860727  
    3.44     0.0870120    0.0874760    0.0476580    0.0505236    0.0860249  
    3.441    0.0869422    0.0874043    0.0476134    0.0504612    0.0859771  
    3.442    0.0868723    0.0873327    0.0475689    0.0503988    0.0859294  
    3.443    0.0868024    0.0872610    0.0475243    0.0503364    0.0858816  
    3.444    0.0867325    0.0871893    0.0474798    0.0502740    0.0858338  
    3.445    0.0866626    0.0871176    0.0474352    0.0502117    0.0857861  
    3.446    0.0865928    0.0870459    0.0473906    0.0501493    0.0857383  
    3.447    0.0865229    0.0869742    0.0473461    0.0500869    0.0856905  
    3.448    0.0864530    0.0869025    0.0473015    0.0500245    0.0856427  
    3.449    0.0863831    0.0868309    0.0472570    0.0499621    0.0855950  
    3.45     0.0863132    0.0867592    0.0472124    0.0498998    0.0855472  
    3.451    0.0862433    0.0866875    0.0471678    0.0498374    0.0854994  
    3.452    0.0861735    0.0866158    0.0471233    0.0497750    0.0854517  
    3.453    0.0861036    0.0865441    0.0470787    0.0497126    0.0854039  
    3.454    0.0860337    0.0864724    0.0470342    0.0496502    0.0853561  
    3.455    0.0859638    0.0864008    0.0469896    0.0495879    0.0853084  
    3.456    0.0858939    0.0863291    0.0469451    0.0495255    0.0852606  
    3.457    0.0858240    0.0862574    0.0469005    0.0494631    0.0852128  
    3.458    0.0857542    0.0861857    0.0468559    0.0494007    0.0851650  
    3.459    0.0856843    0.0861140    0.0468114    0.0493383    0.0851173  
    3.46     0.0856144    0.0860423    0.0467668    0.0492760    0.0850695  
    3.461    0.0855445    0.0859706    0.0467223    0.0492136    0.0850217  
    3.462    0.0854746    0.0858990    0.0466777    0.0491512    0.0849740  
    3.463    0.0854047    0.0858273    0.0466331    0.0490888    0.0849262  
    3.464    0.0853349    0.0857556    0.0465886    0.0490264    0.0848784  
    3.465    0.0852650    0.0856839    0.0465440    0.0489641    0.0848307  
    3.466    0.0851951    0.0856122    0.0464995    0.0489017    0.0847829  
    3.467    0.0851252    0.0855405    0.0464549    0.0488393    0.0847351  
    3.468    0.0850553    0.0854688    0.0464327    0.0488439    0.0846650  
    3.469    0.0849855    0.0853972    0.0464105    0.0488485    0.0845949  
    3.47     0.0849156    0.0853255    0.0463882    0.0488531    0.0845248  
    3.471    0.0848457    0.0852538    0.0463660    0.0488577    0.0844547  
    3.472    0.0847758    0.0851821    0.0463438    0.0488623    0.0843846  
    3.473    0.0847059    0.0851104    0.0463215    0.0488669    0.0843145  
    3.474    0.0846360    0.0850387    0.0462993    0.0488715    0.0842444  
    3.475    0.0845662    0.0849670    0.0462771    0.0488761    0.0841743  
    3.476    0.0844963    0.0848954    0.0462548    0.0488807    0.0841042  
    3.477    0.0844264    0.0848237    0.0462326    0.0488853    0.0840341  
    3.478    0.0843565    0.0847520    0.0462104    0.0488899    0.0839640  
    3.479    0.0842866    0.0846803    0.0461881    0.0488945    0.0838940  
    3.48     0.0842167    0.0846086    0.0461659    0.0488991    0.0838239  
    3.481    0.0841469    0.0845369    0.0461437    0.0489037    0.0837538  
    3.482    0.0840770    0.0844652    0.0461214    0.0489083    0.0836837  
    3.483    0.0840071    0.0843936    0.0460992    0.0489129    0.0836136  
    3.484    0.0839372    0.0843219    0.0460770    0.0489175    0.0835435  
    3.485    0.0838673    0.0842502    0.0460548    0.0489221    0.0834734  
    3.486    0.0837974    0.0841785    0.0460325    0.0489267    0.0834033  
    3.487    0.0837276    0.0841068    0.0460103    0.0489313    0.0833332  
    3.488    0.0836577    0.0840351    0.0459881    0.0489359    0.0832631  
    3.489    0.0835878    0.0839635    0.0459658    0.0489405    0.0831930  
    3.49     0.0835179    0.0838918    0.0459436    0.0489451    0.0831229  
    3.491    0.0834480    0.0838201    0.0459214    0.0489497    0.0830528  
    3.492    0.0833781    0.0837484    0.0458991    0.0489543    0.0829827  
    3.493    0.0833083    0.0836767    0.0458769    0.0489589    0.0829126  
    3.494    0.0832384    0.0836050    0.0458547    0.0489635    0.0828425  
    3.495    0.0831685    0.0835333    0.0458324    0.0489681    0.0827724  
    3.496    0.0830986    0.0834617    0.0458102    0.0489727    0.0827023  
    3.497    0.0830287    0.0833900    0.0457880    0.0489773    0.0826322  
    3.498    0.0829589    0.0833183    0.0457657    0.0489819    0.0825621  
    3.499    0.0828890    0.0832466    0.0457435    0.0489865    0.0824920  
    3.5      0.0828191    0.0831749    0.0457213    0.0489911    0.0824219  
    3.501    0.0827492    0.0831032    0.0456990    0.0489957    0.0823518  
    3.502    0.0826793    0.0830315    0.0456768    0.0490003    0.0822817  
    3.503    0.0826094    0.0829599    0.0456546    0.0490049    0.0822116  
    3.504    0.0825396    0.0828882    0.0456324    0.0490095    0.0821415  
    3.505    0.0824697    0.0828165    0.0456101    0.0490141    0.0820714  
    3.506    0.0823998    0.0827448    0.0455879    0.0490187    0.0820013  
    3.507    0.0823299    0.0826731    0.0455657    0.0490233    0.0819312  
    3.508    0.0822600    0.0826014    0.0455434    0.0490279    0.0818611  
    3.509    0.0821901    0.0825297    0.0455212    0.0490325    0.0817910  
    3.51     0.0821203    0.0824581    0.0454990    0.0490371    0.0817209  
    3.511    0.0820504    0.0823864    0.0454767    0.0490417    0.0816508  
    3.512    0.0819805    0.0823147    0.0454545    0.0490463    0.0815808  
    3.513    0.0819106    0.0822430    0.0454323    0.0490509    0.0815107  
    3.514    0.0818407    0.0821713    0.0454100    0.0490555    0.0814406  
    3.515    0.0817708    0.0820996    0.0453878    0.0490601    0.0813705  
    3.516    0.0817010    0.0820280    0.0453656    0.0490647    0.0813004  
    3.517    0.0816311    0.0819563    0.0453433    0.0490693    0.0812303  
    3.518    0.0815612    0.0818846    0.0453211    0.0490739    0.0811602  
    3.519    0.0814913    0.0818129    0.0452989    0.0490785    0.0810901  
    3.52     0.0814214    0.0817412    0.0452767    0.0490831    0.0810200  
    3.521    0.0813515    0.0816695    0.0452544    0.0490877    0.0809499  
    3.522    0.0812817    0.0815978    0.0452322    0.0490923    0.0808798  
    3.523    0.0812118    0.0815262    0.0452100    0.0490969    0.0808097  
    3.524    0.0811419    0.0814545    0.0451877    0.0491015    0.0807396  
    3.525    0.0810720    0.0813828    0.0451655    0.0491061    0.0806695  
    3.526    0.0810021    0.0813111    0.0451433    0.0491107    0.0805994  
    3.527    0.0809323    0.0812394    0.0451210    0.0491153    0.0805293  
    3.528    0.0808624    0.0811677    0.0450988    0.0491199    0.0804592  
    3.529    0.0807925    0.0810960    0.0450766    0.0491245    0.0803891  
    3.53     0.0807226    0.0810244    0.0450543    0.0491291    0.0803190  
    3.531    0.0806527    0.0809527    0.0450321    0.0491337    0.0802489  
    3.532    0.0805828    0.0808810    0.0450099    0.0491383    0.0801788  
    3.533    0.0805130    0.0808093    0.0449876    0.0491429    0.0801087  
    3.534    0.0804431    0.0807376    0.0449654    0.0491476    0.0800386  
    3.535    0.0803732    0.0806659    0.0449432    0.0491522    0.0799685  
    3.536    0.0803033    0.0805942    0.0449209    0.0491568    0.0798984  
    3.537    0.0802334    0.0805226    0.0448987    0.0491614    0.0798283  
    3.538    0.0801635    0.0804509    0.0448765    0.0491660    0.0797582  
    3.539    0.0800937    0.0803792    0.0448543    0.0491706    0.0796881  
    3.54     0.0800238    0.0803075    0.0448320    0.0491752    0.0796180  
    3.541    0.0799539    0.0802358    0.0448098    0.0491798    0.0795479  
    3.542    0.0798840    0.0801641    0.0447876    0.0491844    0.0794778  
    3.543    0.0798141    0.0800925    0.0447653    0.0491890    0.0794077  
    3.544    0.0797442    0.0800208    0.0447431    0.0491936    0.0793376  
    3.545    0.0796744    0.0799491    0.0447209    0.0491982    0.0792676  
    3.546    0.0796045    0.0798774    0.0446986    0.0492028    0.0791975  
    3.547    0.0795346    0.0798057    0.0446764    0.0492074    0.0791274  
    3.548    0.0794647    0.0797340    0.0446542    0.0492120    0.0790573  
    3.549    0.0793948    0.0796623    0.0446319    0.0492166    0.0789872  
    3.55     0.0793250    0.0795907    0.0446097    0.0492212    0.0789171  
    3.551    0.0792551    0.0795190    0.0445875    0.0492258    0.0788470  
    3.552    0.0791852    0.0794473    0.0445652    0.0492304    0.0787769  
    3.553    0.0791153    0.0793756    0.0445430    0.0492350    0.0787068  
    3.554    0.0790454    0.0793039    0.0445208    0.0492396    0.0786367  
    3.555    0.0789755    0.0792322    0.0444985    0.0492442    0.0785666  
    3.556    0.0789057    0.0791605    0.0444763    0.0492488    0.0784965  
    3.557    0.0788358    0.0790889    0.0444541    0.0492534    0.0784264  
    3.558    0.0787659    0.0790172    0.0444319    0.0492580    0.0783563  
    3.559    0.0786960    0.0789455    0.0444096    0.0492626    0.0782862  
    3.56     0.0786261    0.0788738    0.0443874    0.0492672    0.0782161  
    3.561    0.0785562    0.0788021    0.0443652    0.0492718    0.0781460  
    3.562    0.0784864    0.0787304    0.0443429    0.0492764    0.0780759  
    3.563    0.0784165    0.0786587    0.0443207    0.0492810    0.0780058  
    3.564    0.0783466    0.0785871    0.0442985    0.0492856    0.0779357  
    3.565    0.0782767    0.0785154    0.0442762    0.0492902    0.0778656  
    3.566    0.0782068    0.0784437    0.0442540    0.0492948    0.0777955  
    3.567    0.0781369    0.0783720    0.0442318    0.0492994    0.0777254  
    3.568    0.0780671    0.0783003    0.0442095    0.0493040    0.0776553  
    3.569    0.0779972    0.0782286    0.0441873    0.0493086    0.0775852  
    3.57     0.0779273    0.0781570    0.0441651    0.0493132    0.0775151  
    3.571    0.0778574    0.0780853    0.0441428    0.0493178    0.0774450  
    3.572    0.0777875    0.0780136    0.0441206    0.0493224    0.0773749  
    3.573    0.0777176    0.0779419    0.0440984    0.0493270    0.0773048  
    3.574    0.0776478    0.0778702    0.0440762    0.0493316    0.0772347  
    3.575    0.0775779    0.0777985    0.0440539    0.0493362    0.0771646  
    3.576    0.0775080    0.0777268    0.0440317    0.0493408    0.0770945  
    3.577    0.0774381    0.0776552    0.0440095    0.0493454    0.0770245  
    3.578    0.0773682    0.0775835    0.0439872    0.0493500    0.0769544  
    3.579    0.0772984    0.0775118    0.0439650    0.0493546    0.0768843  
    3.58     0.0772285    0.0774401    0.0439428    0.0493592    0.0768142  
    3.581    0.0771586    0.0773684    0.0439205    0.0493638    0.0767441  
    3.582    0.0770887    0.0772967    0.0438983    0.0493684    0.0766740  
    3.583    0.0770188    0.0772250    0.0438761    0.0493730    0.0766039  
    3.584    0.0769489    0.0771534    0.0438538    0.0493776    0.0765338  
    3.585    0.0768791    0.0770817    0.0438316    0.0493822    0.0764637  
    3.586    0.0768092    0.0770100    0.0438094    0.0493868    0.0763936  
    3.587    0.0767393    0.0769383    0.0437871    0.0493914    0.0763235  
    3.588    0.0766694    0.0768666    0.0437649    0.0493960    0.0762534  
    3.589    0.0765995    0.0767949    0.0437427    0.0494006    0.0761833  
    3.59     0.0765296    0.0767232    0.0437204    0.0494052    0.0761132  
    3.591    0.0764598    0.0766516    0.0436982    0.0494098    0.0760431  
    3.592    0.0763899    0.0765799    0.0436760    0.0494144    0.0759730  
    3.593    0.0763200    0.0765082    0.0436538    0.0494190    0.0759029  
    3.594    0.0762501    0.0764365    0.0436315    0.0494236    0.0758328  
    3.595    0.0761802    0.0763648    0.0436093    0.0494282    0.0757627  
    3.596    0.0761103    0.0762931    0.0435871    0.0494328    0.0756926  
    3.597    0.0760405    0.0762215    0.0435648    0.0494374    0.0756225  
    3.598    0.0759706    0.0761498    0.0435426    0.0494420    0.0755524  
    3.599    0.0759007    0.0760781    0.0435204    0.0494466    0.0754823  
    3.6      0.0758308    0.0760064    0.0434981    0.0494512    0.0754122  
    3.601    0.0757510    0.0759248    0.0435056    0.0494657    0.0753421  
    3.602    0.0756712    0.0758432    0.0435131    0.0494802    0.0752720  
    3.603    0.0755915    0.0757616    0.0435206    0.0494947    0.0752019  
    3.604    0.0755117    0.0756800    0.0435281    0.0495092    0.0751318  
    3.605    0.0754319    0.0755985    0.0435355    0.0495237    0.0750617  
    3.606    0.0753521    0.0755169    0.0435430    0.0495382    0.0749916  
    3.607    0.0752723    0.0754353    0.0435505    0.0495527    0.0749215  
    3.608    0.0751925    0.0753537    0.0435580    0.0495672    0.0748514  
    3.609    0.0751127    0.0752721    0.0435655    0.0495817    0.0747813  
    3.61     0.0750330    0.0751905    0.0435729    0.0495962    0.0747113  
    3.611    0.0749532    0.0751089    0.0435804    0.0496107    0.0746412  
    3.612    0.0748734    0.0750273    0.0435879    0.0496252    0.0745711  
    3.613    0.0747936    0.0749457    0.0435954    0.0496398    0.0745010  
    3.614    0.0747138    0.0748642    0.0436028    0.0496543    0.0744309  
    3.615    0.0746340    0.0747826    0.0436103    0.0496688    0.0743608  
    3.616    0.0745542    0.0747010    0.0436178    0.0496833    0.0742907  
    3.617    0.0744744    0.0746194    0.0436253    0.0496978    0.0742206  
    3.618    0.0743947    0.0745378    0.0436328    0.0497123    0.0741505  
    3.619    0.0743149    0.0744562    0.0436402    0.0497268    0.0740804  
    3.62     0.0742351    0.0743746    0.0436477    0.0497413    0.0740103  
    3.621    0.0741553    0.0742930    0.0436552    0.0497558    0.0739402  
    3.622    0.0740755    0.0742114    0.0436627    0.0497703    0.0738701  
    3.623    0.0739957    0.0741299    0.0436702    0.0497848    0.0738000  
    3.624    0.0739159    0.0740483    0.0436776    0.0497993    0.0737299  
    3.625    0.0738362    0.0739667    0.0436851    0.0498138    0.0736598  
    3.626    0.0737564    0.0738851    0.0436926    0.0498283    0.0735897  
    3.627    0.0736766    0.0738035    0.0437001    0.0498428    0.0735196  
    3.628    0.0735968    0.0737219    0.0437076    0.0498573    0.0734495  
    3.629    0.0735170    0.0736403    0.0437150    0.0498718    0.0733794  
    3.63     0.0734372    0.0735587    0.0437225    0.0498863    0.0733093  
    3.631    0.0733574    0.0734771    0.0437300    0.0499008    0.0732392  
    3.632    0.0732777    0.0733956    0.0437375    0.0499153    0.0731691  
    3.633    0.0731979    0.0733140    0.0437450    0.0499298    0.0730990  
    3.634    0.0731181    0.0732324    0.0437524    0.0499443    0.0730289  
    3.635    0.0730383    0.0731508    0.0437599    0.0499588    0.0729588  
    3.636    0.0729585    0.0730692    0.0437674    0.0499734    0.0728887  
    3.637    0.0728787    0.0729876    0.0437749    0.0499879    0.0728186  
    3.638    0.0727989    0.0729060    0.0437824    0.0500024    0.0727485  
    3.639    0.0727191    0.0728244    0.0437898    0.0500169    0.0726784  
    3.64     0.0726394    0.0727428    0.0437973    0.0500314    0.0726083  
    3.641    0.0725596    0.0726613    0.0438048    0.0500459    0.0725382  
    3.642    0.0724798    0.0725797    0.0438123    0.0500604    0.0724682  
    3.643    0.0724       0.0724981    0.0438198    0.0500749    0.0723981  
    3.644    0.0723202    0.0724165    0.0438272    0.0500894    0.0723280  
    3.645    0.0722404    0.0723349    0.0438347    0.0501039    0.0722579  
    3.646    0.0721606    0.0722533    0.0438422    0.0501184    0.0721878  
    3.647    0.0720809    0.0721717    0.0438497    0.0501329    0.0721177  
    3.648    0.0720011    0.0720901    0.0438571    0.0501474    0.0720476  
    3.649    0.0719213    0.0720085    0.0438646    0.0501619    0.0719775  
    3.65     0.0718415    0.0719270    0.0438721    0.0501764    0.0719074  
    3.651    0.0717617    0.0718454    0.0438796    0.0501909    0.0718373  
    3.652    0.0716819    0.0717638    0.0438871    0.0502054    0.0717672  
    3.653    0.0716021    0.0716822    0.0438945    0.0502199    0.0716971  
    3.654    0.0715224    0.0716006    0.0439020    0.0502344    0.0716270  
    3.655    0.0714426    0.0715190    0.0439095    0.0502489    0.0715569  
    3.656    0.0713628    0.0714374    0.0439170    0.0502634    0.0714868  
    3.657    0.0712830    0.0713558    0.0439245    0.0502779    0.0714167  
    3.658    0.0712032    0.0712742    0.0439319    0.0502924    0.0713466  
    3.659    0.0711234    0.0711927    0.0439394    0.0503070    0.0712765  
    3.66     0.0710436    0.0711111    0.0439469    0.0503215    0.0712064  
    3.661    0.0709638    0.0710295    0.0439544    0.0503360    0.0711363  
    3.662    0.0708841    0.0709479    0.0439619    0.0503505    0.0710662  
    3.663    0.0708043    0.0708663    0.0439693    0.0503650    0.0709961  
    3.664    0.0707245    0.0707847    0.0439768    0.0503795    0.0709260  
    3.665    0.0706447    0.0707031    0.0439843    0.0503940    0.0708559  
    3.666    0.0705649    0.0706215    0.0439918    0.0504085    0.0707858  
    3.667    0.0704851    0.0705399    0.0439993    0.0504230    0.0707157  
    3.668    0.0704053    0.0704584    0.0440041    0.0504296    0.0706483  
    3.669    0.0703256    0.0703768    0.0440089    0.0504362    0.0705808  
    3.67     0.0702458    0.0702952    0.0440138    0.0504427    0.0705134  
    3.671    0.0701660    0.0702136    0.0440186    0.0504493    0.0704459  
    3.672    0.0700862    0.0701320    0.0440235    0.0504559    0.0703784  
    3.673    0.0700064    0.0700504    0.0440283    0.0504625    0.0703110  
    3.674    0.0699266    0.0699688    0.0440331    0.0504691    0.0702435  
    3.675    0.0698468    0.0698872    0.0440380    0.0504757    0.0701761  
    3.676    0.0697671    0.0698056    0.0440428    0.0504823    0.0701086  
    3.677    0.0696873    0.0697241    0.0440477    0.0504888    0.0700412  
    3.678    0.0696075    0.0696425    0.0440525    0.0504954    0.0699737  
    3.679    0.0695277    0.0695609    0.0440573    0.0505020    0.0699062  
    3.68     0.0694479    0.0694793    0.0440622    0.0505086    0.0698388  
    3.681    0.0693681    0.0693977    0.0440670    0.0505152    0.0697713  
    3.682    0.0692883    0.0693161    0.0440719    0.0505218    0.0697039  
    3.683    0.0692085    0.0692345    0.0440767    0.0505284    0.0696364  
    3.684    0.0691288    0.0691529    0.0440815    0.0505349    0.0695690  
    3.685    0.0690490    0.0690713    0.0440864    0.0505415    0.0695015  
    3.686    0.0689692    0.0689898    0.0440912    0.0505481    0.0694340  
    3.687    0.0688894    0.0689082    0.0440961    0.0505547    0.0693666  
    3.688    0.0688096    0.0688266    0.0441009    0.0505613    0.0692991  
    3.689    0.0687298    0.0687450    0.0441057    0.0505679    0.0692317  
    3.69     0.0686500    0.0686634    0.0441106    0.0505745    0.0691642  
    3.691    0.0685703    0.0685818    0.0441154    0.0505811    0.0690967  
    3.692    0.0684905    0.0685002    0.0441203    0.0505876    0.0690293  
    3.693    0.0684107    0.0684186    0.0441251    0.0505942    0.0689618  
    3.694    0.0683309    0.0683370    0.0441299    0.0506008    0.0688944  
    3.695    0.0682511    0.0682555    0.0441348    0.0506074    0.0688269  
    3.696    0.0681713    0.0681739    0.0441396    0.0506140    0.0687595  
    3.697    0.0680915    0.0680923    0.0441445    0.0506206    0.0686920  
    3.698    0.0680118    0.0680107    0.0441493    0.0506272    0.0686245  
    3.699    0.0679320    0.0679291    0.0441541    0.0506337    0.0685571  
    3.7      0.0678522    0.0678475    0.0441590    0.0506403    0.0684896  
    3.701    0.0677724    0.0677659    0.0441638    0.0505684    0.0684222  
    3.702    0.0676926    0.0676843    0.0441687    0.0504965    0.0683547  
    3.703    0.0676128    0.0676027    0.0441735    0.0504246    0.0682873  
    3.704    0.0675330    0.0675212    0.0441783    0.0503527    0.0682198  
    3.705    0.0674532    0.0674396    0.0441832    0.0502808    0.0681523  
    3.706    0.0673735    0.0673580    0.0441880    0.0502089    0.0680849  
    3.707    0.0672937    0.0672764    0.0441929    0.0501370    0.0680174  
    3.708    0.0672139    0.0671948    0.0441977    0.0500651    0.0679500  
    3.709    0.0671341    0.0671132    0.0442025    0.0499932    0.0678825  
    3.71     0.0670543    0.0670316    0.0442074    0.0499213    0.0678151  
    3.711    0.0669745    0.0669500    0.0442122    0.0498494    0.0677476  
    3.712    0.0668947    0.0668684    0.0442171    0.0497775    0.0676801  
    3.713    0.0668150    0.0667869    0.0442219    0.0497056    0.0676127  
    3.714    0.0667352    0.0667053    0.0442267    0.0496337    0.0675452  
    3.715    0.0666554    0.0666237    0.0442316    0.0495618    0.0674778  
    3.716    0.0665756    0.0665421    0.0442364    0.0494899    0.0674103  
    3.717    0.0664958    0.0664605    0.0442413    0.0494180    0.0673429  
    3.718    0.0664160    0.0663789    0.0442461    0.0493461    0.0672754  
    3.719    0.0663362    0.0662973    0.0442509    0.0492742    0.0672079  
    3.72     0.0662565    0.0662157    0.0442558    0.0492023    0.0671405  
    3.721    0.0661767    0.0661341    0.0442606    0.0491304    0.0670730  
    3.722    0.0660969    0.0660526    0.0442655    0.0490585    0.0670056  
    3.723    0.0660171    0.0659710    0.0442703    0.0489866    0.0669381  
    3.724    0.0659373    0.0658894    0.0442751    0.0489147    0.0668707  
    3.725    0.0658575    0.0658078    0.0442800    0.0488428    0.0668032  
    3.726    0.0657777    0.0657262    0.0442848    0.0487709    0.0667357  
    3.727    0.0656979    0.0656446    0.0442897    0.0486990    0.0666683  
    3.728    0.0656182    0.0655630    0.0442945    0.0486271    0.0666008  
    3.729    0.0655384    0.0654814    0.0442993    0.0485552    0.0665334  
    3.73     0.0654586    0.0653998    0.0443042    0.0484833    0.0664659  
    3.731    0.0653788    0.0653183    0.0443090    0.0484114    0.0663984  
    3.732    0.0652990    0.0652367    0.0443139    0.0483395    0.0663310  
    3.733    0.0652192    0.0651551    0.0443187    0.0482676    0.0662635  
    3.734    0.0651394    0.0650735    0.0443235    0.0481957    0.0661961  
    3.735    0.0650597    0.0649919    0.0443284    0.0481238    0.0661286  
    3.736    0.0649799    0.0649103    0.0443332    0.0480519    0.0660612  
    3.737    0.0649001    0.0648287    0.0443381    0.0479800    0.0659937  
    3.738    0.0648203    0.0647471    0.0443429    0.0479081    0.0659262  
    3.739    0.0647405    0.0646655    0.0443477    0.0478362    0.0658588  
    3.74     0.0646607    0.0645840    0.0443526    0.0477643    0.0657913  
    3.741    0.0645809    0.0645024    0.0443574    0.0476924    0.0657239  
    3.742    0.0645012    0.0644208    0.0443623    0.0476205    0.0656564  
    3.743    0.0644214    0.0643392    0.0443671    0.0475486    0.0655890  
    3.744    0.0643416    0.0642576    0.0443719    0.0474767    0.0655215  
    3.745    0.0642618    0.0641760    0.0443768    0.0474048    0.0654540  
    3.746    0.0641820    0.0640944    0.0443816    0.0473329    0.0653866  
    3.747    0.0641022    0.0640128    0.0443865    0.0472610    0.0653191  
    3.748    0.0640224    0.0639312    0.0443913    0.0471890    0.0652517  
    3.749    0.0639426    0.0638497    0.0443961    0.0471171    0.0651842  
    3.75     0.0638629    0.0637681    0.0444010    0.0470452    0.0651168  
    3.751    0.0637831    0.0636865    0.0444058    0.0469733    0.0650493  
    3.752    0.0637033    0.0636049    0.0444107    0.0469014    0.0649818  
    3.753    0.0636235    0.0635233    0.0444155    0.0468295    0.0649144  
    3.754    0.0635437    0.0634417    0.0444203    0.0467576    0.0648469  
    3.755    0.0634639    0.0633601    0.0444252    0.0466857    0.0647795  
    3.756    0.0633841    0.0632785    0.0444300    0.0466138    0.0647120  
    3.757    0.0633044    0.0631969    0.0444349    0.0465419    0.0646446  
    3.758    0.0632246    0.0631154    0.0444397    0.0464700    0.0645771  
    3.759    0.0631448    0.0630338    0.0444445    0.0463981    0.0645096  
    3.76     0.0630650    0.0629522    0.0444494    0.0463262    0.0644422  
    3.761    0.0629852    0.0628706    0.0444542    0.0462543    0.0643747  
    3.762    0.0629054    0.0627890    0.0444591    0.0461824    0.0643073  
    3.763    0.0628256    0.0627074    0.0444639    0.0461105    0.0642398  
    3.764    0.0627459    0.0626258    0.0444687    0.0460386    0.0641724  
    3.765    0.0626661    0.0625442    0.0444736    0.0459667    0.0641049  
    3.766    0.0625863    0.0624626    0.0444784    0.0458948    0.0640374  
    3.767    0.0625065    0.0623811    0.0444833    0.0458229    0.0639700  
    3.768    0.0624267    0.0622995    0.0444881    0.0457510    0.0639025  
    3.769    0.0623469    0.0622179    0.0444929    0.0456791    0.0638351  
    3.77     0.0622671    0.0621363    0.0444978    0.0456072    0.0637676  
    3.771    0.0621873    0.0620547    0.0445026    0.0455353    0.0637002  
    3.772    0.0621076    0.0619731    0.0445075    0.0454634    0.0636327  
    3.773    0.0620278    0.0618915    0.0445123    0.0453915    0.0635652  
    3.774    0.0619480    0.0618099    0.0445171    0.0453196    0.0634978  
    3.775    0.0618682    0.0617283    0.0445220    0.0452477    0.0634303  
    3.776    0.0617884    0.0616468    0.0445268    0.0451758    0.0633629  
    3.777    0.0617086    0.0615652    0.0445317    0.0451039    0.0632954  
    3.778    0.0616288    0.0614836    0.0445365    0.0450320    0.0632279  
    3.779    0.0615491    0.0614020    0.0445413    0.0449601    0.0631605  
    3.78     0.0614693    0.0613204    0.0445462    0.0448882    0.0630930  
    3.781    0.0613895    0.0612388    0.0445510    0.0448163    0.0630256  
    3.782    0.0613097    0.0611572    0.0445559    0.0447444    0.0629581  
    3.783    0.0612299    0.0610756    0.0445607    0.0446725    0.0628907  
    3.784    0.0611501    0.0609940    0.0445655    0.0446006    0.0628232  
    3.785    0.0610703    0.0609125    0.0445704    0.0445287    0.0627557  
    3.786    0.0609906    0.0608309    0.0445752    0.0444568    0.0626883  
    3.787    0.0609108    0.0607493    0.0445801    0.0443849    0.0626208  
    3.788    0.0608310    0.0606677    0.0445849    0.0443130    0.0625534  
    3.789    0.0607512    0.0605861    0.0445897    0.0442411    0.0624859  
    3.79     0.0606714    0.0605045    0.0445946    0.0441692    0.0624185  
    3.791    0.0605916    0.0604229    0.0445994    0.0440973    0.0623510  
    3.792    0.0605118    0.0603413    0.0446043    0.0440254    0.0622835  
    3.793    0.0604320    0.0602597    0.0446091    0.0439535    0.0622161  
    3.794    0.0603523    0.0601782    0.0446139    0.0438816    0.0621486  
    3.795    0.0602725    0.0600966    0.0446188    0.0438097    0.0620812  
    3.796    0.0601927    0.0600150    0.0446236    0.0437378    0.0620137  
    3.797    0.0601129    0.0599334    0.0446285    0.0436659    0.0619463  
    3.798    0.0600331    0.0598518    0.0446333    0.0435940    0.0618788  
    3.799    0.0599533    0.0597702    0.0446381    0.0435221    0.0618113  
    3.8      0.0598735    0.0596886    0.0446430    0.0434502    0.0617439  
    3.801    0.0597957    0.0596089    0.0446421    0.0433764    0.0616764  
    3.802    0.0597178    0.0595293    0.0446412    0.0433026    0.0616090  
    3.803    0.0596399    0.0594496    0.0446403    0.0432287    0.0615415  
    3.804    0.0595620    0.0593699    0.0446394    0.0431549    0.0614741  
    3.805    0.0594842    0.0592902    0.0446386    0.0430811    0.0614066  
    3.806    0.0594063    0.0592105    0.0446377    0.0430073    0.0613391  
    3.807    0.0593284    0.0591309    0.0446368    0.0429335    0.0612717  
    3.808    0.0592505    0.0590512    0.0446359    0.0428597    0.0612042  
    3.809    0.0591726    0.0589715    0.0446350    0.0427859    0.0611368  
    3.81     0.0590948    0.0588918    0.0446341    0.0427121    0.0610693  
    3.811    0.0590169    0.0588121    0.0446333    0.0426383    0.0610019  
    3.812    0.0589390    0.0587325    0.0446324    0.0425645    0.0609344  
    3.813    0.0588611    0.0586528    0.0446315    0.0424906    0.0608669  
    3.814    0.0587832    0.0586294    0.0445743    0.0424168    0.0607995  
    3.815    0.0587054    0.0586061    0.0445171    0.0423430    0.0607320  
    3.816    0.0586275    0.0585827    0.0444598    0.0422692    0.0606646  
    3.817    0.0585496    0.0585594    0.0444026    0.0421954    0.0605971  
    3.818    0.0584717    0.0585360    0.0443454    0.0421216    0.0605297  
    3.819    0.0583939    0.0585127    0.0442882    0.0420478    0.0604622  
    3.82     0.0583160    0.0584893    0.0442310    0.0419740    0.0603947  
    3.821    0.0582381    0.0584660    0.0441738    0.0419002    0.0603273  
    3.822    0.0581602    0.0584426    0.0441165    0.0418264    0.0602598  
    3.823    0.0580823    0.0584193    0.0440593    0.0417525    0.0601924  
    3.824    0.0580045    0.0583959    0.0440021    0.0416787    0.0601249  
    3.825    0.0579266    0.0583726    0.0439449    0.0416049    0.0600574  
    3.826    0.0578487    0.0583492    0.0438877    0.0415311    0.0599900  
    3.827    0.0577708    0.0583259    0.0438305    0.0414573    0.0599225  
    3.828    0.0576929    0.0583025    0.0437733    0.0413835    0.0598551  
    3.829    0.0576151    0.0582792    0.0437160    0.0413097    0.0597876  
    3.83     0.0575372    0.0582558    0.0436588    0.0412359    0.0597202  
    3.831    0.0574593    0.0582325    0.0436016    0.0411621    0.0596527  
    3.832    0.0573814    0.0582091    0.0435444    0.0410883    0.0595852  
    3.833    0.0573036    0.0581858    0.0434872    0.0410145    0.0595178  
    3.834    0.0572257    0.0581624    0.0434300    0.0409406    0.0594503  
    3.835    0.0571478    0.0581391    0.0433727    0.0408668    0.0593829  
    3.836    0.0571270    0.0581157    0.0432585    0.0407930    0.0593154  
    3.837    0.0571061    0.0580924    0.0431442    0.0407192    0.0592480  
    3.838    0.0570853    0.0580690    0.0430300    0.0406454    0.0591805  
    3.839    0.0570644    0.0580457    0.0429157    0.0405716    0.0591130  
    3.84     0.0570436    0.0580223    0.0428015    0.0404978    0.0590456  
    3.841    0.0570228    0.0579990    0.0426872    0.0404240    0.0589781  
    3.842    0.0570019    0.0579756    0.0425730    0.0403502    0.0589107  
    3.843    0.0569811    0.0579523    0.0424587    0.0402764    0.0588432  
    3.844    0.0569602    0.0579289    0.0423445    0.0402025    0.0587758  
    3.845    0.0569394    0.0579056    0.0422302    0.0401287    0.0587083  
    3.846    0.0569185    0.0578822    0.0421160    0.0400549    0.0586408  
    3.847    0.0568977    0.0578589    0.0420017    0.0399811    0.0585734  
    3.848    0.0568769    0.0578355    0.0418875    0.0399073    0.0585059  
    3.849    0.0568560    0.0578122    0.0417732    0.0398335    0.0584385  
    3.85     0.0568352    0.0577888    0.0416590    0.0397597    0.0583710  
    3.851    0.0568143    0.0577655    0.0415447    0.0396859    0.0583036  
    3.852    0.0567935    0.0577421    0.0414305    0.0396121    0.0582361  
    3.853    0.0567727    0.0577188    0.0413162    0.0395383    0.0581686  
    3.854    0.0567518    0.0576954    0.0412020    0.0394645    0.0581012  
    3.855    0.0567310    0.0576721    0.0410877    0.0393906    0.0580337  
    3.856    0.0567101    0.0576487    0.0409735    0.0393168    0.0579663  
    3.857    0.0566893    0.0576254    0.0408592    0.0392430    0.0578988  
    3.858    0.0566684    0.0576020    0.0407449    0.0391692    0.0578314  
    3.859    0.0566476    0.0575787    0.0406307    0.0390954    0.0577639  
    3.86     0.0566268    0.0575553    0.0405164    0.0390216    0.0576964  
    3.861    0.0566059    0.0575320    0.0404022    0.0389478    0.0576290  
    3.862    0.0565851    0.0575086    0.0402879    0.0388740    0.0575615  
    3.863    0.0565642    0.0574853    0.0401737    0.0388002    0.0574941  
    3.864    0.0565434    0.0574619    0.0400594    0.0387264    0.0574266  
    3.865    0.0565226    0.0574386    0.0399452    0.0386525    0.0573592  
    3.866    0.0565017    0.0574152    0.0398309    0.0385787    0.0572917  
    3.867    0.0564809    0.0573919    0.0397167    0.0385049    0.0572242  
    3.868    0.0564600    0.0573685    0.0396223    0.0384907    0.0571369  
    3.869    0.0564392    0.0573452    0.0395279    0.0384765    0.0570496  
    3.87     0.0564184    0.0573218    0.0394335    0.0384623    0.0569623  
    3.871    0.0563975    0.0572985    0.0393391    0.0384480    0.0568750  
    3.872    0.0563767    0.0572751    0.0392447    0.0384338    0.0567876  
    3.873    0.0563558    0.0572518    0.0391503    0.0384196    0.0567003  
    3.874    0.0563350    0.0572284    0.0390560    0.0384054    0.0566130  
    3.875    0.0563141    0.0572051    0.0389616    0.0383912    0.0565257  
    3.876    0.0562933    0.0571817    0.0388672    0.0383770    0.0564383  
    3.877    0.0562725    0.0571584    0.0387728    0.0383627    0.0563510  
    3.878    0.0562516    0.0571350    0.0386784    0.0383485    0.0562637  
    3.879    0.0562308    0.0571117    0.0385840    0.0383343    0.0561764  
    3.88     0.0562099    0.0570884    0.0384896    0.0383201    0.0560891  
    3.881    0.0561891    0.0570650    0.0383952    0.0383059    0.0560017  
    3.882    0.0561683    0.0570417    0.0383008    0.0382916    0.0559144  
    3.883    0.0561474    0.0570183    0.0382065    0.0382774    0.0558271  
    3.884    0.0561266    0.0569950    0.0381121    0.0382632    0.0557398  
    3.885    0.0561057    0.0569716    0.0380177    0.0382490    0.0556525  
    3.886    0.0560849    0.0569483    0.0379233    0.0382348    0.0555651  
    3.887    0.0560641    0.0569249    0.0378289    0.0382205    0.0554778  
    3.888    0.0560432    0.0569016    0.0377345    0.0382063    0.0553905  
    3.889    0.0560224    0.0568782    0.0376401    0.0381921    0.0553032  
    3.89     0.0560015    0.0568549    0.0375457    0.0381779    0.0552159  
    3.891    0.0559807    0.0568315    0.0374513    0.0381637    0.0551285  
    3.892    0.0559598    0.0568082    0.0373570    0.0381494    0.0550412  
    3.893    0.0559390    0.0567848    0.0372626    0.0381352    0.0549539  
    3.894    0.0559182    0.0567615    0.0371682    0.0381210    0.0548666  
    3.895    0.0558973    0.0567381    0.0370738    0.0381068    0.0547793  
    3.896    0.0558765    0.0567148    0.0369794    0.0380926    0.0546919  
    3.897    0.0558556    0.0566914    0.0368850    0.0380783    0.0546046  
    3.898    0.0558348    0.0566681    0.0367906    0.0380641    0.0545173  
    3.899    0.0558140    0.0566447    0.0366962    0.0380499    0.0544300  
    3.9      0.0557931    0.0566214    0.0366018    0.0380357    0.0543426  
    3.901    0.0557723    0.0565980    0.0365075    0.0380215    0.0542553  
    3.902    0.0557514    0.0565747    0.0364131    0.0380073    0.0541680  
    3.903    0.0557306    0.0565513    0.0363187    0.0379930    0.0540807  
    3.904    0.0557097    0.0565280    0.0362243    0.0379788    0.0539934  
    3.905    0.0556889    0.0565046    0.0361299    0.0379646    0.0539060  
    3.906    0.0556681    0.0564813    0.0360355    0.0379504    0.0538187  
    3.907    0.0556472    0.0564579    0.0359411    0.0379362    0.0537314  
    3.908    0.0556264    0.0564346    0.0358467    0.0379219    0.0536441  
    3.909    0.0556055    0.0564112    0.0357523    0.0379077    0.0535568  
    3.91     0.0555847    0.0563879    0.0356580    0.0378935    0.0534694  
    3.911    0.0555639    0.0563645    0.0355636    0.0378793    0.0533821  
    3.912    0.0555430    0.0563412    0.0354692    0.0378651    0.0532948  
    3.913    0.0555222    0.0563178    0.0353748    0.0378508    0.0532075  
    3.914    0.0555013    0.0562945    0.0352804    0.0378366    0.0531202  
    3.915    0.0554805    0.0562711    0.0351860    0.0378224    0.0530328  
    3.916    0.0554597    0.0562478    0.0350916    0.0378082    0.0529455  
    3.917    0.0554388    0.0562244    0.0349972    0.0377940    0.0528582  
    3.918    0.0554180    0.0562011    0.0349028    0.0377797    0.0527709  
    3.919    0.0553971    0.0561777    0.0348085    0.0377655    0.0526835  
    3.92     0.0553763    0.0561544    0.0347141    0.0377513    0.0525962  
    3.921    0.0553554    0.0561310    0.0346197    0.0377371    0.0525089  
    3.922    0.0553346    0.0561077    0.0345253    0.0377229    0.0524216  
    3.923    0.0553138    0.0560843    0.0344309    0.0377086    0.0523343  
    3.924    0.0552929    0.0560610    0.0343365    0.0376944    0.0522469  
    3.925    0.0552721    0.0560376    0.0342421    0.0376802    0.0521596  
    3.926    0.0552512    0.0560143    0.0341477    0.0376660    0.0520723  
    3.927    0.0552304    0.0559909    0.0340533    0.0376518    0.0519850  
    3.928    0.0552096    0.0559676    0.0339590    0.0376375    0.0518977  
    3.929    0.0551887    0.0559442    0.0338646    0.0376233    0.0518103  
    3.93     0.0551679    0.0559209    0.0337702    0.0376091    0.0517230  
    3.931    0.0551470    0.0558975    0.0336758    0.0375949    0.0516357  
    3.932    0.0551262    0.0558742    0.0335814    0.0375807    0.0515484  
    3.933    0.0551053    0.0558508    0.0334870    0.0375665    0.0514611  
    3.934    0.0550845    0.0558275    0.0333926    0.0375522    0.0513737  
    3.935    0.0550637    0.0558041    0.0332982    0.0375380    0.0512864  
    3.936    0.0550428    0.0557808    0.0332038    0.0375238    0.0511991  
    3.937    0.0550220    0.0557574    0.0331095    0.0375096    0.0511118  
    3.938    0.0550011    0.0557341    0.0330151    0.0374954    0.0510245  
    3.939    0.0549803    0.0557107    0.0329207    0.0374147    0.0510036  
    3.94     0.0549595    0.0556874    0.0328263    0.0373340    0.0509827  
    3.941    0.0549386    0.0556640    0.0327319    0.0372533    0.0509619  
    3.942    0.0549178    0.0556407    0.0326375    0.0371727    0.0509410  
    3.943    0.0548969    0.0556173    0.0325431    0.0370920    0.0509201  
    3.944    0.0548761    0.0555940    0.0324487    0.0370113    0.0508993  
    3.945    0.0548553    0.0555706    0.0323543    0.0369306    0.0508784  
    3.946    0.0548344    0.0555473    0.0322600    0.0368500    0.0508575  
    3.947    0.0548136    0.0555239    0.0321656    0.0367693    0.0508367  
    3.948    0.0547927    0.0555006    0.0320712    0.0366886    0.0508158  
    3.949    0.0547719    0.0554772    0.0319768    0.0366079    0.0507949  
    3.95     0.0547510    0.0554539    0.0318824    0.0365273    0.0507741  
    3.951    0.0547302    0.0554305    0.0317880    0.0364466    0.0507532  
    3.952    0.0547094    0.0554072    0.0316936    0.0363659    0.0507323  
    3.953    0.0546885    0.0553838    0.0315992    0.0362852    0.0507115  
    3.954    0.0546677    0.0553605    0.0315048    0.0362046    0.0506906  
    3.955    0.0546468    0.0553371    0.0314105    0.0361239    0.0506697  
    3.956    0.0546260    0.0553138    0.0313161    0.0360432    0.0506489  
    3.957    0.0546052    0.0552904    0.0312217    0.0359625    0.0506280  
    3.958    0.0545843    0.0552671    0.0311273    0.0358819    0.0506071  
    3.959    0.0545635    0.0552437    0.0310329    0.0358012    0.0505863  
    3.96     0.0545426    0.0552204    0.0309385    0.0357205    0.0505654  
    3.961    0.0545218    0.0551970    0.0308441    0.0356398    0.0505445  
    3.962    0.0545009    0.0551737    0.0307497    0.0355592    0.0505237  
    3.963    0.0544801    0.0551503    0.0306553    0.0354785    0.0505028  
    3.964    0.0544593    0.0551270    0.0305610    0.0353978    0.0504819  
    3.965    0.0544384    0.0551036    0.0304666    0.0353171    0.0504611  
    3.966    0.0544176    0.0550803    0.0303722    0.0352365    0.0504402  
    3.967    0.0543967    0.0550569    0.0302778    0.0351558    0.0504193  
    3.968    0.0543759    0.0550336    0.0301834    0.0350751    0.0503985  
    3.969    0.0543551    0.0550102    0.0300890    0.0349945    0.0503776  
    3.97     0.0543342    0.0549869    0.0299946    0.0349138    0.0503567  
    3.971    0.0543134    0.0549635    0.0299002    0.0348331    0.0503359  
    3.972    0.0542925    0.0549402    0.0298059    0.0347524    0.0503150  
    3.973    0.0542717    0.0549168    0.0297115    0.0346718    0.0502941  
    3.974    0.0542509    0.0548935    0.0296171    0.0345911    0.0502733  
    3.975    0.0542300    0.0548701    0.0295227    0.0345104    0.0502524  
    3.976    0.0542092    0.0548468    0.0294283    0.0344297    0.0502315  
    3.977    0.0541883    0.0548234    0.0293339    0.0343491    0.0502107  
    3.978    0.0541675    0.0548001    0.0292395    0.0342684    0.0501898  
    3.979    0.0541466    0.0547767    0.0291451    0.0341877    0.0501690  
    3.98     0.0541258    0.0547534    0.0290507    0.0341070    0.0501481  
    3.981    0.0541050    0.0547300    0.0289564    0.0340264    0.0501272  
    3.982    0.0540841    0.0547067    0.0288620    0.0339457    0.0501064  
    3.983    0.0540633    0.0546833    0.0287676    0.0338650    0.0500855  
    3.984    0.0540424    0.0546600    0.0286732    0.0337843    0.0500646  
    3.985    0.0540216    0.0546366    0.0285788    0.0337037    0.0500438  
    3.986    0.0540008    0.0546133    0.0284844    0.0336230    0.0500229  
    3.987    0.0539799    0.0545899    0.0283900    0.0335423    0.0500020  
    3.988    0.0539591    0.0545666    0.0282956    0.0334616    0.0499812  
    3.989    0.0539382    0.0545432    0.0282012    0.0333810    0.0499603  
    3.99     0.0539174    0.0545199    0.0281069    0.0333003    0.0499394  
    3.991    0.0538965    0.0544965    0.0280125    0.0332196    0.0499186  
    3.992    0.0538757    0.0544732    0.0279181    0.0331389    0.0498977  
    3.993    0.0538549    0.0544498    0.0278237    0.0330583    0.0498768  
    3.994    0.0538340    0.0544265    0.0277293    0.0329776    0.0498560  
    3.995    0.0538132    0.0544031    0.0276349    0.0328969    0.0498351  
    3.996    0.0537923    0.0543798    0.0275405    0.0328162    0.0498142  
    3.997    0.0537715    0.0543564    0.0274461    0.0327356    0.0497934  
    3.998    0.0537507    0.0543331    0.0273517    0.0326549    0.0497725  
    3.999    0.0537298    0.0543097    0.0272574    0.0325742    0.0497516  
    4.       0.0537090    0.0542864    0.0271630    0.0324935    0.0497308  
    4.001    0.0536590    0.0542339    0.0271560    0.0324420    0.0497099  
    4.002    0.0536090    0.0541814    0.0271490    0.0323905    0.0496890  
    4.003    0.0535591    0.0541289    0.0271420    0.0323389    0.0496682  
    4.004    0.0535091    0.0540765    0.0271350    0.0322874    0.0496473  
    4.005    0.0534591    0.0540240    0.0271280    0.0322358    0.0496264  
    4.006    0.0534091    0.0539715    0.0271210    0.0321843    0.0496056  
    4.007    0.0533592    0.0539190    0.0271140    0.0321328    0.0495847  
    4.008    0.0533092    0.0538665    0.0271071    0.0320812    0.0495638  
    4.009    0.0532592    0.0538140    0.0271001    0.0320297    0.0495430  
    4.01     0.0532092    0.0537616    0.0270931    0.0319781    0.0495221  
    4.011    0.0531593    0.0537091    0.0270861    0.0319266    0.0495012  
    4.012    0.0531093    0.0536566    0.0270791    0.0318751    0.0494804  
    4.013    0.0530593    0.0536041    0.0270721    0.0318235    0.0494595  
    4.014    0.0530093    0.0535516    0.0270651    0.0317720    0.0494386  
    4.015    0.0529594    0.0534991    0.0270581    0.0317204    0.0494178  
    4.016    0.0529094    0.0534467    0.0270511    0.0316689    0.0493969  
    4.017    0.0528594    0.0533942    0.0270442    0.0316174    0.0493760  
    4.018    0.0528094    0.0533417    0.0270372    0.0315658    0.0493552  
    4.019    0.0527595    0.0532892    0.0270302    0.0315143    0.0493343  
    4.02     0.0527095    0.0532367    0.0270232    0.0314627    0.0493135  
    4.021    0.0526595    0.0531842    0.0270162    0.0314112    0.0492926  
    4.022    0.0526095    0.0531318    0.0270092    0.0313596    0.0492717  
    4.023    0.0525596    0.0530793    0.0270022    0.0313081    0.0492509  
    4.024    0.0525096    0.0530268    0.0269952    0.0312566    0.0492300  
    4.025    0.0524596    0.0529743    0.0269882    0.0312050    0.0492091  
    4.026    0.0524096    0.0529218    0.0269813    0.0311535    0.0491883  
    4.027    0.0523597    0.0528693    0.0269743    0.0311019    0.0491674  
    4.028    0.0523097    0.0528169    0.0269673    0.0310504    0.0491465  
    4.029    0.0522597    0.0527644    0.0269603    0.0309989    0.0491257  
    4.03     0.0522097    0.0527119    0.0269533    0.0309473    0.0491048  
    4.031    0.0521598    0.0526594    0.0269463    0.0308958    0.0490839  
    4.032    0.0521098    0.0526069    0.0269393    0.0308442    0.0490631  
    4.033    0.0520598    0.0525545    0.0269323    0.0307927    0.0490422  
    4.034    0.0520098    0.0525020    0.0269253    0.0307412    0.0490213  
    4.035    0.0519599    0.0524495    0.0269184    0.0306896    0.0490005  
    4.036    0.0519099    0.0523970    0.0269114    0.0306381    0.0489796  
    4.037    0.0518599    0.0523445    0.0269044    0.0305865    0.0489587  
    4.038    0.0518099    0.0522920    0.0268974    0.0305350    0.0489379  
    4.039    0.0517600    0.0522396    0.0268904    0.0304835    0.0489170  
    4.04     0.0517100    0.0521871    0.0268834    0.0304319    0.0488961  
    4.041    0.0516600    0.0521346    0.0268764    0.0303804    0.0488753  
    4.042    0.0516100    0.0520821    0.0268694    0.0303288    0.0488544  
    4.043    0.0515601    0.0520296    0.0268624    0.0302773    0.0488335  
    4.044    0.0515101    0.0519771    0.0268555    0.0302257    0.0488127  
    4.045    0.0514601    0.0519247    0.0268485    0.0301742    0.0487918  
    4.046    0.0514101    0.0518722    0.0268415    0.0301227    0.0487709  
    4.047    0.0513602    0.0518197    0.0268345    0.0300711    0.0487501  
    4.048    0.0513102    0.0517672    0.0268275    0.0300196    0.0487292  
    4.049    0.0512602    0.0517147    0.0268205    0.0299680    0.0487083  
    4.05     0.0512102    0.0516622    0.0268135    0.0299165    0.0486875  
    4.051    0.0511603    0.0516098    0.0268065    0.0298650    0.0486666  
    4.052    0.0511103    0.0515573    0.0267995    0.0298134    0.0486457  
    4.053    0.0510603    0.0515048    0.0267926    0.0297619    0.0486249  
    4.054    0.0510103    0.0514523    0.0267856    0.0297103    0.0486040  
    4.055    0.0509604    0.0513998    0.0267786    0.0296588    0.0485831  
    4.056    0.0509104    0.0513473    0.0267716    0.0296073    0.0485623  
    4.057    0.0508604    0.0512949    0.0267646    0.0295557    0.0485414  
    4.058    0.0508104    0.0512424    0.0267576    0.0295042    0.0485205  
    4.059    0.0507605    0.0511899    0.0267506    0.0294526    0.0484997  
    4.06     0.0507105    0.0511374    0.0267436    0.0294011    0.0484788  
    4.061    0.0506605    0.0510849    0.0267367    0.0293495    0.0484579  
    4.062    0.0506105    0.0510324    0.0267297    0.0292980    0.0484371  
    4.063    0.0505606    0.0509800    0.0267227    0.0292465    0.0484162  
    4.064    0.0505106    0.0509275    0.0267157    0.0291949    0.0483954  
    4.065    0.0504606    0.0508750    0.0267087    0.0291434    0.0483745  
    4.066    0.0504106    0.0508225    0.0267017    0.0290918    0.0483536  
    4.067    0.0503607    0.0507700    0.0266947    0.0290403    0.0483328  
    4.068    0.0503107    0.0507175    0.0267035    0.0290361    0.0482961  
    4.069    0.0502607    0.0506651    0.0267123    0.0290319    0.0482595  
    4.07     0.0502107    0.0506126    0.0267211    0.0290277    0.0482228  
    4.071    0.0501608    0.0505601    0.0267299    0.0290234    0.0481862  
    4.072    0.0501108    0.0505076    0.0267386    0.0290192    0.0481496  
    4.073    0.0500608    0.0504551    0.0267474    0.0290150    0.0481129  
    4.074    0.0500108    0.0504026    0.0267562    0.0290108    0.0480763  
    4.075    0.0499609    0.0503502    0.0267650    0.0290066    0.0480396  
    4.076    0.0499109    0.0502977    0.0267738    0.0290023    0.0480030  
    4.077    0.0498609    0.0502452    0.0267826    0.0289981    0.0479664  
    4.078    0.0498109    0.0501927    0.0267914    0.0289939    0.0479297  
    4.079    0.0497610    0.0501402    0.0268001    0.0289897    0.0478931  
    4.08     0.0497110    0.0500877    0.0268089    0.0289855    0.0478564  
    4.081    0.0496610    0.0500353    0.0268177    0.0289813    0.0478198  
    4.082    0.0496110    0.0499828    0.0268265    0.0289770    0.0477832  
    4.083    0.0495611    0.0499303    0.0268353    0.0289728    0.0477465  
    4.084    0.0495111    0.0498778    0.0268441    0.0289686    0.0477099  
    4.085    0.0494611    0.0498253    0.0268529    0.0289644    0.0476732  
    4.086    0.0494111    0.0497729    0.0268616    0.0289602    0.0476366  
    4.087    0.0493612    0.0497204    0.0268704    0.0289559    0.0475999  
    4.088    0.0493112    0.0496679    0.0268792    0.0289517    0.0475633  
    4.089    0.0492612    0.0496154    0.0268880    0.0289475    0.0475267  
    4.09     0.0492112    0.0495629    0.0268968    0.0289433    0.0474900  
    4.091    0.0491613    0.0495104    0.0269056    0.0289391    0.0474534  
    4.092    0.0491113    0.0494580    0.0269144    0.0289349    0.0474167  
    4.093    0.0490613    0.0494055    0.0269231    0.0289306    0.0473801  
    4.094    0.0490114    0.0493530    0.0269319    0.0289264    0.0473435  
    4.095    0.0489614    0.0493005    0.0269407    0.0289222    0.0473068  
    4.096    0.0489114    0.0492480    0.0269495    0.0289180    0.0472702  
    4.097    0.0488614    0.0491955    0.0269583    0.0289138    0.0472335  
    4.098    0.0488115    0.0491431    0.0269671    0.0289096    0.0471969  
    4.099    0.0487615    0.0490906    0.0269759    0.0289053    0.0471603  
    4.1      0.0487115    0.0490381    0.0269846    0.0289011    0.0471236  
    4.101    0.0486615    0.0489856    0.0269934    0.0288969    0.0470870  
    4.102    0.0486116    0.0489331    0.0270022    0.0288927    0.0470503  
    4.103    0.0485616    0.0488806    0.0270110    0.0288885    0.0470137  
    4.104    0.0485116    0.0488282    0.0270198    0.0288842    0.0469771  
    4.105    0.0484616    0.0487757    0.0270286    0.0288800    0.0469404  
    4.106    0.0484117    0.0487232    0.0270374    0.0288758    0.0469038  
    4.107    0.0483617    0.0486707    0.0270461    0.0288716    0.0468671  
    4.108    0.0483117    0.0486182    0.0270549    0.0288674    0.0468305  
    4.109    0.0482617    0.0485657    0.0270637    0.0288632    0.0467939  
    4.11     0.0482118    0.0485133    0.0270725    0.0288589    0.0467572  
    4.111    0.0481618    0.0484608    0.0270813    0.0288547    0.0467206  
    4.112    0.0481118    0.0484083    0.0270901    0.0288505    0.0466839  
    4.113    0.0480618    0.0483558    0.0270989    0.0288463    0.0466473  
    4.114    0.0480119    0.0483033    0.0271076    0.0288421    0.0466107  
    4.115    0.0479619    0.0482508    0.0271164    0.0288378    0.0465740  
    4.116    0.0479119    0.0481984    0.0271252    0.0288336    0.0465374  
    4.117    0.0478619    0.0481459    0.0271340    0.0288294    0.0465007  
    4.118    0.0478120    0.0480934    0.0271428    0.0288252    0.0464641  
    4.119    0.0477620    0.0480409    0.0271516    0.0288210    0.0464275  
    4.12     0.0477120    0.0479884    0.0271604    0.0288168    0.0463908  
    4.121    0.0476620    0.0479359    0.0271691    0.0288125    0.0463542  
    4.122    0.0476121    0.0478835    0.0271779    0.0288083    0.0463175  
    4.123    0.0475621    0.0478310    0.0271867    0.0288041    0.0462809  
    4.124    0.0475121    0.0477785    0.0271955    0.0287999    0.0462443  
    4.125    0.0474621    0.0477260    0.0272043    0.0287957    0.0462076  
    4.126    0.0474122    0.0476735    0.0272131    0.0287915    0.0461710  
    4.127    0.0473622    0.0476210    0.0272219    0.0287872    0.0461343  
    4.128    0.0473122    0.0475686    0.0272306    0.0287830    0.0460977  
    4.129    0.0472622    0.0475161    0.0272394    0.0287788    0.0460611  
    4.13     0.0472123    0.0474636    0.0272482    0.0287746    0.0460244  
    4.131    0.0471623    0.0474111    0.027257     0.0287704    0.0459878  
    4.132    0.0471123    0.0473586    0.0272658    0.0287661    0.0459511  
    4.133    0.0470623    0.0473061    0.0272746    0.0287619    0.0459145  
    4.134    0.0470124    0.0472537    0.0272834    0.0287577    0.0458779  
    4.135    0.0469624    0.0472012    0.0272921    0.0287535    0.0458412  
    4.136    0.0469124    0.0471487    0.0273009    0.0287493    0.0458046  
    4.137    0.0468624    0.0470962    0.0273097    0.0287451    0.0457679  
    4.138    0.0468125    0.0470437    0.0273185    0.0287408    0.0457313  
    4.139    0.0467625    0.0469913    0.0273273    0.0287366    0.0456947  
    4.14     0.0467125    0.0469388    0.0273361    0.0287324    0.0456580  
    4.141    0.0466625    0.0468863    0.0273449    0.0287282    0.0456214  
    4.142    0.0466126    0.0468338    0.0273536    0.0287240    0.0455847  
    4.143    0.0465626    0.0467813    0.0273624    0.0287197    0.0455481  
    4.144    0.0465126    0.0467288    0.0273712    0.0287155    0.0455115  
    4.145    0.0464626    0.0466764    0.0273800    0.0287113    0.0454748  
    4.146    0.0464127    0.0466239    0.0273888    0.0287071    0.0454382  
    4.147    0.0463627    0.0465714    0.0273976    0.0287029    0.0454015  
    4.148    0.0463127    0.0465189    0.0274064    0.0286987    0.0453649  
    4.149    0.0462627    0.0464664    0.0274151    0.0286944    0.0453283  
    4.15     0.0462128    0.0464139    0.0274239    0.0286902    0.0452916  
    4.151    0.0461628    0.0463615    0.0274327    0.0286860    0.0452550  
    4.152    0.0461128    0.0463090    0.0274415    0.0286818    0.0452183  
    4.153    0.0460628    0.0462565    0.0274503    0.0286776    0.0451817  
    4.154    0.0460129    0.0462040    0.0274591    0.0286734    0.0451451  
    4.155    0.0459629    0.0461515    0.0274679    0.0286691    0.0451084  
    4.156    0.0459129    0.0460990    0.0274766    0.0286649    0.0450718  
    4.157    0.0458629    0.0460466    0.0274854    0.0286607    0.0450351  
    4.158    0.0458130    0.0459941    0.0274942    0.0286565    0.0449985  
    4.159    0.0457630    0.0459416    0.0275030    0.0286523    0.0449619  
    4.16     0.0457130    0.0458891    0.0275118    0.0286480    0.0449252  
    4.161    0.0456630    0.0458366    0.0275206    0.0286438    0.0448886  
    4.162    0.0456131    0.0457841    0.0275294    0.0286396    0.0448519  
    4.163    0.0455631    0.0457317    0.0275381    0.0286354    0.0448153  
    4.164    0.0455131    0.0456792    0.0275469    0.0286312    0.0447787  
    4.165    0.0454631    0.0456267    0.0275557    0.0286270    0.0447420  
    4.166    0.0454132    0.0455742    0.0275645    0.0286227    0.0447054  
    4.167    0.0453632    0.0455217    0.0275733    0.0286185    0.0446687  
    4.168    0.0453132    0.0454692    0.0275821    0.0286143    0.0446321  
    4.169    0.0452632    0.0454168    0.0275909    0.0286101    0.0445954  
    4.17     0.0452133    0.0453643    0.0275996    0.0286059    0.0445588  
    4.171    0.0451633    0.0453118    0.0276084    0.0286016    0.0445222  
    4.172    0.0451133    0.0452593    0.0276172    0.0285974    0.0444855  
    4.173    0.0450633    0.0452068    0.0276260    0.0285932    0.0444489  
    4.174    0.0450134    0.0451543    0.0276348    0.0285890    0.0444122  
    4.175    0.0449634    0.0451019    0.0276436    0.0285848    0.0443756  
    4.176    0.0449134    0.0450494    0.0276524    0.0285806    0.0443390  
    4.177    0.0448634    0.0449969    0.0276611    0.0285763    0.0443023  
    4.178    0.0448135    0.0449444    0.0276699    0.0285721    0.0442657  
    4.179    0.0447635    0.0448919    0.0276787    0.0285679    0.0442290  
    4.18     0.0447135    0.0448394    0.0276875    0.0285637    0.0441924  
    4.181    0.0446635    0.0447870    0.0276963    0.0285595    0.0441558  
    4.182    0.0446136    0.0447345    0.0277051    0.0285553    0.0441191  
    4.183    0.0445636    0.0446820    0.0277139    0.0285510    0.0440825  
    4.184    0.0445136    0.0446295    0.0277226    0.0285468    0.0440458  
    4.185    0.0444637    0.0445770    0.0277314    0.0285426    0.0440092  
    4.186    0.0444137    0.0445245    0.0277402    0.0285384    0.0439726  
    4.187    0.0443637    0.0444721    0.0277490    0.0285342    0.0439359  
    4.188    0.0443137    0.0444196    0.0277578    0.0285299    0.0438993  
    4.189    0.0442638    0.0443671    0.0277666    0.0285257    0.0438626  
    4.19     0.0442138    0.0443146    0.0277754    0.0285215    0.0438260  
    4.191    0.0441638    0.0442621    0.0277841    0.0285173    0.0437894  
    4.192    0.0441138    0.0442097    0.0277929    0.0285131    0.0437527  
    4.193    0.0440639    0.0441572    0.0278017    0.0285089    0.0437161  
    4.194    0.0440139    0.0441047    0.0278105    0.0285046    0.0436794  
    4.195    0.0439639    0.0440522    0.0278193    0.0285004    0.0436428  
    4.196    0.0439139    0.0439997    0.0278281    0.0284962    0.0436062  
    4.197    0.0438640    0.0439472    0.0278369    0.0284920    0.0435695  
    4.198    0.0438140    0.0438948    0.0278456    0.0284878    0.0435329  
    4.199    0.0437640    0.0438423    0.0278544    0.0284835    0.0434962  
    4.2      0.0437140    0.0437898    0.0278632    0.0284793    0.0434596  
    4.201    0.0436652    0.0437385    0.0278685    0.0284739    0.0434230  
    4.202    0.0436164    0.0436872    0.0278738    0.0284686    0.0433863  
    4.203    0.0435676    0.0436358    0.0278791    0.0284632    0.0433497  
    4.204    0.0435188    0.0435845    0.0278843    0.0284578    0.0433130  
    4.205    0.0434700    0.0435332    0.0278896    0.0284524    0.0432764  
    4.206    0.0434212    0.0434819    0.0278949    0.0284470    0.0432398  
    4.207    0.0433724    0.0434306    0.0279002    0.0284416    0.0432031  
    4.208    0.0433236    0.0433793    0.0279055    0.0284363    0.0431665  
    4.209    0.0432748    0.0433279    0.0279108    0.0284309    0.0431298  
    4.21     0.0432260    0.0432766    0.0279161    0.0284255    0.0430932  
    4.211    0.0431771    0.0432253    0.0279213    0.0284201    0.0430566  
    4.212    0.0431283    0.0431740    0.0279266    0.0284147    0.0430199  
    4.213    0.0430795    0.0431227    0.0279319    0.0284093    0.0429833  
    4.214    0.0430307    0.0430714    0.0279372    0.0284039    0.0429466  
    4.215    0.0429819    0.0430200    0.0279425    0.0283986    0.0429100  
    4.216    0.0429331    0.0429687    0.0279478    0.0283932    0.0428734  
    4.217    0.0428843    0.0429174    0.0279530    0.0283878    0.0428367  
    4.218    0.0428355    0.0428661    0.0279583    0.0283824    0.0428001  
    4.219    0.0427867    0.0428148    0.0279636    0.0283770    0.0427634  
    4.22     0.0427379    0.0427635    0.0279689    0.0283716    0.0427268  
    4.221    0.0426891    0.0427122    0.0279742    0.0283662    0.0426902  
    4.222    0.0426403    0.0426608    0.0279795    0.0283609    0.0426535  
    4.223    0.0425915    0.0426095    0.0279848    0.0283555    0.0426169  
    4.224    0.0425426    0.0425582    0.0279900    0.0283501    0.0425802  
    4.225    0.0424938    0.0425069    0.0279953    0.0283447    0.0425436  
    4.226    0.0424450    0.0424556    0.0280006    0.0283393    0.0425070  
    4.227    0.0423962    0.0424043    0.0280059    0.0283339    0.0424703  
    4.228    0.0423474    0.0423529    0.0280112    0.0283286    0.0424337  
    4.229    0.0422986    0.0423016    0.0280165    0.0283232    0.0423970  
    4.23     0.0422498    0.0422503    0.0280217    0.0283178    0.0423604  
    4.231    0.0422010    0.0421990    0.0280270    0.0283124    0.0423238  
    4.232    0.0421522    0.0421477    0.0280323    0.0283070    0.0422871  
    4.233    0.0421034    0.0420964    0.0280376    0.0283016    0.0422505  
    4.234    0.0420546    0.0420450    0.0280429    0.0282962    0.0422138  
    4.235    0.0420058    0.0419937    0.0280482    0.0282909    0.0421772  
    4.236    0.0419570    0.0419424    0.0280534    0.0282855    0.0421406  
    4.237    0.0419081    0.0418911    0.0280587    0.0282801    0.0421039  
    4.238    0.0418593    0.0418398    0.0280640    0.0282747    0.0420673  
    4.239    0.0418105    0.0417885    0.0280693    0.0282693    0.0420306  
    4.24     0.0417617    0.0417371    0.0280746    0.0282639    0.0419940  
    4.241    0.0417129    0.0416858    0.0280799    0.0282585    0.0419574  
    4.242    0.0416641    0.0416345    0.0280852    0.0282532    0.0419207  
    4.243    0.0416153    0.0415832    0.0280904    0.0282478    0.0418841  
    4.244    0.0415665    0.0415319    0.0280957    0.0282424    0.0418474  
    4.245    0.0415177    0.0414806    0.0281010    0.0282370    0.0418108  
    4.246    0.0414689    0.0414293    0.0281063    0.0282316    0.0417741  
    4.247    0.0414201    0.0413779    0.0281116    0.0282262    0.0417375  
    4.248    0.0413713    0.0413266    0.0281169    0.0282209    0.0417009  
    4.249    0.0413225    0.0412753    0.0281221    0.0282155    0.0416642  
    4.25     0.0412736    0.0412240    0.0281274    0.0282101    0.0416276  
    4.251    0.0412248    0.0411727    0.0281327    0.0282047    0.0415909  
    4.252    0.0411760    0.0411214    0.0281380    0.0281993    0.0415543  
    4.253    0.0411272    0.0410700    0.0281433    0.0281939    0.0415177  
    4.254    0.0410784    0.0410187    0.0281486    0.0281885    0.0414810  
    4.255    0.0410296    0.0409674    0.0281539    0.0281832    0.0414444  
    4.256    0.0409808    0.0409161    0.0281591    0.0281778    0.0414077  
    4.257    0.0409320    0.0408648    0.0281644    0.0281724    0.0413711  
    4.258    0.0408832    0.0408135    0.0281697    0.0281670    0.0413345  
    4.259    0.0408344    0.0407621    0.0281750    0.0281616    0.0412978  
    4.26     0.0407856    0.0407108    0.0281803    0.0281562    0.0412612  
    4.261    0.0407368    0.0406595    0.0281856    0.0281508    0.0412245  
    4.262    0.0406880    0.0406082    0.0281908    0.0281455    0.0411879  
    4.263    0.0406391    0.0405569    0.0281961    0.0281401    0.0411513  
    4.264    0.0405903    0.0405056    0.0282014    0.0281347    0.0411146  
    4.265    0.0405415    0.0404542    0.0282067    0.0281293    0.0410780  
    4.266    0.0404927    0.0404029    0.0282120    0.0281239    0.0410413  
    4.267    0.0404439    0.0403516    0.0282173    0.0281185    0.0410047  
    4.268    0.0403951    0.0403003    0.0282241    0.0281178    0.0409665  
    4.269    0.0403463    0.0402490    0.0282309    0.0281170    0.0409284  
    4.27     0.0402975    0.0401977    0.0282377    0.0281162    0.0408902  
    4.271    0.0402487    0.0401464    0.0282445    0.0281154    0.0408520  
    4.272    0.0401999    0.0400950    0.0282514    0.0281147    0.0408138  
    4.273    0.0401511    0.0400437    0.0282582    0.0281139    0.0407756  
    4.274    0.0401023    0.0399924    0.0282650    0.0281131    0.0407375  
    4.275    0.0400535    0.0399411    0.0282718    0.0281123    0.0406993  
    4.276    0.0400046    0.0398898    0.0282787    0.0281116    0.0406611  
    4.277    0.0399558    0.0398385    0.0282855    0.0281108    0.0406229  
    4.278    0.0399070    0.0397871    0.0282923    0.0281100    0.0405848  
    4.279    0.0398582    0.0397358    0.0282991    0.0281092    0.0405466  
    4.28     0.0398094    0.0396845    0.0283059    0.0281085    0.0405084  
    4.281    0.0397606    0.0396332    0.0283128    0.0281077    0.0404702  
    4.282    0.0397118    0.0395819    0.0283196    0.0281069    0.0404321  
    4.283    0.0396630    0.0395306    0.0283264    0.0281061    0.0403939  
    4.284    0.0396142    0.0394792    0.0283332    0.0281053    0.0403557  
    4.285    0.0395654    0.0394279    0.0283400    0.0281046    0.0403175  
    4.286    0.0395166    0.0393766    0.0283469    0.0281038    0.0402794  
    4.287    0.0394678    0.0393253    0.0283537    0.0281030    0.0402412  
    4.288    0.0394190    0.0392740    0.0283605    0.0281022    0.0402030  
    4.289    0.0393701    0.0392227    0.0283673    0.0281015    0.0401648  
    4.29     0.0393213    0.0391714    0.0283741    0.0281007    0.0401266  
    4.291    0.0392725    0.0391200    0.0283810    0.0280999    0.0400885  
    4.292    0.0392237    0.0390687    0.0283878    0.0280991    0.0400503  
    4.293    0.0391749    0.0390174    0.0283946    0.0280984    0.0400121  
    4.294    0.0391261    0.0389661    0.0284014    0.0280976    0.0399739  
    4.295    0.0390773    0.0389148    0.0284082    0.0280968    0.0399358  
    4.296    0.0390285    0.0388635    0.0284151    0.0280960    0.0398976  
    4.297    0.0389797    0.0388121    0.0284219    0.0280953    0.0398594  
    4.298    0.0389309    0.0387608    0.0284287    0.0280945    0.0398212  
    4.299    0.0388821    0.0387095    0.0284355    0.0280937    0.0397831  
    4.3      0.0388333    0.0386582    0.0284423    0.0280929    0.0397449  
    4.301    0.0387845    0.0386069    0.0284492    0.0280544    0.0397067  
    4.302    0.0387356    0.0385556    0.0284560    0.0280159    0.0396685  
    4.303    0.0386868    0.0385042    0.0284628    0.0279774    0.0396303  
    4.304    0.0386380    0.0384529    0.0284696    0.0279389    0.0395922  
    4.305    0.0385892    0.0384016    0.0284765    0.0279004    0.0395540  
    4.306    0.0385404    0.0383503    0.0284833    0.0278619    0.0395158  
    4.307    0.0384916    0.0382990    0.0284901    0.0278234    0.0394776  
    4.308    0.0384428    0.0382477    0.0284969    0.0277850    0.0394395  
    4.309    0.0383940    0.0381963    0.0285037    0.0277465    0.0394013  
    4.31     0.0383452    0.0381450    0.0285106    0.0277080    0.0393631  
    4.311    0.0382964    0.0380937    0.0285174    0.0276695    0.0393249  
    4.312    0.0382476    0.0380424    0.0285242    0.0276310    0.0392868  
    4.313    0.0381988    0.0379911    0.0285310    0.0275925    0.0392486  
    4.314    0.0381500    0.0379398    0.0285378    0.0275540    0.0392104  
    4.315    0.0381011    0.0378885    0.0285447    0.0275155    0.0391722  
    4.316    0.0380523    0.0378371    0.0285515    0.0274770    0.0391341  
    4.317    0.0380035    0.0377858    0.0285583    0.0274385    0.0390959  
    4.318    0.0379547    0.0377345    0.0285651    0.0274000    0.0390577  
    4.319    0.0379059    0.0376832    0.0285719    0.0273615    0.0390195  
    4.32     0.0378571    0.0376319    0.0285788    0.0273230    0.0389813  
    4.321    0.0378083    0.0375806    0.0285856    0.0272845    0.0389432  
    4.322    0.0377595    0.0375292    0.0285924    0.0272460    0.0389050  
    4.323    0.0377107    0.0374779    0.0285992    0.0272075    0.0388668  
    4.324    0.0376619    0.0374266    0.0286060    0.0271690    0.0388286  
    4.325    0.0376131    0.0373753    0.0286129    0.0271305    0.0387905  
    4.326    0.0375643    0.0373240    0.0286197    0.0270920    0.0387523  
    4.327    0.0375155    0.0372727    0.0286265    0.0270535    0.0387141  
    4.328    0.0374666    0.0372213    0.0286333    0.0270150    0.0386759  
    4.329    0.0374178    0.0371700    0.0286401    0.0269765    0.0386378  
    4.33     0.0373690    0.0371187    0.0286470    0.0269380    0.0385996  
    4.331    0.0373202    0.0370674    0.0286538    0.0268995    0.0385614  
    4.332    0.0372714    0.0370161    0.0286606    0.0268610    0.0385232  
    4.333    0.0372226    0.0369648    0.0286674    0.0268225    0.0384851  
    4.334    0.0371738    0.0369134    0.0286743    0.0267840    0.0384469  
    4.335    0.0371250    0.0368621    0.0286811    0.0267455    0.0384087  
    4.336    0.0370762    0.0368108    0.0286879    0.0267070    0.0383705  
    4.337    0.0370274    0.0367595    0.0286947    0.0266685    0.0383323  
    4.338    0.0369786    0.0367082    0.0287015    0.0266300    0.0382942  
    4.339    0.0369298    0.0366569    0.0287084    0.0265915    0.0382560  
    4.34     0.0368810    0.0366056    0.0287152    0.0265530    0.0382178  
    4.341    0.0368322    0.0365542    0.0287220    0.0265145    0.0381796  
    4.342    0.0367833    0.0365029    0.0287288    0.0264760    0.0381415  
    4.343    0.0367345    0.0364516    0.0287356    0.0264375    0.0381033  
    4.344    0.0366857    0.0364003    0.0287425    0.0263990    0.0380651  
    4.345    0.0366369    0.0363490    0.0287493    0.0263606    0.0380269  
    4.346    0.0365881    0.0362977    0.0287561    0.0263221    0.0379888  
    4.347    0.0365393    0.0362463    0.0287629    0.0262836    0.0379506  
    4.348    0.0364905    0.0361950    0.0287697    0.0262451    0.0379124  
    4.349    0.0364417    0.0361437    0.0287766    0.0262066    0.0378742  
    4.35     0.0363929    0.0360924    0.0287834    0.0261681    0.0378361  
    4.351    0.0363441    0.0360411    0.0287902    0.0261296    0.0377979  
    4.352    0.0362953    0.0359898    0.0287970    0.0260911    0.0377597  
    4.353    0.0362465    0.0359384    0.0288038    0.0260526    0.0377215  
    4.354    0.0361977    0.0358871    0.0288107    0.0260141    0.0376833  
    4.355    0.0361488    0.0358358    0.0288175    0.0259756    0.0376452  
    4.356    0.0361000    0.0357845    0.0288243    0.0259371    0.0376070  
    4.357    0.0360512    0.0357332    0.0288311    0.0258986    0.0375688  
    4.358    0.0360024    0.0356819    0.0288379    0.0258601    0.0375306  
    4.359    0.0359536    0.0356306    0.0288448    0.0258216    0.0374925  
    4.36     0.0359048    0.0355792    0.0288516    0.0257831    0.0374543  
    4.361    0.0358560    0.0355279    0.0288584    0.0257446    0.0374161  
    4.362    0.0358072    0.0354766    0.0288652    0.0257061    0.0373779  
    4.363    0.0357584    0.0354253    0.0288721    0.0256676    0.0373398  
    4.364    0.0357096    0.0353740    0.0288789    0.0256291    0.0373016  
    4.365    0.0356608    0.0353227    0.0288857    0.0255906    0.0372634  
    4.366    0.0356120    0.0352713    0.0288925    0.0255521    0.0372252  
    4.367    0.0355632    0.0352200    0.0288993    0.0255136    0.0371871  
    4.368    0.0355143    0.0351687    0.0289062    0.0254751    0.0371489  
    4.369    0.0354655    0.0351174    0.0289130    0.0254366    0.0371107  
    4.37     0.0354167    0.0350661    0.0289198    0.0253981    0.0370725  
    4.371    0.0353679    0.0350148    0.0289266    0.0253596    0.0370343  
    4.372    0.0353191    0.0349634    0.0289334    0.0253211    0.0369962  
    4.373    0.0352703    0.0349121    0.0289403    0.0252826    0.0369580  
    4.374    0.0352215    0.0348608    0.0289471    0.0252441    0.0369198  
    4.375    0.0351727    0.0348095    0.0289539    0.0252056    0.0368816  
    4.376    0.0351239    0.0347582    0.0289607    0.0251671    0.0368435  
    4.377    0.0350751    0.0347069    0.0289675    0.0251286    0.0368053  
    4.378    0.0350263    0.0346555    0.0289744    0.0250901    0.0367671  
    4.379    0.0349775    0.0346042    0.0289812    0.0250516    0.0367289  
    4.38     0.0349287    0.0345529    0.0289880    0.0250131    0.0366908  
    4.381    0.0348798    0.0345016    0.0289948    0.0249746    0.0366526  
    4.382    0.0348310    0.0344503    0.0290016    0.0249361    0.0366144  
    4.383    0.0347822    0.0343990    0.0290085    0.0248977    0.0365762  
    4.384    0.0347334    0.0343477    0.0290153    0.0248592    0.0365381  
    4.385    0.0346846    0.0342963    0.0290221    0.0248207    0.0364999  
    4.386    0.0346358    0.0342450    0.0290289    0.0247822    0.0364617  
    4.387    0.0345870    0.0341937    0.0290357    0.0247437    0.0364235  
    4.388    0.0345382    0.0341424    0.0290426    0.0247052    0.0363853  
    4.389    0.0344894    0.0340911    0.0290494    0.0246667    0.0363472  
    4.39     0.0344406    0.0340398    0.0290562    0.0246282    0.0363090  
    4.391    0.0343918    0.0339884    0.0290630    0.0245897    0.0362708  
    4.392    0.0343430    0.0339371    0.0290699    0.0245512    0.0362326  
    4.393    0.0342942    0.0338858    0.0290767    0.0245127    0.0361945  
    4.394    0.0342453    0.0338345    0.0290835    0.0244742    0.0361563  
    4.395    0.0341965    0.0337832    0.0290903    0.0244357    0.0361181  
    4.396    0.0341477    0.0337319    0.0290971    0.0243972    0.0360799  
    4.397    0.0340989    0.0336805    0.0291040    0.0243587    0.0360418  
    4.398    0.0340501    0.0336292    0.0291108    0.0243202    0.0360036  
    4.399    0.0340013    0.0335779    0.0291176    0.0242817    0.0359654  
    4.4      0.0339525    0.0335266    0.0291244    0.0242432    0.0359272  
    4.401    0.0339058    0.0334774    0.0291249    0.0242026    0.0358891  
    4.402    0.0338591    0.0334282    0.0291254    0.024162     0.0358509  
    4.403    0.0338124    0.0333790    0.0291260    0.0241214    0.0358127  
    4.404    0.0337657    0.0333297    0.0291265    0.0240808    0.0357745  
    4.405    0.0337190    0.0332805    0.0291270    0.0240402    0.0357363  
    4.406    0.0336723    0.0332313    0.0291275    0.0239996    0.0356982  
    4.407    0.0336256    0.0331821    0.0291280    0.0239590    0.0356600  
    4.408    0.0335789    0.0331329    0.0291285    0.0239184    0.0356218  
    4.409    0.0335321    0.0330837    0.0291290    0.0238778    0.0355836  
    4.41     0.0334854    0.0330345    0.0291296    0.0238372    0.0355455  
    4.411    0.0334387    0.0329852    0.0291301    0.0237966    0.0355073  
    4.412    0.0333920    0.0329360    0.0291306    0.0237560    0.0354691  
    4.413    0.0333453    0.0328868    0.0291311    0.0237154    0.0354309  
    4.414    0.0332986    0.0328805    0.0290887    0.0236748    0.0353928  
    4.415    0.0332519    0.0328743    0.0290462    0.0236342    0.0353546  
    4.416    0.0332052    0.0328680    0.0290038    0.0235936    0.0353164  
    4.417    0.0331585    0.0328617    0.0289614    0.0235530    0.0352782  
    4.418    0.0331118    0.0328555    0.0289190    0.0235124    0.0352401  
    4.419    0.0330651    0.0328492    0.0288765    0.0234718    0.0352019  
    4.42     0.0330184    0.0328429    0.0288341    0.0234312    0.0351637  
    4.421    0.0329717    0.0328366    0.0287917    0.0233906    0.0351255  
    4.422    0.0329250    0.0328304    0.0287492    0.0233500    0.0350873  
    4.423    0.0328783    0.0328241    0.0287068    0.0233094    0.0350492  
    4.424    0.0328316    0.0328178    0.0286644    0.0232688    0.0350110  
    4.425    0.0327849    0.0328116    0.0286220    0.0232282    0.0349728  
    4.426    0.0327382    0.0328053    0.0285795    0.0231876    0.0349346  
    4.427    0.0326914    0.0327990    0.0285371    0.0231470    0.0348965  
    4.428    0.0326447    0.0327928    0.0284947    0.0231064    0.0348583  
    4.429    0.0325980    0.0327865    0.0284522    0.0230658    0.0348201  
    4.43     0.0325513    0.0327802    0.0284098    0.0230252    0.0347819  
    4.431    0.0325046    0.0327739    0.0283674    0.0229846    0.0347438  
    4.432    0.0324579    0.0327677    0.0283250    0.0229440    0.0347056  
    4.433    0.0324112    0.0327614    0.0282825    0.0229034    0.0346674  
    4.434    0.0323645    0.0327551    0.0282401    0.0228628    0.0346292  
    4.435    0.0323178    0.0327489    0.0281977    0.0228222    0.0345910  
    4.436    0.0323125    0.0327426    0.0281139    0.0227816    0.0345529  
    4.437    0.0323072    0.0327363    0.0280301    0.0227410    0.0345147  
    4.438    0.0323018    0.0327300    0.0279462    0.0227004    0.0344765  
    4.439    0.0322965    0.0327238    0.0278624    0.0226598    0.0344383  
    4.44     0.0322912    0.0327175    0.0277786    0.0226192    0.0344002  
    4.441    0.0322859    0.0327112    0.0276948    0.0225786    0.0343620  
    4.442    0.0322805    0.0327050    0.0276110    0.0225380    0.0343238  
    4.443    0.0322752    0.0326987    0.0275272    0.0224974    0.0342856  
    4.444    0.0322699    0.0326924    0.0274434    0.0224568    0.0342475  
    4.445    0.0322646    0.0326862    0.0273596    0.0224162    0.0342093  
    4.446    0.0322593    0.0326799    0.0272757    0.0223756    0.0341711  
    4.447    0.0322539    0.0326736    0.0271919    0.0223350    0.0341329  
    4.448    0.0322486    0.0326673    0.0271081    0.0222944    0.0340948  
    4.449    0.0322433    0.0326611    0.0270243    0.0222538    0.0340566  
    4.45     0.0322380    0.0326548    0.0269405    0.0222132    0.0340184  
    4.451    0.0322326    0.0326485    0.0268567    0.0221726    0.0339802  
    4.452    0.0322273    0.0326423    0.0267729    0.0221320    0.0339420  
    4.453    0.032222     0.0326360    0.0266891    0.0220914    0.0339039  
    4.454    0.0322167    0.0326297    0.0266052    0.0220508    0.0338657  
    4.455    0.0322114    0.0326234    0.0265214    0.0220102    0.0338275  
    4.456    0.0322060    0.0326172    0.0264376    0.0219696    0.0337893  
    4.457    0.0322007    0.0326109    0.0263538    0.0219290    0.0337512  
    4.458    0.0321954    0.0326046    0.0262700    0.0218884    0.0337130  
    4.459    0.0321901    0.0325984    0.0261862    0.0218478    0.0336748  
    4.46     0.0321847    0.0325921    0.0261024    0.0218072    0.0336366  
    4.461    0.0321794    0.0325858    0.0260186    0.0217666    0.0335985  
    4.462    0.0321741    0.0325796    0.0259348    0.0217260    0.0335603  
    4.463    0.0321688    0.0325733    0.0258509    0.0216854    0.0335221  
    4.464    0.0321635    0.0325670    0.0257671    0.0216448    0.0334839  
    4.465    0.0321581    0.0325607    0.0256833    0.0216042    0.0334458  
    4.466    0.0321528    0.0325545    0.0255995    0.0215636    0.0334076  
    4.467    0.0321475    0.0325482    0.0255157    0.0215230    0.0333694  
    4.468    0.0321422    0.0325419    0.0254429    0.0215154    0.0333202  
    4.469    0.0321368    0.0325357    0.0253701    0.0215078    0.0332711  
    4.47     0.0321315    0.0325294    0.0252972    0.0215002    0.0332219  
    4.471    0.0321262    0.0325231    0.0252244    0.0214926    0.0331727  
    4.472    0.0321209    0.0325168    0.0251516    0.0214849    0.0331236  
    4.473    0.0321156    0.0325106    0.0250788    0.0214773    0.0330744  
    4.474    0.0321102    0.0325043    0.0250060    0.0214697    0.0330252  
    4.475    0.0321049    0.0324980    0.0249331    0.0214621    0.0329760  
    4.476    0.0320996    0.0324918    0.0248603    0.0214544    0.0329269  
    4.477    0.0320943    0.0324855    0.0247875    0.0214468    0.0328777  
    4.478    0.0320889    0.0324792    0.0247147    0.0214392    0.0328285  
    4.479    0.0320836    0.0324730    0.0246419    0.0214316    0.0327794  
    4.48     0.0320783    0.0324667    0.0245690    0.0214240    0.0327302  
    4.481    0.0320730    0.0324604    0.0244962    0.0214163    0.0326810  
    4.482    0.0320677    0.0324541    0.0244234    0.0214087    0.0326319  
    4.483    0.0320623    0.0324479    0.0243506    0.0214011    0.0325827  
    4.484    0.0320570    0.0324416    0.0242778    0.0213935    0.0325335  
    4.485    0.0320517    0.0324353    0.0242049    0.0213859    0.0324844  
    4.486    0.0320464    0.0324291    0.0241321    0.0213782    0.0324352  
    4.487    0.0320410    0.0324228    0.0240593    0.0213706    0.0323860  
    4.488    0.0320357    0.0324165    0.0239865    0.0213630    0.0323369  
    4.489    0.0320304    0.0324102    0.0239137    0.0213554    0.0322877  
    4.49     0.0320251    0.0324040    0.0238408    0.0213477    0.0322385  
    4.491    0.0320198    0.0323977    0.0237680    0.0213401    0.0321893  
    4.492    0.0320144    0.0323914    0.0236952    0.0213325    0.0321402  
    4.493    0.0320091    0.0323852    0.0236224    0.0213249    0.0320910  
    4.494    0.0320038    0.0323789    0.0235496    0.0213173    0.0320418  
    4.495    0.0319985    0.0323726    0.0234767    0.0213096    0.0319927  
    4.496    0.0319931    0.0323664    0.0234039    0.0213020    0.0319435  
    4.497    0.0319878    0.0323601    0.0233311    0.0212944    0.0318943  
    4.498    0.0319825    0.0323538    0.0232583    0.0212868    0.0318452  
    4.499    0.0319772    0.0323475    0.0231855    0.0212791    0.0317960  
    4.5      0.0319719    0.0323413    0.0231127    0.0212715    0.0317468  
    4.501    0.0319665    0.0323350    0.0230398    0.0212639    0.0316977  
    4.502    0.0319612    0.0323287    0.0229670    0.0212563    0.0316485  
    4.503    0.0319559    0.0323225    0.0228942    0.0212487    0.0315993  
    4.504    0.0319506    0.0323162    0.0228214    0.0212410    0.0315501  
    4.505    0.0319452    0.0323099    0.0227486    0.0212334    0.0315010  
    4.506    0.0319399    0.0323036    0.0226757    0.0212258    0.0314518  
    4.507    0.0319346    0.0322974    0.0226029    0.0212182    0.0314026  
    4.508    0.0319293    0.0322911    0.0225301    0.0212105    0.0313535  
    4.509    0.0319240    0.0322848    0.0224573    0.0212029    0.0313043  
    4.51     0.0319186    0.0322786    0.0223845    0.0211953    0.0312551  
    4.511    0.0319133    0.0322723    0.0223116    0.0211877    0.0312060  
    4.512    0.0319080    0.0322660    0.0222388    0.0211801    0.0311568  
    4.513    0.0319027    0.0322597    0.0221660    0.0211724    0.0311076  
    4.514    0.0318973    0.0322535    0.0220932    0.0211648    0.0310585  
    4.515    0.0318920    0.0322472    0.0220204    0.0211572    0.0310093  
    4.516    0.0318867    0.0322409    0.0219475    0.0211496    0.0309601  
    4.517    0.0318814    0.0322347    0.0218747    0.0211420    0.0309109  


==> Simulation_outcome_single_integrator.dat <==
​​t z1 z2 z3 z4 z5  
0.       3.           2.           0.           1.           2.         
    0.001    2.999        1.999        0.001        0.997        2.         
    0.002    2.998        1.998        0.002        0.994        2.         
    0.003    2.997        1.997        0.003        0.991        2.         
    0.004    2.996        1.996        0.004        0.988        2.         
    0.005    2.995        1.995        0.005        0.985        2.         
    0.006    2.994        1.994        0.006        0.982        2.         
    0.007    2.993        1.993        0.007        0.979        2.         
    0.008    2.992        1.992        0.008        0.976        2.         
    0.009    2.991        1.991        0.009        0.973        2.         
    0.01     2.99         1.99         0.01         0.97         2.         
    0.011    2.989        1.989        0.011        0.967        2.         
    0.012    2.988        1.988        0.012        0.964        2.         
    0.013    2.987        1.987        0.013        0.961        2.         
    0.014    2.986        1.986        0.014        0.958        2.         
    0.015    2.985        1.985        0.015        0.955        2.         
    0.016    2.984        1.984        0.016        0.952        2.         
    0.017    2.983        1.983        0.017        0.949        2.         
    0.018    2.982        1.982        0.018        0.946        2.         
    0.019    2.981        1.981        0.019        0.943        2.         
    0.02     2.98         1.98         0.02         0.94         2.         
    0.021    2.979        1.979        0.021        0.937        2.         
    0.022    2.978        1.978        0.022        0.934        2.         
    0.023    2.977        1.977        0.023        0.931        2.         
    0.024    2.976        1.976        0.024        0.928        2.         
    0.025    2.975        1.975        0.025        0.925        2.         
    0.026    2.974        1.974        0.026        0.922        2.         
    0.027    2.973        1.973        0.027        0.919        2.         
    0.028    2.972        1.972        0.028        0.916        2.         
    0.029    2.971        1.971        0.029        0.913        2.         
    0.03     2.97         1.97         0.03         0.91         2.         
    0.031    2.969        1.969        0.031        0.907        2.         
    0.032    2.968        1.968        0.032        0.904        2.         
    0.033    2.967        1.967        0.033        0.901        2.         
    0.034    2.966        1.966        0.034        0.898        2.         
    0.035    2.965        1.965        0.035        0.895        2.         
    0.036    2.964        1.964        0.036        0.892        2.         
    0.037    2.963        1.963        0.037        0.889        2.         
    0.038    2.962        1.962        0.038        0.886        2.         
    0.039    2.961        1.961        0.039        0.883        2.         
    0.04     2.96         1.96         0.04         0.88         2.         
    0.041    2.959        1.959        0.041        0.877        2.         
    0.042    2.958        1.958        0.042        0.874        2.         
    0.043    2.957        1.957        0.043        0.871        2.         
    0.044    2.956        1.956        0.044        0.868        2.         
    0.045    2.955        1.955        0.045        0.865        2.         
    0.046    2.954        1.954        0.046        0.862        2.         
    0.047    2.953        1.953        0.047        0.859        2.         
    0.048    2.952        1.952        0.048        0.856        2.         
    0.049    2.951        1.951        0.049        0.853        2.         
    0.05     2.95         1.95         0.05         0.85         2.         
    0.051    2.949        1.949        0.051        0.847        2.         
    0.052    2.948        1.948        0.052        0.844        2.         
    0.053    2.947        1.947        0.053        0.841        2.         
    0.054    2.946        1.946        0.054        0.838        2.         
    0.055    2.945        1.945        0.055        0.835        2.         
    0.056    2.944        1.944        0.056        0.832        2.         
    0.057    2.943        1.943        0.057        0.829        2.         
    0.058    2.942        1.942        0.058        0.826        2.         
    0.059    2.941        1.941        0.059        0.823        2.         
    0.06     2.94         1.94         0.06         0.82         2.         
    0.061    2.939        1.939        0.061        0.817        2.         
    0.062    2.938        1.938        0.062        0.814        2.         
    0.063    2.937        1.937        0.063        0.811        2.         
    0.064    2.936        1.936        0.064        0.808        2.         
    0.065    2.935        1.935        0.065        0.805        2.         
    0.066    2.934        1.934        0.066        0.802        2.         
    0.067    2.933        1.933        0.067        0.799        2.         
    0.068    2.932        1.932        0.068        0.796        2.         
    0.069    2.931        1.931        0.069        0.793        2.         
    0.07     2.93         1.93         0.07         0.79         2.         
    0.071    2.929        1.929        0.071        0.787        2.         
    0.072    2.928        1.928        0.072        0.784        2.         
    0.073    2.927        1.927        0.073        0.781        2.         
    0.074    2.926        1.926        0.074        0.778        2.         
    0.075    2.925        1.925        0.075        0.775        2.         
    0.076    2.924        1.924        0.076        0.772        2.         
    0.077    2.923        1.923        0.077        0.769        2.         
    0.078    2.922        1.922        0.078        0.766        2.         
    0.079    2.921        1.921        0.079        0.763        2.         
    0.08     2.92         1.92         0.08         0.76         2.         
    0.081    2.919        1.919        0.081        0.757        2.         
    0.082    2.918        1.918        0.082        0.754        2.         
    0.083    2.917        1.917        0.083        0.751        2.         
    0.084    2.916        1.916        0.084        0.748        2.         
    0.085    2.915        1.915        0.085        0.745        2.         
    0.086    2.914        1.914        0.086        0.742        2.         
    0.087    2.913        1.913        0.087        0.739        2.         
    0.088    2.912        1.912        0.088        0.736        2.         
    0.089    2.911        1.911        0.089        0.733        2.         
    0.09     2.91         1.91         0.09         0.73         2.         
    0.091    2.909        1.909        0.091        0.727        2.         
    0.092    2.908        1.908        0.092        0.724        2.         
    0.093    2.907        1.907        0.093        0.721        2.         
    0.094    2.906        1.906        0.094        0.718        2.         
    0.095    2.905        1.905        0.095        0.715        2.         
    0.096    2.904        1.904        0.096        0.712        2.         
    0.097    2.903        1.903        0.097        0.709        2.         
    0.098    2.902        1.902        0.098        0.706        2.         
    0.099    2.901        1.901        0.099        0.703        2.         
    0.1      2.9          1.9          0.1          0.7          2.         
    0.101    2.899        1.899        0.101        0.697        2.         
    0.102    2.898        1.898        0.102        0.694        2.         
    0.103    2.897        1.897        0.103        0.691        2.         
    0.104    2.896        1.896        0.104        0.688        2.         
    0.105    2.895        1.895        0.105        0.685        2.         
    0.106    2.894        1.894        0.106        0.682        2.         
    0.107    2.893        1.893        0.107        0.679        2.         
    0.108    2.892        1.892        0.108        0.676        2.         
    0.109    2.891        1.891        0.109        0.673        2.         
    0.11     2.89         1.89         0.11         0.67         2.         
    0.111    2.889        1.889        0.111        0.667        2.         
    0.112    2.888        1.888        0.112        0.664        2.         
    0.113    2.887        1.887        0.113        0.661        2.         
    0.114    2.886        1.886        0.114        0.658        2.         
    0.115    2.885        1.885        0.115        0.655        2.         
    0.116    2.884        1.884        0.116        0.652        2.         
    0.117    2.883        1.883        0.117        0.649        2.         
    0.118    2.882        1.882        0.118        0.646        2.         
    0.119    2.881        1.881        0.119        0.643        2.         
    0.12     2.88         1.88         0.12         0.64         2.         
    0.121    2.879        1.879        0.121        0.637        2.         
    0.122    2.878        1.878        0.122        0.634        2.         
    0.123    2.877        1.877        0.123        0.631        2.         
    0.124    2.876        1.876        0.124        0.628        2.         
    0.125    2.875        1.875        0.125        0.625        2.         
    0.126    2.874        1.874        0.126        0.622        2.         
    0.127    2.873        1.873        0.127        0.619        2.         
    0.128    2.872        1.872        0.128        0.616        2.         
    0.129    2.871        1.871        0.129        0.613        2.         
    0.13     2.87         1.87         0.13         0.61         2.         
    0.131    2.869        1.869        0.131        0.607        2.         
    0.132    2.868        1.868        0.132        0.604        2.         
    0.133    2.867        1.867        0.133        0.601        2.         
    0.134    2.866        1.866        0.134        0.598        2.         
    0.135    2.865        1.865        0.135        0.595        2.         
    0.136    2.864        1.864        0.136        0.592        2.         
    0.137    2.863        1.863        0.137        0.589        2.         
    0.138    2.862        1.862        0.138        0.586        2.         
    0.139    2.861        1.861        0.139        0.583        2.         
    0.14     2.86         1.86         0.14         0.58         2.         
    0.141    2.859        1.859        0.141        0.577        2.         
    0.142    2.858        1.858        0.142        0.574        2.         
    0.143    2.857        1.857        0.143        0.571        2.         
    0.144    2.856        1.856        0.144        0.568        2.         
    0.145    2.855        1.855        0.145        0.565        2.         
    0.146    2.854        1.854        0.146        0.562        2.         
    0.147    2.853        1.853        0.147        0.559        2.         
    0.148    2.852        1.852        0.148        0.556        2.         
    0.149    2.851        1.851        0.149        0.553        2.         
    0.15     2.85         1.85         0.15         0.55         2.         
    0.151    2.849        1.849        0.151        0.547        2.         
    0.152    2.848        1.848        0.152        0.544        2.         
    0.153    2.847        1.847        0.153        0.541        2.         
    0.154    2.846        1.846        0.154        0.538        2.         
    0.155    2.845        1.845        0.155        0.535        2.         
    0.156    2.844        1.844        0.156        0.532        2.         
    0.157    2.843        1.843        0.157        0.529        2.         
    0.158    2.842        1.842        0.158        0.526        2.         
    0.159    2.841        1.841        0.159        0.523        2.         
    0.16     2.84         1.84         0.16         0.52         2.         
    0.161    2.839        1.839        0.161        0.517        2.         
    0.162    2.838        1.838        0.162        0.514        2.         
    0.163    2.837        1.837        0.163        0.511        2.         
    0.164    2.836        1.836        0.164        0.508        2.         
    0.165    2.835        1.835        0.165        0.505        2.         
    0.166    2.834        1.834        0.166        0.502        2.         
    0.167    2.833        1.833        0.167        0.499        2.         
    0.168    2.832        1.832        0.168        0.496        2.         
    0.169    2.831        1.831        0.169        0.493        2.         
    0.17     2.83         1.83         0.17         0.49         2.         
    0.171    2.829        1.829        0.171        0.487        2.         
    0.172    2.828        1.828        0.172        0.484        2.         
    0.173    2.827        1.827        0.173        0.481        2.         
    0.174    2.826        1.826        0.174        0.478        2.         
    0.175    2.825        1.825        0.175        0.475        2.         
    0.176    2.824        1.824        0.176        0.472        2.         
    0.177    2.823        1.823        0.177        0.469        2.         
    0.178    2.822        1.822        0.178        0.466        2.         
    0.179    2.821        1.821        0.179        0.463        2.         
    0.18     2.82         1.82         0.18         0.46         2.         
    0.181    2.819        1.819        0.181        0.457        2.         
    0.182    2.818        1.818        0.182        0.454        2.         
    0.183    2.817        1.817        0.183        0.451        2.         
    0.184    2.816        1.816        0.184        0.448        2.         
    0.185    2.815        1.815        0.185        0.445        2.         
    0.186    2.814        1.814        0.186        0.442        2.         
    0.187    2.813        1.813        0.187        0.439        2.         
    0.188    2.812        1.812        0.188        0.436        2.         
    0.189    2.811        1.811        0.189        0.433        2.         
    0.19     2.81         1.81         0.19         0.43         2.         
    0.191    2.809        1.809        0.191        0.427        2.         
    0.192    2.808        1.808        0.192        0.424        2.         
    0.193    2.807        1.807        0.193        0.421        2.         
    0.194    2.806        1.806        0.194        0.418        2.         
    0.195    2.805        1.805        0.195        0.415        2.         
    0.196    2.804        1.804        0.196        0.412        2.         
    0.197    2.803        1.803        0.197        0.409        2.         
    0.198    2.802        1.802        0.198        0.406        2.         
    0.199    2.801        1.801        0.199        0.403        2.         
    0.2      2.8          1.8          0.2          0.4          2.         
    0.201    2.7986667    1.7993333    0.2          0.3973333    2.         
    0.202    2.7973333    1.7986667    0.2          0.3946667    2.         
    0.203    2.796        1.798        0.2          0.392        2.         
    0.204    2.7946667    1.7973333    0.2          0.3893333    2.         
    0.205    2.7933333    1.7966667    0.2          0.3866667    2.         
    0.206    2.792        1.796        0.2          0.384        2.         
    0.207    2.7906667    1.7953333    0.2          0.3813333    2.         
    0.208    2.7893333    1.7946667    0.2          0.3786667    2.         
    0.209    2.788        1.794        0.2          0.376        2.         
    0.21     2.7866667    1.7933333    0.2          0.3733333    2.         
    0.211    2.7853333    1.7926667    0.2          0.3706667    2.         
    0.212    2.784        1.792        0.2          0.368        2.         
    0.213    2.7826667    1.7913333    0.2          0.3653333    2.         
    0.214    2.7813333    1.7906667    0.2          0.3626667    2.         
    0.215    2.78         1.79         0.2          0.36         2.         
    0.216    2.7786667    1.7893333    0.2          0.3573333    2.         
    0.217    2.7773333    1.7886667    0.2          0.3546667    2.         
    0.218    2.776        1.788        0.2          0.352        2.         
    0.219    2.7746667    1.7873333    0.2          0.3493333    2.         
    0.22     2.7733333    1.7866667    0.2          0.3466667    2.         
    0.221    2.772        1.786        0.2          0.344        2.         
    0.222    2.7706667    1.7853333    0.2          0.3413333    2.         
    0.223    2.7693333    1.7846667    0.2          0.3386667    2.         
    0.224    2.768        1.784        0.2          0.336        2.         
    0.225    2.7666667    1.7833333    0.2          0.3333333    2.         
    0.226    2.7653333    1.7826667    0.2          0.3306667    2.         
    0.227    2.764        1.782        0.2          0.328        2.         
    0.228    2.7626667    1.7813333    0.2          0.3253333    2.         
    0.229    2.7613333    1.7806667    0.2          0.3226667    2.         
    0.23     2.76         1.78         0.2          0.32         2.         
    0.231    2.7586667    1.7793333    0.2          0.3173333    2.         
    0.232    2.7573333    1.7786667    0.2          0.3146667    2.         
    0.233    2.756        1.778        0.2          0.312        2.         
    0.234    2.7546667    1.7773333    0.2          0.3093333    2.         
    0.235    2.7533333    1.7766667    0.2          0.3066667    2.         
    0.236    2.752        1.776        0.2          0.304        2.         
    0.237    2.7506667    1.7753333    0.2          0.3013333    2.         
    0.238    2.7493333    1.7746667    0.2          0.2986667    2.         
    0.239    2.748        1.774        0.2          0.296        2.         
    0.24     2.7466667    1.7733333    0.2          0.2933333    2.         
    0.241    2.7453333    1.7726667    0.2          0.2906667    2.         
    0.242    2.744        1.772        0.2          0.288        2.         
    0.243    2.7426667    1.7713333    0.2          0.2853333    2.         
    0.244    2.7413333    1.7706667    0.2          0.2826667    2.         
    0.245    2.74         1.77         0.2          0.28         2.         
    0.246    2.7386667    1.7693333    0.2          0.2773333    2.         
    0.247    2.7373333    1.7686667    0.2          0.2746667    2.         
    0.248    2.736        1.768        0.2          0.272        2.         
    0.249    2.7346667    1.7673333    0.2          0.2693333    2.         
    0.25     2.7333333    1.7666667    0.2          0.2666667    2.         
    0.251    2.732        1.766        0.2          0.264        2.         
    0.252    2.7306667    1.7653333    0.2          0.2613333    2.         
    0.253    2.7293333    1.7646667    0.2          0.2586667    2.         
    0.254    2.728        1.764        0.2          0.256        2.         
    0.255    2.7266667    1.7633333    0.2          0.2533333    2.         
    0.256    2.7253333    1.7626667    0.2          0.2506667    2.         
    0.257    2.724        1.762        0.2          0.248        2.         
    0.258    2.7226667    1.7613333    0.2          0.2453333    2.         
    0.259    2.7213333    1.7606667    0.2          0.2426667    2.         
    0.26     2.72         1.76         0.2          0.24         2.         
    0.261    2.7186667    1.7593333    0.2          0.2373333    2.         
    0.262    2.7173333    1.7586667    0.2          0.2346667    2.         
    0.263    2.716        1.758        0.2          0.232        2.         
    0.264    2.7146667    1.7573333    0.2          0.2293333    2.         
    0.265    2.7133333    1.7566667    0.2          0.2266667    2.         
    0.266    2.712        1.756        0.2          0.224        2.         
    0.267    2.7106667    1.7553333    0.2          0.2213333    2.         
    0.268    2.7093333    1.7546667    0.1993689    0.22056      1.9993689  
    0.269    2.708        1.754        0.1987378    0.2197867    1.9987378  
    0.27     2.7066667    1.7533333    0.1981067    0.2190133    1.9981067  
    0.271    2.7053333    1.7526667    0.1974756    0.21824      1.9974756  
    0.272    2.704        1.752        0.1968444    0.2174667    1.9968444  
    0.273    2.7026667    1.7513333    0.1962133    0.2166933    1.9962133  
    0.274    2.7013333    1.7506667    0.1955822    0.21592      1.9955822  
    0.275    2.7          1.75         0.1949511    0.2151467    1.9949511  
    0.276    2.6986667    1.7493333    0.19432      0.2143733    1.99432    
    0.277    2.6973333    1.7486667    0.1936889    0.2136       1.9936889  
    0.278    2.696        1.748        0.1930578    0.2128267    1.9930578  
    0.279    2.6946667    1.7473333    0.1924267    0.2120533    1.9924267  
    0.28     2.6933333    1.7466667    0.1917956    0.21128      1.9917956  
    0.281    2.692        1.746        0.1911644    0.2105067    1.9911644  
    0.282    2.6906667    1.7453333    0.1905333    0.2097333    1.9905333  
    0.283    2.6893333    1.7446667    0.1899022    0.20896      1.9899022  
    0.284    2.688        1.744        0.1892711    0.2081867    1.9892711  
    0.285    2.6866667    1.7433333    0.18864      0.2074133    1.98864    
    0.286    2.6853333    1.7426667    0.1880089    0.20664      1.9880089  
    0.287    2.684        1.742        0.1873778    0.2058667    1.9873778  
    0.288    2.6826667    1.7413333    0.1867467    0.2050933    1.9867467  
    0.289    2.6813333    1.7406667    0.1861156    0.20432      1.9861156  
    0.29     2.68         1.74         0.1854844    0.2035467    1.9854844  
    0.291    2.6786667    1.7393333    0.1848533    0.2027733    1.9848533  
    0.292    2.6773333    1.7386667    0.1842222    0.202        1.9842222  
    0.293    2.676        1.738        0.1835911    0.2012267    1.9835911  
    0.294    2.6746667    1.7373333    0.18296      0.2004533    1.98296    
    0.295    2.6733333    1.7366667    0.1823289    0.19968      1.9823289  
    0.296    2.672        1.736        0.1816978    0.1989067    1.9816978  
    0.297    2.6706667    1.7353333    0.1810667    0.1981333    1.9810667  
    0.298    2.6693333    1.7346667    0.1804356    0.19736      1.9804356  
    0.299    2.668        1.734        0.1798044    0.1965867    1.9798044  
    0.3      2.6666667    1.7333333    0.1791733    0.1958133    1.9791733  
    0.301    2.6653333    1.7326667    0.1785422    0.19504      1.9785422  
    0.302    2.664        1.732        0.1779111    0.1942667    1.9779111  
    0.303    2.6626667    1.7313333    0.17728      0.1934933    1.97728    
    0.304    2.6613333    1.7306667    0.1766489    0.19272      1.9766489  
    0.305    2.66         1.73         0.1760178    0.1919467    1.9760178  
    0.306    2.6586667    1.7293333    0.1753867    0.1911733    1.9753867  
    0.307    2.6573333    1.7286667    0.1747556    0.1904       1.9747556  
    0.308    2.656        1.728        0.1741244    0.1896267    1.9741244  
    0.309    2.6546667    1.7273333    0.1734933    0.1888533    1.9734933  
    0.31     2.6533333    1.7266667    0.1728622    0.18808      1.9728622  
    0.311    2.652        1.726        0.1722311    0.1873067    1.9722311  
    0.312    2.6506667    1.7253333    0.1716       0.1865333    1.9716     
    0.313    2.6493333    1.7246667    0.1709689    0.18576      1.9709689  
    0.314    2.648        1.724        0.1703378    0.1849867    1.9703378  
    0.315    2.6466667    1.7233333    0.1697067    0.1842133    1.9697067  
    0.316    2.6453333    1.7226667    0.1690756    0.18344      1.9690756  
    0.317    2.644        1.722        0.1684444    0.1826667    1.9684444  
    0.318    2.6426667    1.7213333    0.1678133    0.1818933    1.9678133  
    0.319    2.6413333    1.7206667    0.1671822    0.18112      1.9671822  
    0.32     2.64         1.72         0.1665511    0.1803467    1.9665511  
    0.321    2.6386667    1.7193333    0.16592      0.1795733    1.96592    
    0.322    2.6373333    1.7186667    0.1652889    0.1788       1.9652889  
    0.323    2.636        1.718        0.1646578    0.1780267    1.9646578  
    0.324    2.6346667    1.7173333    0.1640267    0.1772533    1.9640267  
    0.325    2.6333333    1.7166667    0.1633956    0.17648      1.9633956  
    0.326    2.632        1.716        0.1627644    0.1757067    1.9627644  
    0.327    2.6306667    1.7153333    0.1621333    0.1749333    1.9621333  
    0.328    2.6293333    1.7146667    0.1615022    0.17416      1.9615022  
    0.329    2.628        1.714        0.1608711    0.1733867    1.9608711  
    0.33     2.6266667    1.7133333    0.16024      0.1726133    1.96024    
    0.331    2.6253333    1.7126667    0.1596089    0.17184      1.9596089  
    0.332    2.624        1.712        0.1589778    0.1710667    1.9589778  
    0.333    2.6226667    1.7113333    0.1583467    0.1702933    1.9583467  
    0.334    2.6213333    1.7106667    0.1577156    0.16952      1.9577156  
    0.335    2.62         1.71         0.1570844    0.1687467    1.9570844  
    0.336    2.6186667    1.7093333    0.1564533    0.1679733    1.9564533  
    0.337    2.6173333    1.7086667    0.1558222    0.1672       1.9558222  
    0.338    2.616        1.708        0.1551911    0.1664267    1.9551911  
    0.339    2.6146667    1.7073333    0.15456      0.1656533    1.95456    
    0.34     2.6133333    1.7066667    0.1539289    0.16488      1.9539289  
    0.341    2.612        1.706        0.1532978    0.1641067    1.9532978  
    0.342    2.6106667    1.7053333    0.1526667    0.1633333    1.9526667  
    0.343    2.6093333    1.7046667    0.1520356    0.16256      1.9520356  
    0.344    2.608        1.704        0.1514044    0.1617867    1.9514044  
    0.345    2.6066667    1.7033333    0.1507733    0.1610133    1.9507733  
    0.346    2.6053333    1.7026667    0.1501422    0.16024      1.9501422  
    0.347    2.604        1.702        0.1495111    0.1594667    1.9495111  
    0.348    2.6026667    1.7013333    0.14888      0.1586933    1.94888    
    0.349    2.6013333    1.7006667    0.1482489    0.15792      1.9482489  
    0.35     2.6          1.7          0.1476178    0.1571467    1.9476178  
    0.351    2.5986667    1.6993333    0.1469867    0.1563733    1.9469867  
    0.352    2.5973333    1.6986667    0.1463556    0.1556       1.9463556  
    0.353    2.596        1.698        0.1457244    0.1548267    1.9457244  
    0.354    2.5946667    1.6973333    0.1450933    0.1540533    1.9450933  
    0.355    2.5933333    1.6966667    0.1444622    0.15328      1.9444622  
    0.356    2.592        1.696        0.1438311    0.1525067    1.9438311  
    0.357    2.5906667    1.6953333    0.1432       0.1517333    1.9432     
    0.358    2.5893333    1.6946667    0.1425689    0.15096      1.9425689  
    0.359    2.588        1.694        0.1419378    0.1501867    1.9419378  
    0.36     2.5866667    1.6933333    0.1413067    0.1494133    1.9413067  
    0.361    2.5853333    1.6926667    0.1406756    0.14864      1.9406756  
    0.362    2.584        1.692        0.1400444    0.1478667    1.9400444  
    0.363    2.5826667    1.6913333    0.1394133    0.1470933    1.9394133  
    0.364    2.5813333    1.6906667    0.1387822    0.14632      1.9387822  
    0.365    2.58         1.69         0.1381511    0.1455467    1.9381511  
    0.366    2.5786667    1.6893333    0.13752      0.1447733    1.93752    
    0.367    2.5773333    1.6886667    0.1368889    0.144        1.9368889  
    0.368    2.576        1.688        0.1362578    0.1432267    1.9362578  
    0.369    2.5746667    1.6873333    0.1356267    0.1424533    1.9356267  
    0.37     2.5733333    1.6866667    0.1349956    0.14168      1.9349956  
    0.371    2.572        1.686        0.1343644    0.1409067    1.9343644  
    0.372    2.5706667    1.6853333    0.1337333    0.1401333    1.9337333  
    0.373    2.5693333    1.6846667    0.1331022    0.13936      1.9331022  
    0.374    2.568        1.684        0.1324711    0.1385867    1.9324711  
    0.375    2.5666667    1.6833333    0.13184      0.1378133    1.93184    
    0.376    2.5653333    1.6826667    0.1312089    0.13704      1.9312089  
    0.377    2.564        1.682        0.1305778    0.1362667    1.9305778  
    0.378    2.5626667    1.6813333    0.1299467    0.1354933    1.9299467  
    0.379    2.5613333    1.6806667    0.1293156    0.13472      1.9293156  
    0.38     2.56         1.68         0.1286844    0.1339467    1.9286844  
    0.381    2.5586667    1.6793333    0.1280533    0.1331733    1.9280533  
    0.382    2.5573333    1.6786667    0.1274222    0.1324       1.9274222  
    0.383    2.556        1.678        0.1267911    0.1316267    1.9267911  
    0.384    2.5546667    1.6773333    0.12616      0.1308533    1.92616    
    0.385    2.5533333    1.6766667    0.1255289    0.13008      1.9255289  
    0.386    2.552        1.676        0.1248978    0.1293067    1.9248978  
    0.387    2.5506667    1.6753333    0.1242667    0.1285333    1.9242667  
    0.388    2.5493333    1.6746667    0.1236356    0.12776      1.9236356  
    0.389    2.548        1.674        0.1230044    0.1269867    1.9230044  
    0.39     2.5466667    1.6733333    0.1223733    0.1262133    1.9223733  
    0.391    2.5453333    1.6726667    0.1217422    0.12544      1.9217422  
    0.392    2.544        1.672        0.1211111    0.1246667    1.9211111  
    0.393    2.5426667    1.6713333    0.12048      0.1238933    1.92048    
    0.394    2.5413333    1.6706667    0.1198489    0.12312      1.9198489  
    0.395    2.54         1.67         0.1192178    0.1223467    1.9192178  
    0.396    2.5386667    1.6693333    0.1185867    0.1215733    1.9185867  
    0.397    2.5373333    1.6686667    0.1179556    0.1208       1.9179556  
    0.398    2.536        1.668        0.1173244    0.1200267    1.9173244  
    0.399    2.5346667    1.6673333    0.1166933    0.1192533    1.9166933  
    0.4      2.5333333    1.6666667    0.1160622    0.11848      1.9160622  
    0.401    2.5321399    1.6658601    0.1158508    0.1175668    1.9154311  
    0.402    2.5309465    1.6650535    0.1156394    0.1166535    1.9148     
    0.403    2.529753     1.664247     0.1154280    0.1157403    1.9141689  
    0.404    2.5285596    1.6634404    0.1152165    0.1148271    1.9135378  
    0.405    2.5273661    1.6626339    0.1150051    0.1139139    1.9129067  
    0.406    2.5261727    1.6618273    0.1147937    0.1130006    1.9122756  
    0.407    2.5249793    1.6610207    0.1145823    0.1120874    1.9116444  
    0.408    2.5237858    1.6602142    0.1143708    0.1111742    1.9110133  
    0.409    2.5225924    1.6594076    0.1141594    0.1102609    1.9103822  
    0.41     2.521399     1.658601     0.113948     0.1093477    1.9097511  
    0.411    2.5202055    1.6577945    0.1137366    0.1084345    1.90912    
    0.412    2.5190121    1.6569879    0.1135252    0.1075212    1.9084889  
    0.413    2.5178187    1.6561813    0.1133137    0.1066080    1.9078578  
    0.414    2.5166252    1.6553748    0.1131023    0.1056948    1.9072267  
    0.415    2.5154318    1.6545682    0.1128909    0.1047816    1.9065956  
    0.416    2.5142383    1.6537617    0.1126795    0.1038683    1.9059644  
    0.417    2.5130449    1.6529551    0.1124680    0.1029551    1.9053333  
    0.418    2.5118515    1.6521485    0.1122566    0.1020419    1.9047022  
    0.419    2.510658     1.651342     0.1120452    0.1011286    1.9040711  
    0.42     2.5094646    1.6505354    0.1118338    0.1002154    1.90344    
    0.421    2.5082712    1.6497288    0.1116224    0.0993022    1.9028089  
    0.422    2.5070777    1.6489223    0.1114109    0.0983889    1.9021778  
    0.423    2.5058843    1.6481157    0.1111995    0.0974757    1.9015467  
    0.424    2.5046908    1.6473092    0.1109881    0.0965625    1.9009156  
    0.425    2.5034974    1.6465026    0.1107767    0.0956493    1.9002844  
    0.426    2.502304     1.645696     0.1105652    0.0947360    1.8996533  
    0.427    2.5011105    1.6448895    0.1103538    0.0938228    1.8990222  
    0.428    2.4999171    1.6440829    0.1101424    0.0929096    1.8983911  
    0.429    2.4987237    1.6432763    0.1099310    0.0919963    1.89776    
    0.43     2.4975302    1.6424698    0.1097196    0.0910831    1.8971289  
    0.431    2.4963368    1.6416632    0.1095081    0.0901699    1.8964978  
    0.432    2.4951433    1.6408567    0.1092967    0.0892567    1.8958667  
    0.433    2.4939499    1.6400501    0.1090853    0.0883434    1.8952356  
    0.434    2.4927565    1.6392435    0.1088739    0.0874302    1.8946044  
    0.435    2.491563     1.638437     0.1086624    0.0865170    1.8939733  
    0.436    2.4903696    1.6376304    0.1084510    0.0856037    1.8933422  
    0.437    2.4891762    1.6368238    0.1082396    0.0846905    1.8927111  
    0.438    2.4879827    1.6360173    0.1080282    0.0837773    1.89208    
    0.439    2.4867893    1.6352107    0.1078168    0.0828640    1.8914489  
    0.44     2.4855959    1.6344041    0.1076053    0.0819508    1.8908178  
    0.441    2.4844024    1.6335976    0.1073939    0.0810376    1.8901867  
    0.442    2.483209     1.632791     0.1071825    0.0801244    1.8895556  
    0.443    2.4820155    1.6319845    0.1069711    0.0792111    1.8889244  
    0.444    2.4808221    1.6311779    0.1067596    0.0782979    1.8882933  
    0.445    2.4796287    1.6303713    0.1065482    0.0773847    1.8876622  
    0.446    2.4784352    1.6295648    0.1063368    0.0764714    1.8870311  
    0.447    2.4772418    1.6287582    0.1061254    0.0755582    1.8864     
    0.448    2.4760484    1.6279516    0.1059140    0.0746450    1.8857689  
    0.449    2.4748549    1.6271451    0.1057025    0.0737317    1.8851378  
    0.45     2.4736615    1.6263385    0.1054911    0.0728185    1.8845067  
    0.451    2.472468     1.625532     0.1052797    0.0719053    1.8838756  
    0.452    2.4712746    1.6247254    0.1050683    0.0709921    1.8832444  
    0.453    2.4700812    1.6239188    0.1048568    0.0700788    1.8826133  
    0.454    2.4688877    1.6231123    0.1046454    0.0691656    1.8819822  
    0.455    2.4676943    1.6223057    0.104434     0.0682524    1.8813511  
    0.456    2.4665009    1.6214991    0.1042226    0.0673391    1.88072    
    0.457    2.4653074    1.6206926    0.1040112    0.0664259    1.8800889  
    0.458    2.464114     1.619886     0.1037997    0.0655127    1.8794578  
    0.459    2.4629205    1.6190795    0.1035883    0.0645995    1.8788267  
    0.46     2.4617271    1.6182729    0.1033769    0.0636862    1.8781956  
    0.461    2.4605337    1.6174663    0.1031655    0.0627730    1.8775644  
    0.462    2.4593402    1.6166598    0.1029540    0.0618598    1.8769333  
    0.463    2.4581468    1.6158532    0.1027426    0.0609465    1.8763022  
    0.464    2.4569534    1.6150466    0.1025312    0.0600333    1.8756711  
    0.465    2.4557599    1.6142401    0.1023198    0.0591201    1.87504    
    0.466    2.4545665    1.6134335    0.1021084    0.0582068    1.8744089  
    0.467    2.4533731    1.6126269    0.1018969    0.0572936    1.8737778  
    0.468    2.4521796    1.6118204    0.1014121    0.0572006    1.8728733  
    0.469    2.4509862    1.6110138    0.1009273    0.0571076    1.8719688  
    0.47     2.4497927    1.6102073    0.1004425    0.0570145    1.8710642  
    0.471    2.4485993    1.6094007    0.0999576    0.0569215    1.8701597  
    0.472    2.4474059    1.6085941    0.0994728    0.0568285    1.8692552  
    0.473    2.4462124    1.6077876    0.0989880    0.0567354    1.8683507  
    0.474    2.445019     1.606981     0.0985032    0.0566424    1.8674462  
    0.475    2.4438256    1.6061744    0.0980184    0.0565494    1.8665417  
    0.476    2.4426321    1.6053679    0.0975335    0.0564563    1.8656372  
    0.477    2.4414387    1.6045613    0.0970487    0.0563633    1.8647327  
    0.478    2.4402452    1.6037548    0.0965639    0.0562703    1.8638282  
    0.479    2.4390518    1.6029482    0.0960791    0.0561772    1.8629237  
    0.48     2.4378584    1.6021416    0.0955943    0.0560842    1.8620191  
    0.481    2.4366649    1.6013351    0.0951094    0.0559912    1.8611146  
    0.482    2.4354715    1.6005285    0.0946246    0.0558981    1.8602101  
    0.483    2.4342781    1.5997219    0.0941398    0.0558051    1.8593056  
    0.484    2.4330846    1.5989154    0.0936550    0.0557121    1.8584011  
    0.485    2.4318912    1.5981088    0.0931701    0.0556191    1.8574966  
    0.486    2.4306977    1.5973023    0.0926853    0.0555260    1.8565921  
    0.487    2.4295043    1.5964957    0.0922005    0.0554330    1.8556876  
    0.488    2.4283109    1.5956891    0.0917157    0.0553400    1.8547831  
    0.489    2.4271174    1.5948826    0.0912309    0.0552469    1.8538785  
    0.49     2.425924     1.594076     0.0907460    0.0551539    1.852974   
    0.491    2.4247306    1.5932694    0.0902612    0.0550609    1.8520695  
    0.492    2.4235371    1.5924629    0.0897764    0.0549678    1.851165   
    0.493    2.4223437    1.5916563    0.0892916    0.0548748    1.8502605  
    0.494    2.4211503    1.5908497    0.0888067    0.0547818    1.849356   
    0.495    2.4199568    1.5900432    0.0883219    0.0546887    1.8484515  
    0.496    2.4187634    1.5892366    0.0878371    0.0545957    1.847547   
    0.497    2.4175699    1.5884301    0.0873523    0.0545027    1.8466425  
    0.498    2.4163765    1.5876235    0.0868675    0.0544097    1.8457379  
    0.499    2.4151831    1.5868169    0.0863826    0.0543166    1.8448334  
    0.5      2.4139896    1.5860104    0.0858978    0.0542236    1.8439289  
    0.501    2.4127962    1.5852038    0.0854130    0.0541306    1.8430244  
    0.502    2.4116028    1.5843972    0.0849282    0.0540375    1.8421199  
    0.503    2.4104093    1.5835907    0.0844434    0.0539445    1.8412154  
    0.504    2.4092159    1.5827841    0.0839585    0.0538515    1.8403109  
    0.505    2.4080224    1.5819776    0.0834737    0.0537584    1.8394064  
    0.506    2.406829     1.581171     0.0829889    0.0536654    1.8385019  
    0.507    2.4056356    1.5803644    0.0825041    0.0535724    1.8375974  
    0.508    2.4044421    1.5795579    0.0820192    0.0534793    1.8366928  
    0.509    2.4032487    1.5787513    0.0815344    0.0533863    1.8357883  
    0.51     2.4020553    1.5779447    0.0810496    0.0532933    1.8348838  
    0.511    2.4008618    1.5771382    0.0805648    0.0532002    1.8339793  
    0.512    2.3996684    1.5763316    0.0800800    0.0531072    1.8330748  
    0.513    2.3984749    1.5755251    0.0795951    0.0530142    1.8321703  
    0.514    2.3972815    1.5747185    0.0791103    0.0529212    1.8312658  
    0.515    2.3960881    1.5739119    0.0786255    0.0528281    1.8303613  
    0.516    2.3948946    1.5731054    0.0781407    0.0527351    1.8294568  
    0.517    2.3937012    1.5722988    0.0776558    0.0526421    1.8285522  
    0.518    2.3925078    1.5714922    0.0771710    0.0525490    1.8276477  
    0.519    2.3913143    1.5706857    0.0766862    0.0524560    1.8267432  
    0.52     2.3901209    1.5698791    0.0762014    0.0523630    1.8258387  
    0.521    2.3889275    1.5690725    0.0757166    0.0522699    1.8249342  
    0.522    2.387734     1.568266     0.0752317    0.0521769    1.8240297  
    0.523    2.3865406    1.5674594    0.0747469    0.0520839    1.8231252  
    0.524    2.3853471    1.5666529    0.0742621    0.0519908    1.8222207  
    0.525    2.3841537    1.5658463    0.0737773    0.0518978    1.8213162  
    0.526    2.3829603    1.5650397    0.0732924    0.0518048    1.8204116  
    0.527    2.3817668    1.5642332    0.0728076    0.0517118    1.8195071  
    0.528    2.3805734    1.5634266    0.0723228    0.0516187    1.8186026  
    0.529    2.37938      1.56262      0.0718380    0.0515257    1.8176981  
    0.53     2.3781865    1.5618135    0.0713532    0.0514327    1.8167936  
    0.531    2.3769931    1.5610069    0.0708683    0.0513396    1.8158891  
    0.532    2.3757996    1.5602004    0.0703835    0.0512466    1.8149846  
    0.533    2.3746062    1.5593938    0.0698987    0.0511536    1.8140801  
    0.534    2.3734128    1.5585872    0.0694139    0.0510605    1.8131756  
    0.535    2.3722193    1.5577807    0.0689291    0.0509675    1.8122711  
    0.536    2.3710259    1.5569741    0.0684442    0.0508745    1.8113665  
    0.537    2.3698325    1.5561675    0.0679594    0.0507814    1.810462   
    0.538    2.368639     1.555361     0.0674746    0.0506884    1.8095575  
    0.539    2.3674456    1.5545544    0.0669898    0.0505954    1.808653   
    0.54     2.3662521    1.5537479    0.0665049    0.0505023    1.8077485  
    0.541    2.3650587    1.5529413    0.0660201    0.0504093    1.806844   
    0.542    2.3638653    1.5521347    0.0655353    0.0503163    1.8059395  
    0.543    2.3626718    1.5513282    0.0650505    0.0502233    1.805035   
    0.544    2.3614784    1.5505216    0.0645657    0.0501302    1.8041305  
    0.545    2.360285     1.549715     0.0640808    0.0500372    1.8032259  
    0.546    2.3590915    1.5489085    0.0635960    0.0499442    1.8023214  
    0.547    2.3578981    1.5481019    0.0631112    0.0498511    1.8014169  
    0.548    2.3567047    1.5472953    0.0626264    0.0497581    1.8005124  
    0.549    2.3555112    1.5464888    0.0621415    0.0496651    1.7996079  
    0.55     2.3543178    1.5456822    0.0616567    0.0495720    1.7987034  
    0.551    2.3531243    1.5448757    0.0611719    0.0494790    1.7977989  
    0.552    2.3519309    1.5440691    0.0606871    0.0493860    1.7968944  
    0.553    2.3507375    1.5432625    0.0602023    0.0492929    1.7959899  
    0.554    2.349544     1.542456     0.0597174    0.0491999    1.7950854  
    0.555    2.3483506    1.5416494    0.0592326    0.0491069    1.7941808  
    0.556    2.3471572    1.5408428    0.0587478    0.0490139    1.7932763  
    0.557    2.3459637    1.5400363    0.0582630    0.0489208    1.7923718  
    0.558    2.3447703    1.5392297    0.0577782    0.0488278    1.7914673  
    0.559    2.3435768    1.5384232    0.0572933    0.0487348    1.7905628  
    0.56     2.3423834    1.5376166    0.0568085    0.0486417    1.7896583  
    0.561    2.34119      1.53681      0.0563237    0.0485487    1.7887538  
    0.562    2.3399965    1.5360035    0.0558389    0.0484557    1.7878493  
    0.563    2.3388031    1.5351969    0.0553540    0.0483626    1.7869448  
    0.564    2.3376097    1.5343903    0.0548692    0.0482696    1.7860402  
    0.565    2.3364162    1.5335838    0.0543844    0.0481766    1.7851357  
    0.566    2.3352228    1.5327772    0.0538996    0.0480835    1.7842312  
    0.567    2.3340293    1.5319707    0.0534148    0.0479905    1.7833267  
    0.568    2.3328359    1.5311641    0.0529299    0.0478975    1.7824222  
    0.569    2.3316425    1.5303575    0.0524451    0.0478044    1.7815177  
    0.57     2.330449     1.529551     0.0519603    0.0477114    1.7806132  
    0.571    2.3292556    1.5287444    0.0514755    0.0476184    1.7797087  
    0.572    2.3280622    1.5279378    0.0509906    0.0475254    1.7788042  
    0.573    2.3268687    1.5271313    0.0505058    0.0474323    1.7778996  
    0.574    2.3256753    1.5263247    0.0500210    0.0473393    1.7769951  
    0.575    2.3244819    1.5255181    0.0495362    0.0472463    1.7760906  
    0.576    2.3232884    1.5247116    0.0490514    0.0471532    1.7751861  
    0.577    2.322095     1.523905     0.0485665    0.0470602    1.7742816  
    0.578    2.3209015    1.5230985    0.0480817    0.0469672    1.7733771  
    0.579    2.3197081    1.5222919    0.0475969    0.0468741    1.7724726  
    0.58     2.3185147    1.5214853    0.0471121    0.0467811    1.7715681  
    0.581    2.3173212    1.5206788    0.0466273    0.0466881    1.7706636  
    0.582    2.3161278    1.5198722    0.0461424    0.0465950    1.7697591  
    0.583    2.3149344    1.5190656    0.0456576    0.0465020    1.7688545  
    0.584    2.3137409    1.5182591    0.0451728    0.0464090    1.76795    
    0.585    2.3125475    1.5174525    0.0446880    0.0463160    1.7670455  
    0.586    2.311354     1.516646     0.0442031    0.0462229    1.766141   
    0.587    2.3101606    1.5158394    0.0437183    0.0461299    1.7652365  
    0.588    2.3089672    1.5150328    0.0432335    0.0460369    1.764332   
    0.589    2.3077737    1.5142263    0.0427487    0.0459438    1.7634275  
    0.59     2.3065803    1.5134197    0.0422639    0.0458508    1.762523   
    0.591    2.3053869    1.5126131    0.0417790    0.0457578    1.7616185  
    0.592    2.3041934    1.5118066    0.0412942    0.0456647    1.7607139  
    0.593    2.303        1.511        0.0408094    0.0455717    1.7598094  
    0.594    2.3018065    1.5101935    0.0403246    0.0454787    1.7589049  
    0.595    2.3006131    1.5093869    0.0398397    0.0453856    1.7580004  
    0.596    2.2994197    1.5085803    0.0393549    0.0452926    1.7570959  
    0.597    2.2982262    1.5077738    0.0388701    0.0451996    1.7561914  
    0.598    2.2970328    1.5069672    0.0383853    0.0451065    1.7552869  
    0.599    2.2958394    1.5061606    0.0379005    0.0450135    1.7543824  
    0.6      2.2946459    1.5053541    0.0374156    0.0449205    1.7534779  
    0.601    2.2935836    1.5044164    0.0373241    0.0446964    1.7525734  
    0.602    2.2925212    1.5034788    0.0372325    0.0444723    1.7516688  
    0.603    2.2914588    1.5025412    0.0371409    0.0442482    1.7507643  
    0.604    2.2903965    1.5016035    0.0370493    0.0440241    1.7498598  
    0.605    2.2893341    1.5006659    0.0369577    0.0437999    1.7489553  
    0.606    2.2882718    1.4997282    0.0368661    0.0435758    1.7480508  
    0.607    2.2872094    1.4987906    0.0367745    0.0433517    1.7471463  
    0.608    2.2861471    1.4978529    0.0366829    0.0431276    1.7462418  
    0.609    2.2850847    1.4969153    0.0365913    0.0429035    1.7453373  
    0.61     2.2840223    1.4959777    0.0364998    0.0426794    1.7444328  
    0.611    2.28296      1.49504      0.0364082    0.0424553    1.7435282  
    0.612    2.2818976    1.4941024    0.0363166    0.0422312    1.7426237  
    0.613    2.2808353    1.4931647    0.0362250    0.0420071    1.7417192  
    0.614    2.2797729    1.4922271    0.0361334    0.0417830    1.7408147  
    0.615    2.2787105    1.4912895    0.0360418    0.0415589    1.7399102  
    0.616    2.2776482    1.4903518    0.0359502    0.0413347    1.7390057  
    0.617    2.2765858    1.4894142    0.0358586    0.0411106    1.7381012  
    0.618    2.2755235    1.4884765    0.0357670    0.0408865    1.7371967  
    0.619    2.2744611    1.4875389    0.0356755    0.0406624    1.7362922  
    0.62     2.2733987    1.4866013    0.0355839    0.0404383    1.7353876  
    0.621    2.2723364    1.4856636    0.0354923    0.0402142    1.7344831  
    0.622    2.271274     1.484726     0.0354007    0.0399901    1.7335786  
    0.623    2.2702117    1.4837883    0.0353091    0.0397660    1.7326741  
    0.624    2.2691493    1.4828507    0.0352175    0.0395419    1.7317696  
    0.625    2.2680869    1.4819131    0.0351259    0.0393178    1.7308651  
    0.626    2.2670246    1.4809754    0.0350343    0.0390937    1.7299606  
    0.627    2.2659622    1.4800378    0.0349427    0.0388696    1.7290561  
    0.628    2.2648999    1.4791001    0.0348512    0.0386454    1.7281516  
    0.629    2.2638375    1.4781625    0.0347596    0.0384213    1.7272471  
    0.63     2.2627751    1.4772249    0.0346680    0.0381972    1.7263425  
    0.631    2.2617128    1.4762872    0.0345764    0.0379731    1.725438   
    0.632    2.2606504    1.4753496    0.0344848    0.0377490    1.7245335  
    0.633    2.2595881    1.4744119    0.0343932    0.0375249    1.723629   
    0.634    2.2585257    1.4734743    0.0343016    0.0373008    1.7227245  
    0.635    2.2574633    1.4725367    0.0342100    0.0370767    1.72182    
    0.636    2.256401     1.471599     0.0341184    0.0368526    1.7209155  
    0.637    2.2553386    1.4706614    0.0340269    0.0366285    1.720011   
    0.638    2.2542763    1.4697237    0.0339353    0.0364044    1.7191065  
    0.639    2.2532139    1.4687861    0.0338437    0.0361802    1.7182019  
    0.64     2.2521515    1.4678485    0.0337521    0.0359561    1.7172974  
    0.641    2.2510892    1.4669108    0.0336605    0.0357320    1.7163929  
    0.642    2.2500268    1.4659732    0.0335689    0.0355079    1.7154884  
    0.643    2.2489645    1.4650355    0.0334773    0.0352838    1.7145839  
    0.644    2.2479021    1.4640979    0.0333857    0.0350597    1.7136794  
    0.645    2.2468398    1.4631602    0.0332941    0.0348356    1.7127749  
    0.646    2.2457774    1.4622226    0.0332026    0.0346115    1.7118704  
    0.647    2.244715     1.461285     0.0331110    0.0343874    1.7109659  
    0.648    2.2436527    1.4603473    0.0330194    0.0341633    1.7100614  
    0.649    2.2425903    1.4594097    0.0329278    0.0339392    1.7091568  
    0.65     2.241528     1.458472     0.0328362    0.0337151    1.7082523  
    0.651    2.2404656    1.4575344    0.0327446    0.0334909    1.7073478  
    0.652    2.2394032    1.4565968    0.0326530    0.0332668    1.7064433  
    0.653    2.2383409    1.4556591    0.0325614    0.0330427    1.7055388  
    0.654    2.2372785    1.4547215    0.0324698    0.0328186    1.7046343  
    0.655    2.2362162    1.4537838    0.0323783    0.0325945    1.7037298  
    0.656    2.2351538    1.4528462    0.0322867    0.0323704    1.7028253  
    0.657    2.2340914    1.4519086    0.0321951    0.0321463    1.7019208  
    0.658    2.2330291    1.4509709    0.0321035    0.0319222    1.7010162  
    0.659    2.2319667    1.4500333    0.0320119    0.0316981    1.7001117  
    0.66     2.2309044    1.4490956    0.0319203    0.0314740    1.6992072  
    0.661    2.229842     1.448158     0.0318287    0.0312499    1.6983027  
    0.662    2.2287796    1.4472204    0.0317371    0.0310257    1.6973982  
    0.663    2.2277173    1.4462827    0.0316455    0.0308016    1.6964937  
    0.664    2.2266549    1.4453451    0.0315540    0.0305775    1.6955892  
    0.665    2.2255926    1.4444074    0.0314624    0.0303534    1.6946847  
    0.666    2.2245302    1.4434698    0.0313708    0.0301293    1.6937802  
    0.667    2.2234678    1.4425322    0.0312792    0.0299052    1.6928756  
    0.668    2.2224055    1.4415945    0.0311420    0.0298180    1.6919255  
    0.669    2.2213431    1.4406569    0.0310047    0.0297309    1.6909753  
    0.67     2.2202808    1.4397192    0.0308675    0.0296437    1.6900252  
    0.671    2.2192184    1.4387816    0.0307302    0.0295565    1.689075   
    0.672    2.218156     1.437844     0.0305930    0.0294694    1.6881249  
    0.673    2.2170937    1.4369063    0.0304558    0.0293822    1.6871747  
    0.674    2.2160313    1.4359687    0.0303185    0.0292950    1.6862245  
    0.675    2.214969     1.435031     0.0301813    0.0292079    1.6852744  
    0.676    2.2139066    1.4340934    0.0300441    0.0291207    1.6843242  
    0.677    2.2128443    1.4331557    0.0299068    0.0290335    1.6833741  
    0.678    2.2117819    1.4322181    0.0297696    0.0289464    1.6824239  
    0.679    2.2107195    1.4312805    0.0296324    0.0288592    1.6814738  
    0.68     2.2096572    1.4303428    0.0294951    0.0287720    1.6805236  
    0.681    2.2085948    1.4294052    0.0293579    0.0286849    1.6795734  
    0.682    2.2075325    1.4284675    0.0292206    0.0285977    1.6786233  
    0.683    2.2064701    1.4275299    0.0290834    0.0285105    1.6776731  
    0.684    2.2054077    1.4265923    0.0289462    0.0284234    1.676723   
    0.685    2.2043454    1.4256546    0.0288089    0.0283362    1.6757728  
    0.686    2.203283     1.424717     0.0286717    0.0282490    1.6748226  
    0.687    2.2022207    1.4237793    0.0285345    0.0281619    1.6738725  
    0.688    2.2011583    1.4228417    0.0283972    0.0280747    1.6729223  
    0.689    2.2000959    1.4219041    0.0282600    0.0279875    1.6719722  
    0.69     2.1990336    1.4209664    0.0281228    0.0279004    1.671022   
    0.691    2.1979712    1.4200288    0.0279855    0.0278132    1.6700719  
    0.692    2.1969089    1.4190911    0.0278483    0.0277260    1.6691217  
    0.693    2.1958465    1.4181535    0.0277110    0.0276389    1.6681715  
    0.694    2.1947841    1.4172159    0.0275738    0.0275517    1.6672214  
    0.695    2.1937218    1.4162782    0.0274366    0.0274645    1.6662712  
    0.696    2.1926594    1.4153406    0.0272993    0.0273774    1.6653211  
    0.697    2.1915971    1.4144029    0.0271621    0.0272902    1.6643709  
    0.698    2.1905347    1.4134653    0.0270249    0.0272030    1.6634208  
    0.699    2.1894723    1.4125277    0.0268876    0.0271159    1.6624706  
    0.7      2.18841      1.41159      0.0267504    0.0270287    1.6615204  
    0.701    2.1873476    1.4106524    0.0266132    0.0269415    1.6605703  
    0.702    2.1862853    1.4097147    0.0264759    0.0268544    1.6596201  
    0.703    2.1852229    1.4087771    0.0263387    0.0267672    1.65867    
    0.704    2.1841605    1.4078395    0.0262014    0.0266800    1.6577198  
    0.705    2.1830982    1.4069018    0.0260642    0.0265929    1.6567696  
    0.706    2.1820358    1.4059642    0.0259270    0.0265057    1.6558195  
    0.707    2.1809735    1.4050265    0.0257897    0.0264185    1.6548693  
    0.708    2.1799111    1.4040889    0.0256525    0.0263314    1.6539192  
    0.709    2.1788488    1.4031512    0.0255153    0.0262442    1.652969   
    0.71     2.1777864    1.4022136    0.0253780    0.0261570    1.6520189  
    0.711    2.176724     1.401276     0.0252408    0.0260699    1.6510687  
    0.712    2.1756617    1.4003383    0.0251036    0.0259827    1.6501185  
    0.713    2.1745993    1.3994007    0.0249663    0.0258955    1.6491684  
    0.714    2.173537     1.398463     0.0248291    0.0258084    1.6482182  
    0.715    2.1724746    1.3975254    0.0246919    0.0257212    1.6472681  
    0.716    2.1714122    1.3965878    0.0245546    0.0256340    1.6463179  
    0.717    2.1703499    1.3956501    0.0244174    0.0255469    1.6453677  
    0.718    2.1692875    1.3947125    0.0242801    0.0254597    1.6444176  
    0.719    2.1682252    1.3937748    0.0241429    0.0253725    1.6434674  
    0.72     2.1671628    1.3928372    0.0240057    0.0252854    1.6425173  
    0.721    2.1661004    1.3918996    0.0238684    0.0251982    1.6415671  
    0.722    2.1650381    1.3909619    0.0237312    0.0251110    1.640617   
    0.723    2.1639757    1.3900243    0.0235940    0.0250239    1.6396668  
    0.724    2.1629134    1.3890866    0.0234567    0.0249367    1.6387166  
    0.725    2.161851     1.388149     0.0233195    0.0248495    1.6377665  
    0.726    2.1607886    1.3872114    0.0231823    0.0247624    1.6368163  
    0.727    2.1597263    1.3862737    0.0230450    0.0246752    1.6358662  
    0.728    2.1586639    1.3853361    0.0229078    0.0245880    1.634916   
    0.729    2.1576016    1.3843984    0.0227705    0.0245009    1.6339659  
    0.73     2.1565392    1.3834608    0.0226333    0.0244137    1.6330157  
    0.731    2.1554768    1.3825232    0.0224961    0.0243265    1.6320655  
    0.732    2.1544145    1.3815855    0.0223588    0.0242394    1.6311154  
    0.733    2.1533521    1.3806479    0.0222216    0.0241522    1.6301652  
    0.734    2.1522898    1.3797102    0.0220844    0.0240650    1.6292151  
    0.735    2.1512274    1.3787726    0.0219471    0.0239779    1.6282649  
    0.736    2.150165     1.377835     0.0218099    0.0238907    1.6273147  
    0.737    2.1491027    1.3768973    0.0216727    0.0238035    1.6263646  
    0.738    2.1480403    1.3759597    0.0215354    0.0237164    1.6254144  
    0.739    2.146978     1.375022     0.0213982    0.0236292    1.6244643  
    0.74     2.1459156    1.3740844    0.0212609    0.0235420    1.6235141  
    0.741    2.1448533    1.3731467    0.0211237    0.0234549    1.622564   
    0.742    2.1437909    1.3722091    0.0209865    0.0233677    1.6216138  
    0.743    2.1427285    1.3712715    0.0208492    0.0232805    1.6206636  
    0.744    2.1416662    1.3703338    0.0207120    0.0231934    1.6197135  
    0.745    2.1406038    1.3693962    0.0205748    0.0231062    1.6187633  
    0.746    2.1395415    1.3684585    0.0204375    0.0230190    1.6178132  
    0.747    2.1384791    1.3675209    0.0203003    0.0229319    1.616863   
    0.748    2.1374167    1.3665833    0.0201631    0.0228447    1.6159129  
    0.749    2.1363544    1.3656456    0.0200258    0.0227575    1.6149627  
    0.75     2.135292     1.364708     0.0198886    0.0226704    1.6140125  
    0.751    2.1342297    1.3637703    0.0197513    0.0225832    1.6130624  
    0.752    2.1331673    1.3628327    0.0196141    0.0224960    1.6121122  
    0.753    2.1321049    1.3618951    0.0194769    0.0224089    1.6111621  
    0.754    2.1310426    1.3609574    0.0193396    0.0223217    1.6102119  
    0.755    2.1299802    1.3600198    0.0192024    0.0222345    1.6092617  
    0.756    2.1289179    1.3590821    0.0190652    0.0221474    1.6083116  
    0.757    2.1278555    1.3581445    0.0189279    0.0220602    1.6073614  
    0.758    2.1267931    1.3572069    0.0187907    0.0219730    1.6064113  
    0.759    2.1257308    1.3562692    0.0186535    0.0218859    1.6054611  
    0.76     2.1246684    1.3553316    0.0185162    0.0217987    1.604511   
    0.761    2.1236061    1.3543939    0.0183790    0.0217115    1.6035608  
    0.762    2.1225437    1.3534563    0.0182417    0.0216244    1.6026106  
    0.763    2.1214813    1.3525187    0.0181045    0.0215372    1.6016605  
    0.764    2.120419     1.351581     0.0179673    0.0214500    1.6007103  
    0.765    2.1193566    1.3506434    0.0178300    0.0213629    1.5997602  
    0.766    2.1182943    1.3497057    0.0176928    0.0212757    1.59881    
    0.767    2.1172319    1.3487681    0.0175556    0.0211885    1.5978599  
    0.768    2.1161695    1.3478305    0.0174183    0.0211014    1.5969097  
    0.769    2.1151072    1.3468928    0.0172811    0.0210142    1.5959595  
    0.77     2.1140448    1.3459552    0.0171439    0.0209270    1.5950094  
    0.771    2.1129825    1.3450175    0.0170066    0.0208399    1.5940592  
    0.772    2.1119201    1.3440799    0.0168694    0.0207527    1.5931091  
    0.773    2.1108577    1.3431423    0.0167322    0.0206655    1.5921589  
    0.774    2.1097954    1.3422046    0.0165949    0.0205784    1.5912087  
    0.775    2.108733     1.341267     0.0164577    0.0204912    1.5902586  
    0.776    2.1076707    1.3403293    0.0163204    0.0204040    1.5893084  
    0.777    2.1066083    1.3393917    0.0161832    0.0203169    1.5883583  
    0.778    2.105546     1.338454     0.0160460    0.0202297    1.5874081  
    0.779    2.1044836    1.3375164    0.0159087    0.0201425    1.586458   
    0.78     2.1034212    1.3365788    0.0157715    0.0200554    1.5855078  
    0.781    2.1023589    1.3356411    0.0156343    0.0199682    1.5845576  
    0.782    2.1012965    1.3347035    0.0154970    0.0198810    1.5836075  
    0.783    2.1002342    1.3337658    0.0153598    0.0197939    1.5826573  
    0.784    2.0991718    1.3328282    0.0152226    0.0197067    1.5817072  
    0.785    2.0981094    1.3318906    0.0150853    0.0196195    1.580757   
    0.786    2.0970471    1.3309529    0.0149481    0.0195324    1.5798068  
    0.787    2.0959847    1.3300153    0.0148108    0.0194452    1.5788567  
    0.788    2.0949224    1.3290776    0.0146736    0.0193580    1.5779065  
    0.789    2.09386      1.32814      0.0145364    0.0192709    1.5769564  
    0.79     2.0927976    1.3272024    0.0143991    0.0191837    1.5760062  
    0.791    2.0917353    1.3262647    0.0142619    0.0190965    1.5750561  
    0.792    2.0906729    1.3253271    0.0141247    0.0190094    1.5741059  
    0.793    2.0896106    1.3243894    0.0139874    0.0189222    1.5731557  
    0.794    2.0885482    1.3234518    0.0138502    0.0188350    1.5722056  
    0.795    2.0874858    1.3225142    0.0137130    0.0187479    1.5712554  
    0.796    2.0864235    1.3215765    0.0135757    0.0186607    1.5703053  
    0.797    2.0853611    1.3206389    0.0134385    0.0185735    1.5693551  
    0.798    2.0842988    1.3197012    0.0133012    0.0184864    1.568405   
    0.799    2.0832364    1.3187636    0.0131640    0.0183992    1.5674548  
    0.8      2.082174     1.317826     0.0130268    0.0183120    1.5665046  
    0.801    2.0811523    1.3168477    0.0130115    0.0181842    1.5655545  
    0.802    2.0801306    1.3158694    0.0129962    0.0180564    1.5646043  
    0.803    2.0791089    1.3148911    0.0129809    0.0179286    1.5636542  
    0.804    2.0780872    1.3139128    0.0129656    0.0178008    1.562704   
    0.805    2.0770655    1.3129345    0.0129503    0.0176730    1.5617538  
    0.806    2.0760438    1.3119562    0.0129350    0.0175452    1.5608037  
    0.807    2.0750221    1.3109779    0.0129197    0.0174173    1.5598535  
    0.808    2.0740004    1.3099996    0.0129044    0.0172895    1.5589034  
    0.809    2.0729786    1.3090214    0.0128891    0.0171617    1.5579532  
    0.81     2.0719569    1.3080431    0.0128739    0.0170339    1.5570031  
    0.811    2.0709352    1.3070648    0.0128586    0.0169061    1.5560529  
    0.812    2.0699135    1.3060865    0.0128433    0.0167783    1.5551027  
    0.813    2.0688918    1.3051082    0.0128280    0.0166505    1.5541526  
    0.814    2.0678701    1.3041299    0.0128127    0.0165226    1.5532024  
    0.815    2.0668484    1.3031516    0.0127974    0.0163948    1.5522523  
    0.816    2.0658267    1.3021733    0.0127821    0.0162670    1.5513021  
    0.817    2.064805     1.301195     0.0127668    0.0161392    1.550352   
    0.818    2.0637832    1.3002168    0.0127515    0.0160114    1.5494018  
    0.819    2.0627615    1.2992385    0.0127362    0.0158836    1.5484516  
    0.82     2.0617398    1.2982602    0.0127209    0.0157557    1.5475015  
    0.821    2.0607181    1.2972819    0.0127056    0.0156279    1.5465513  
    0.822    2.0596964    1.2963036    0.0126904    0.0155001    1.5456012  
    0.823    2.0586747    1.2953253    0.0126751    0.0153723    1.544651   
    0.824    2.057653     1.294347     0.0126598    0.0152445    1.5437008  
    0.825    2.0566313    1.2933687    0.0126445    0.0151167    1.5427507  
    0.826    2.0556096    1.2923904    0.0126292    0.0149889    1.5418005  
    0.827    2.0545878    1.2914122    0.0126139    0.0148610    1.5408504  
    0.828    2.0535661    1.2904339    0.0125986    0.0147332    1.5399002  
    0.829    2.0525444    1.2894556    0.0125833    0.0146054    1.5389501  
    0.83     2.0515227    1.2884773    0.0125680    0.0144776    1.5379999  
    0.831    2.050501     1.287499     0.0125527    0.0143498    1.5370497  
    0.832    2.0494793    1.2865207    0.0125374    0.0142220    1.5360996  
    0.833    2.0484576    1.2855424    0.0125221    0.0140942    1.5351494  
    0.834    2.0474359    1.2845641    0.0125069    0.0139663    1.5341993  
    0.835    2.0464142    1.2835858    0.0124916    0.0138385    1.5332491  
    0.836    2.0453924    1.2826076    0.0124763    0.0137107    1.5322989  
    0.837    2.0443707    1.2816293    0.0124610    0.0135829    1.5313488  
    0.838    2.043349     1.280651     0.0124457    0.0134551    1.5303986  
    0.839    2.0423273    1.2796727    0.0124304    0.0133273    1.5294485  
    0.84     2.0413056    1.2786944    0.0124151    0.0131995    1.5284983  
    0.841    2.0402839    1.2777161    0.0123998    0.0130716    1.5275482  
    0.842    2.0392622    1.2767378    0.0123845    0.0129438    1.526598   
    0.843    2.0382405    1.2757595    0.0123692    0.0128160    1.5256478  
    0.844    2.0372187    1.2747813    0.0123539    0.0126882    1.5246977  
    0.845    2.036197     1.273803     0.0123386    0.0125604    1.5237475  
    0.846    2.0351753    1.2728247    0.0123233    0.0124326    1.5227974  
    0.847    2.0341536    1.2718464    0.0123081    0.0123048    1.5218472  
    0.848    2.0331319    1.2708681    0.0122928    0.0121769    1.5208971  
    0.849    2.0321102    1.2698898    0.0122775    0.0120491    1.5199469  
    0.85     2.0310885    1.2689115    0.0122622    0.0119213    1.5189967  
    0.851    2.0300668    1.2679332    0.0122469    0.0117935    1.5180466  
    0.852    2.0290451    1.2669549    0.0122316    0.0116657    1.5170964  
    0.853    2.0280233    1.2659767    0.0122163    0.0115379    1.5161463  
    0.854    2.0270016    1.2649984    0.0122010    0.0114100    1.5151961  
    0.855    2.0259799    1.2640201    0.0121857    0.0112822    1.5142459  
    0.856    2.0249582    1.2630418    0.0121704    0.0111544    1.5132958  
    0.857    2.0239365    1.2620635    0.0121551    0.0110266    1.5123456  
    0.858    2.0229148    1.2610852    0.0121398    0.0108988    1.5113955  
    0.859    2.0218931    1.2601069    0.0121246    0.0107710    1.5104453  
    0.86     2.0208714    1.2591286    0.0121093    0.0106432    1.5094952  
    0.861    2.0198497    1.2581503    0.0120940    0.0105153    1.508545   
    0.862    2.0188279    1.2571721    0.0120787    0.0103875    1.5075948  
    0.863    2.0178062    1.2561938    0.0120634    0.0102597    1.5066447  
    0.864    2.0167845    1.2552155    0.0120481    0.0101319    1.5056945  
    0.865    2.0157628    1.2542372    0.0120328    0.0100041    1.5047444  
    0.866    2.0147411    1.2532589    0.0120175    0.0098763    1.5037942  
    0.867    2.0137194    1.2522806    0.0120022    0.0097485    1.5028441  
    0.868    2.0126977    1.2513023    0.0119533    0.0097214    1.5018603  
    0.869    2.011676     1.250324     0.0119044    0.0096944    1.5008765  
    0.87     2.0106543    1.2493457    0.0118556    0.0096674    1.4998928  
    0.871    2.0096325    1.2483675    0.0118067    0.0096403    1.498909   
    0.872    2.0086108    1.2473892    0.0117578    0.0096133    1.4979253  
    0.873    2.0075891    1.2464109    0.0117089    0.0095863    1.4969415  
    0.874    2.0065674    1.2454326    0.0116600    0.0095592    1.4959578  
    0.875    2.0055457    1.2444543    0.0116111    0.0095322    1.494974   
    0.876    2.004524     1.243476     0.0115622    0.0095052    1.4939903  
    0.877    2.0035023    1.2424977    0.0115134    0.0094781    1.4930065  
    0.878    2.0024806    1.2415194    0.0114645    0.0094511    1.4920228  
    0.879    2.0014589    1.2405411    0.0114156    0.0094241    1.491039   
    0.88     2.0004371    1.2395629    0.0113667    0.0093971    1.4900553  
    0.881    1.9994154    1.2385846    0.0113178    0.0093700    1.4890715  
    0.882    1.9983937    1.2376063    0.0112689    0.0093430    1.4880878  
    0.883    1.997372     1.236628     0.0112200    0.0093160    1.487104   
    0.884    1.9963503    1.2356497    0.0111711    0.0092889    1.4861203  
    0.885    1.9953286    1.2346714    0.0111223    0.0092619    1.4851365  
    0.886    1.9943069    1.2336931    0.0110734    0.0092349    1.4841528  
    0.887    1.9932852    1.2327148    0.0110245    0.0092078    1.483169   
    0.888    1.9922635    1.2317365    0.0109756    0.0091808    1.4821852  
    0.889    1.9912417    1.2307583    0.0109267    0.0091538    1.4812015  
    0.89     1.99022      1.22978      0.0108778    0.0091267    1.4802177  
    0.891    1.9891983    1.2288017    0.0108289    0.0090997    1.479234   
    0.892    1.9881766    1.2278234    0.0107801    0.0090727    1.4782502  
    0.893    1.9871549    1.2268451    0.0107312    0.0090457    1.4772665  
    0.894    1.9861332    1.2258668    0.0106823    0.0090186    1.4762827  
    0.895    1.9851115    1.2248885    0.0106334    0.0089916    1.475299   
    0.896    1.9840898    1.2239102    0.0105845    0.0089646    1.4743152  
    0.897    1.9830681    1.2229319    0.0105356    0.0089375    1.4733315  
    0.898    1.9820463    1.2219537    0.0104867    0.0089105    1.4723477  
    0.899    1.9810246    1.2209754    0.0104379    0.0088835    1.471364   
    0.9      1.9800029    1.2199971    0.0103890    0.0088564    1.4703802  
    0.901    1.9789812    1.2190188    0.0103401    0.0088294    1.4693965  
    0.902    1.9779595    1.2180405    0.0102912    0.0088024    1.4684127  
    0.903    1.9769378    1.2170622    0.0102423    0.0087753    1.467429   
    0.904    1.9759161    1.2160839    0.0101934    0.0087483    1.4664452  
    0.905    1.9748944    1.2151056    0.0101445    0.0087213    1.4654615  
    0.906    1.9738726    1.2141274    0.0100956    0.0086942    1.4644777  
    0.907    1.9728509    1.2131491    0.0100468    0.0086672    1.4634939  
    0.908    1.9718292    1.2121708    0.0099979    0.0086402    1.4625102  
    0.909    1.9708075    1.2111925    0.0099490    0.0086132    1.4615264  
    0.91     1.9697858    1.2102142    0.0099001    0.0085861    1.4605427  
    0.911    1.9687641    1.2092359    0.0098512    0.0085591    1.4595589  
    0.912    1.9677424    1.2082576    0.0098023    0.0085321    1.4585752  
    0.913    1.9667207    1.2072793    0.0097534    0.0085050    1.4575914  
    0.914    1.965699     1.206301     0.0097046    0.008478     1.4566077  
    0.915    1.9646772    1.2053228    0.0096557    0.0084510    1.4556239  
    0.916    1.9636555    1.2043445    0.0096068    0.0084239    1.4546402  
    0.917    1.9626338    1.2033662    0.0095579    0.0083969    1.4536564  
    0.918    1.9616121    1.2023879    0.0095090    0.0083699    1.4526727  
    0.919    1.9605904    1.2014096    0.0094601    0.0083428    1.4516889  
    0.92     1.9595687    1.2004313    0.0094112    0.0083158    1.4507052  
    0.921    1.958547     1.199453     0.0093624    0.0082888    1.4497214  
    0.922    1.9575253    1.1984747    0.0093135    0.0082618    1.4487377  
    0.923    1.9565036    1.1974964    0.0092646    0.0082347    1.4477539  
    0.924    1.9554818    1.1965182    0.0092157    0.0082077    1.4467702  
    0.925    1.9544601    1.1955399    0.0091668    0.0081807    1.4457864  
    0.926    1.9534384    1.1945616    0.0091179    0.0081536    1.4448026  
    0.927    1.9524167    1.1935833    0.0090690    0.0081266    1.4438189  
    0.928    1.951395     1.192605     0.0090201    0.0080996    1.4428351  
    0.929    1.9503733    1.1916267    0.0089713    0.0080725    1.4418514  
    0.93     1.9493516    1.1906484    0.0089224    0.0080455    1.4408676  
    0.931    1.9483299    1.1896701    0.0088735    0.0080185    1.4398839  
    0.932    1.9473082    1.1886918    0.0088246    0.0079914    1.4389001  
    0.933    1.9462864    1.1877136    0.0087757    0.0079644    1.4379164  
    0.934    1.9452647    1.1867353    0.0087268    0.0079374    1.4369326  
    0.935    1.944243     1.185757     0.0086779    0.0079103    1.4359489  
    0.936    1.9432213    1.1847787    0.0086291    0.0078833    1.4349651  
    0.937    1.9421996    1.1838004    0.0085802    0.0078563    1.4339814  
    0.938    1.9411779    1.1828221    0.0085313    0.0078293    1.4329976  
    0.939    1.9401562    1.1818438    0.0084824    0.0078022    1.4320139  
    0.94     1.9391345    1.1808655    0.0084335    0.0077752    1.4310301  
    0.941    1.9381128    1.1798872    0.0083846    0.0077482    1.4300464  
    0.942    1.937091     1.178909     0.0083357    0.0077211    1.4290626  
    0.943    1.9360693    1.1779307    0.0082868    0.0076941    1.4280789  
    0.944    1.9350476    1.1769524    0.0082380    0.0076671    1.4270951  
    0.945    1.9340259    1.1759741    0.0081891    0.0076400    1.4261114  
    0.946    1.9330042    1.1749958    0.0081402    0.0076130    1.4251276  
    0.947    1.9319825    1.1740175    0.0080913    0.0075860    1.4241438  
    0.948    1.9309608    1.1730392    0.0080424    0.0075589    1.4231601  
    0.949    1.9299391    1.1720609    0.0079935    0.0075319    1.4221763  
    0.95     1.9289174    1.1710826    0.0079446    0.0075049    1.4211926  
    0.951    1.9278956    1.1701044    0.0078958    0.0074779    1.4202088  
    0.952    1.9268739    1.1691261    0.0078469    0.0074508    1.4192251  
    0.953    1.9258522    1.1681478    0.0077980    0.0074238    1.4182413  
    0.954    1.9248305    1.1671695    0.0077491    0.0073968    1.4172576  
    0.955    1.9238088    1.1661912    0.0077002    0.0073697    1.4162738  
    0.956    1.9227871    1.1652129    0.0076513    0.0073427    1.4152901  
    0.957    1.9217654    1.1642346    0.0076024    0.0073157    1.4143063  
    0.958    1.9207437    1.1632563    0.0075536    0.0072886    1.4133226  
    0.959    1.919722     1.162278     0.0075047    0.0072616    1.4123388  
    0.96     1.9187002    1.1612998    0.0074558    0.0072346    1.4113551  
    0.961    1.9176785    1.1603215    0.0074069    0.0072075    1.4103713  
    0.962    1.9166568    1.1593432    0.0073580    0.0071805    1.4093876  
    0.963    1.9156351    1.1583649    0.0073091    0.0071535    1.4084038  
    0.964    1.9146134    1.1573866    0.0072602    0.0071265    1.4074201  
    0.965    1.9135917    1.1564083    0.0072113    0.0070994    1.4064363  
    0.966    1.91257      1.15543      0.0071625    0.0070724    1.4054525  
    0.967    1.9115483    1.1544517    0.0071136    0.0070454    1.4044688  
    0.968    1.9105265    1.1534735    0.0070647    0.0070183    1.403485   
    0.969    1.9095048    1.1524952    0.0070158    0.0069913    1.4025013  
    0.97     1.9084831    1.1515169    0.0069669    0.0069643    1.4015175  
    0.971    1.9074614    1.1505386    0.0069180    0.0069372    1.4005338  
    0.972    1.9064397    1.1495603    0.0068691    0.0069102    1.39955    
    0.973    1.905418     1.148582     0.0068203    0.0068832    1.3985663  
    0.974    1.9043963    1.1476037    0.0067714    0.0068561    1.3975825  
    0.975    1.9033746    1.1466254    0.0067225    0.0068291    1.3965988  
    0.976    1.9023529    1.1456471    0.0066736    0.0068021    1.395615   
    0.977    1.9013311    1.1446689    0.0066247    0.0067750    1.3946313  
    0.978    1.9003094    1.1436906    0.0065758    0.0067480    1.3936475  
    0.979    1.8992877    1.1427123    0.0065269    0.0067210    1.3926638  
    0.98     1.898266     1.141734     0.0064781    0.0066940    1.39168    
    0.981    1.8972443    1.1407557    0.0064292    0.0066669    1.3906963  
    0.982    1.8962226    1.1397774    0.0063803    0.0066399    1.3897125  
    0.983    1.8952009    1.1387991    0.0063314    0.0066129    1.3887288  
    0.984    1.8941792    1.1378208    0.0062825    0.0065858    1.387745   
    0.985    1.8931575    1.1368425    0.0062336    0.0065588    1.3867612  
    0.986    1.8921357    1.1358643    0.0061847    0.0065318    1.3857775  
    0.987    1.891114     1.134886     0.0061358    0.0065047    1.3847937  
    0.988    1.8900923    1.1339077    0.0060870    0.0064777    1.38381    
    0.989    1.8890706    1.1329294    0.0060381    0.0064507    1.3828262  
    0.99     1.8880489    1.1319511    0.0059892    0.0064236    1.3818425  
    0.991    1.8870272    1.1309728    0.0059403    0.0063966    1.3808587  
    0.992    1.8860055    1.1299945    0.0058914    0.0063696    1.379875   
    0.993    1.8849838    1.1290162    0.0058425    0.0063426    1.3788912  
    0.994    1.8839621    1.1280379    0.0057936    0.0063155    1.3779075  
    0.995    1.8829403    1.1270597    0.0057448    0.0062885    1.3769237  
    0.996    1.8819186    1.1260814    0.0056959    0.0062615    1.37594    
    0.997    1.8808969    1.1251031    0.0056470    0.0062344    1.3749562  
    0.998    1.8798752    1.1241248    0.0055981    0.0062074    1.3739725  
    0.999    1.8788535    1.1231465    0.0055492    0.0061804    1.3729887  
    1.       1.8778318    1.1221682    0.0055003    0.0061533    1.372005   
    1.001    1.8768226    1.1211774    0.0054891    0.0061138    1.3710212  
    1.002    1.8758135    1.1201865    0.0054778    0.0060742    1.3700375  
    1.003    1.8748043    1.1191957    0.0054666    0.0060346    1.3690537  
    1.004    1.8737951    1.1182049    0.0054553    0.0059950    1.3680699  
    1.005    1.872786     1.117214     0.0054441    0.0059555    1.3670862  
    1.006    1.8717768    1.1162232    0.0054328    0.0059159    1.3661024  
    1.007    1.8707676    1.1152324    0.0054215    0.0058763    1.3651187  
    1.008    1.8697585    1.1142415    0.0054103    0.0058367    1.3641349  
    1.009    1.8687493    1.1132507    0.0053990    0.0057972    1.3631512  
    1.01     1.8677401    1.1122599    0.0053878    0.0057576    1.3621674  
    1.011    1.8667309    1.1112691    0.0053765    0.0057180    1.3611837  
    1.012    1.8657218    1.1102782    0.0053653    0.0056784    1.3601999  
    1.013    1.8647126    1.1092874    0.0053540    0.0056389    1.3592162  
    1.014    1.8637034    1.1082966    0.0053428    0.0055993    1.3582324  
    1.015    1.8626943    1.1073057    0.0053315    0.0055597    1.3572487  
    1.016    1.8616851    1.1063149    0.0053203    0.0055201    1.3562649  
    1.017    1.8606759    1.1053241    0.0053090    0.0054806    1.3552812  
    1.018    1.8596668    1.1043332    0.0052977    0.0054410    1.3542974  
    1.019    1.8586576    1.1033424    0.0052865    0.0054014    1.3533137  
    1.02     1.8576484    1.1023516    0.0052752    0.0053618    1.3523299  
    1.021    1.8566393    1.1013607    0.0052640    0.0053223    1.3513462  
    1.022    1.8556301    1.1003699    0.0052527    0.0052827    1.3503624  
    1.023    1.8546209    1.0993791    0.0052415    0.0052431    1.3493787  
    1.024    1.8536118    1.0983882    0.0052302    0.0052035    1.3483949  
    1.025    1.8526026    1.0973974    0.0052190    0.0051640    1.3474111  
    1.026    1.8515934    1.0964066    0.0052077    0.0051244    1.3464274  
    1.027    1.8505843    1.0954157    0.0051965    0.0050848    1.3454436  
    1.028    1.8495751    1.0944249    0.0051852    0.0050452    1.3444599  
    1.029    1.8485659    1.0934341    0.0051740    0.0050057    1.3434761  
    1.03     1.8475568    1.0924432    0.0051627    0.0049661    1.3424924  
    1.031    1.8465476    1.0914524    0.0051514    0.0049265    1.3415086  
    1.032    1.8455384    1.0904616    0.0051402    0.0048869    1.3405249  
    1.033    1.8445293    1.0894707    0.0051289    0.0048474    1.3395411  
    1.034    1.8435201    1.0884799    0.0051177    0.0048078    1.3385574  
    1.035    1.8425109    1.0874891    0.0051064    0.0047682    1.3375736  
    1.036    1.8415018    1.0864982    0.0050952    0.0047286    1.3365899  
    1.037    1.8404926    1.0855074    0.0050839    0.0046891    1.3356061  
    1.038    1.8394834    1.0845166    0.0050727    0.0046495    1.3346224  
    1.039    1.8384743    1.0835257    0.0050614    0.0046099    1.3336386  
    1.04     1.8374651    1.0825349    0.0050502    0.0045703    1.3326549  
    1.041    1.8364559    1.0815441    0.0050389    0.0045308    1.3316711  
    1.042    1.8354468    1.0805532    0.0050276    0.0044912    1.3306874  
    1.043    1.8344376    1.0795624    0.0050164    0.0044516    1.3297036  
    1.044    1.8334284    1.0785716    0.0050051    0.0044120    1.3287198  
    1.045    1.8324193    1.0775807    0.0049939    0.0043725    1.3277361  
    1.046    1.8314101    1.0765899    0.0049826    0.0043329    1.3267523  
    1.047    1.8304009    1.0755991    0.0049714    0.0042933    1.3257686  
    1.048    1.8293918    1.0746082    0.0049601    0.0042537    1.3247848  
    1.049    1.8283826    1.0736174    0.0049489    0.0042142    1.3238011  
    1.05     1.8273734    1.0726266    0.0049376    0.0041746    1.3228173  
    1.051    1.8263643    1.0716357    0.0049264    0.0041350    1.3218336  
    1.052    1.8253551    1.0706449    0.0049151    0.0040954    1.3208498  
    1.053    1.8243459    1.0696541    0.0049039    0.0040559    1.3198661  
    1.054    1.8233368    1.0686632    0.0048926    0.0040163    1.3188823  
    1.055    1.8223276    1.0676724    0.0048813    0.0039767    1.3178986  
    1.056    1.8213184    1.0666816    0.0048701    0.0039371    1.3169148  
    1.057    1.8203093    1.0656907    0.0048588    0.0038976    1.3159311  
    1.058    1.8193001    1.0646999    0.0048476    0.0038580    1.3149473  
    1.059    1.8182909    1.0637091    0.0048363    0.0038184    1.3139636  
    1.06     1.8172818    1.0627182    0.0048251    0.0037788    1.3129798  
    1.061    1.8162726    1.0617274    0.0048138    0.0037393    1.3119961  
    1.062    1.8152634    1.0607366    0.0048026    0.0036997    1.3110123  
    1.063    1.8142543    1.0597457    0.0047913    0.0036601    1.3100285  
    1.064    1.8132451    1.0587549    0.0047801    0.0036205    1.3090448  
    1.065    1.8122359    1.0577641    0.0047688    0.0035810    1.308061   
    1.066    1.8112268    1.0567732    0.0047575    0.0035414    1.3070773  
    1.067    1.8102176    1.0557824    0.0047463    0.0035018    1.3060935  
    1.068    1.8092084    1.0547916    0.0047246    0.0034935    1.3050994  
    1.069    1.8081993    1.0538007    0.0047030    0.0034851    1.3041052  
    1.07     1.8071901    1.0528099    0.0046813    0.0034768    1.303111   
    1.071    1.8061809    1.0518191    0.0046596    0.0034684    1.3021169  
    1.072    1.8051717    1.0508283    0.0046380    0.0034601    1.3011227  
    1.073    1.8041626    1.0498374    0.0046163    0.0034518    1.3001286  
    1.074    1.8031534    1.0488466    0.0045946    0.0034434    1.2991344  
    1.075    1.8021442    1.0478558    0.0045730    0.0034351    1.2981402  
    1.076    1.8011351    1.0468649    0.0045513    0.0034267    1.2971461  
    1.077    1.8001259    1.0458741    0.0045296    0.0034184    1.2961519  
    1.078    1.7991167    1.0448833    0.0045080    0.0034100    1.2951577  
    1.079    1.7981076    1.0438924    0.0044863    0.0034017    1.2941636  
    1.08     1.7970984    1.0429016    0.0044646    0.0033934    1.2931694  
    1.081    1.7960892    1.0419108    0.0044430    0.0033850    1.2921752  
    1.082    1.7950801    1.0409199    0.0044213    0.0033767    1.2911811  
    1.083    1.7940709    1.0399291    0.0043996    0.0033683    1.2901869  
    1.084    1.7930617    1.0389383    0.0043780    0.0033600    1.2891928  
    1.085    1.7920526    1.0379474    0.0043563    0.0033517    1.2881986  
    1.086    1.7910434    1.0369566    0.0043347    0.0033433    1.2872044  
    1.087    1.7900342    1.0359658    0.0043130    0.0033350    1.2862103  
    1.088    1.7890251    1.0349749    0.0042913    0.0033266    1.2852161  
    1.089    1.7880159    1.0339841    0.0042697    0.0033183    1.2842219  
    1.09     1.7870067    1.0329933    0.0042480    0.0033099    1.2832278  
    1.091    1.7859976    1.0320024    0.0042263    0.0033016    1.2822336  
    1.092    1.7849884    1.0310116    0.0042047    0.0032933    1.2812394  
    1.093    1.7839792    1.0300208    0.0041830    0.0032849    1.2802453  
    1.094    1.7829701    1.0290299    0.0041613    0.0032766    1.2792511  
    1.095    1.7819609    1.0280391    0.0041397    0.0032682    1.278257   
    1.096    1.7809517    1.0270483    0.0041180    0.0032599    1.2772628  
    1.097    1.7799426    1.0260574    0.0040963    0.0032515    1.2762686  
    1.098    1.7789334    1.0250666    0.0040747    0.0032432    1.2752745  
    1.099    1.7779242    1.0240758    0.0040530    0.0032349    1.2742803  
    1.1      1.7769151    1.0230849    0.0040313    0.0032265    1.2732861  
    1.101    1.7759059    1.0220941    0.0040097    0.0032182    1.272292   
    1.102    1.7748967    1.0211033    0.0039880    0.0032098    1.2712978  
    1.103    1.7738876    1.0201124    0.0039663    0.0032015    1.2703036  
    1.104    1.7728784    1.0191216    0.0039447    0.0031932    1.2693095  
    1.105    1.7718692    1.0181308    0.0039230    0.0031848    1.2683153  
    1.106    1.7708601    1.0171399    0.0039013    0.0031765    1.2673212  
    1.107    1.7698509    1.0161491    0.0038797    0.0031681    1.266327   
    1.108    1.7688417    1.0151583    0.0038580    0.0031598    1.2653328  
    1.109    1.7678326    1.0141674    0.0038364    0.0031514    1.2643387  
    1.11     1.7668234    1.0131766    0.0038147    0.0031431    1.2633445  
    1.111    1.7658142    1.0121858    0.0037930    0.0031348    1.2623503  
    1.112    1.7648051    1.0111949    0.0037714    0.0031264    1.2613562  
    1.113    1.7637959    1.0102041    0.0037497    0.0031181    1.260362   
    1.114    1.7627867    1.0092133    0.0037280    0.0031097    1.2593678  
    1.115    1.7617776    1.0082224    0.0037064    0.0031014    1.2583737  
    1.116    1.7607684    1.0072316    0.0036847    0.0030931    1.2573795  
    1.117    1.7597592    1.0062408    0.0036630    0.0030847    1.2563854  
    1.118    1.7587501    1.0052499    0.0036414    0.0030764    1.2553912  
    1.119    1.7577409    1.0042591    0.0036197    0.0030680    1.254397   
    1.12     1.7567317    1.0032683    0.0035980    0.0030597    1.2534029  
    1.121    1.7557226    1.0022774    0.0035764    0.0030513    1.2524087  
    1.122    1.7547134    1.0012866    0.0035547    0.0030430    1.2514145  
    1.123    1.7537042    1.0002958    0.0035330    0.0030347    1.2504204  
    1.124    1.7526951    0.9993049    0.0035114    0.0030263    1.2494262  
    1.125    1.7516859    0.9983141    0.0034897    0.0030180    1.248432   
    1.126    1.7506767    0.9973233    0.0034680    0.0030096    1.2474379  
    1.127    1.7496676    0.9963324    0.0034464    0.0030013    1.2464437  
    1.128    1.7486584    0.9953416    0.0034247    0.0029930    1.2454496  
    1.129    1.7476492    0.9943508    0.0034030    0.0029846    1.2444554  
    1.13     1.7466401    0.9933599    0.0033814    0.0029763    1.2434612  
    1.131    1.7456309    0.9923691    0.0033597    0.0029679    1.2424671  
    1.132    1.7446217    0.9913783    0.0033380    0.0029596    1.2414729  
    1.133    1.7436125    0.9903875    0.0033164    0.0029512    1.2404787  
    1.134    1.7426034    0.9893966    0.0032947    0.0029429    1.2394846  
    1.135    1.7415942    0.9884058    0.0032731    0.0029346    1.2384904  
    1.136    1.740585     0.9874150    0.0032514    0.0029262    1.2374962  
    1.137    1.7395759    0.9864241    0.0032297    0.0029179    1.2365021  
    1.138    1.7385667    0.9854333    0.0032081    0.0029095    1.2355079  
    1.139    1.7375575    0.9844425    0.0031864    0.0029012    1.2345138  
    1.14     1.7365484    0.9834516    0.0031647    0.0028929    1.2335196  
    1.141    1.7355392    0.9824608    0.0031431    0.0028845    1.2325254  
    1.142    1.73453      0.9814700    0.0031214    0.0028762    1.2315313  
    1.143    1.7335209    0.9804791    0.0030997    0.0028678    1.2305371  
    1.144    1.7325117    0.9794883    0.0030781    0.0028595    1.2295429  
    1.145    1.7315025    0.9784975    0.0030564    0.0028511    1.2285488  
    1.146    1.7304934    0.9775066    0.0030347    0.0028428    1.2275546  
    1.147    1.7294842    0.9765158    0.0030131    0.0028345    1.2265604  
    1.148    1.728475     0.9755250    0.0029914    0.0028261    1.2255663  
    1.149    1.7274659    0.9745341    0.0029697    0.0028178    1.2245721  
    1.15     1.7264567    0.9735433    0.0029481    0.0028094    1.223578   
    1.151    1.7254475    0.9725525    0.0029264    0.0028011    1.2225838  
    1.152    1.7244384    0.9715616    0.0029047    0.0027927    1.2215896  
    1.153    1.7234292    0.9705708    0.0028831    0.0027844    1.2205955  
    1.154    1.72242      0.9695800    0.0028614    0.0027761    1.2196013  
    1.155    1.7214109    0.9685891    0.0028397    0.0027677    1.2186071  
    1.156    1.7204017    0.9675983    0.0028181    0.0027594    1.217613   
    1.157    1.7193925    0.9666075    0.0027964    0.0027510    1.2166188  
    1.158    1.7183834    0.9656166    0.0027748    0.0027427    1.2156246  
    1.159    1.7173742    0.9646258    0.0027531    0.0027344    1.2146305  
    1.16     1.716365     0.9636350    0.0027314    0.0027260    1.2136363  
    1.161    1.7153559    0.9626441    0.0027098    0.0027177    1.2126422  
    1.162    1.7143467    0.9616533    0.0026881    0.0027093    1.211648   
    1.163    1.7133375    0.9606625    0.0026664    0.0027010    1.2106538  
    1.164    1.7123284    0.9596716    0.0026448    0.0026926    1.2096597  
    1.165    1.7113192    0.9586808    0.0026231    0.0026843    1.2086655  
    1.166    1.71031      0.9576900    0.0026014    0.0026760    1.2076713  
    1.167    1.7093009    0.9566991    0.0025798    0.0026676    1.2066772  
    1.168    1.7082917    0.9557083    0.0025581    0.0026593    1.205683   
    1.169    1.7072825    0.9547175    0.0025364    0.0026509    1.2046888  
    1.17     1.7062734    0.9537266    0.0025148    0.0026426    1.2036947  
    1.171    1.7052642    0.9527358    0.0024931    0.0026343    1.2027005  
    1.172    1.704255     0.9517450    0.0024714    0.0026259    1.2017064  
    1.173    1.7032459    0.9507541    0.0024498    0.0026176    1.2007122  
    1.174    1.7022367    0.9497633    0.0024281    0.0026092    1.199718   
    1.175    1.7012275    0.9487725    0.0024064    0.0026009    1.1987239  
    1.176    1.7002184    0.9477816    0.0023848    0.0025925    1.1977297  
    1.177    1.6992092    0.9467908    0.0023631    0.0025842    1.1967355  
    1.178    1.6982       0.9458000    0.0023414    0.0025759    1.1957414  
    1.179    1.6971909    0.9448091    0.0023198    0.0025675    1.1947472  
    1.18     1.6961817    0.9438183    0.0022981    0.0025592    1.193753   
    1.181    1.6951725    0.9428275    0.0022765    0.0025508    1.1927589  
    1.182    1.6941634    0.9418366    0.0022548    0.0025425    1.1917647  
    1.183    1.6931542    0.9408458    0.0022331    0.0025342    1.1907706  
    1.184    1.692145     0.9398550    0.0022115    0.0025258    1.1897764  
    1.185    1.6911359    0.9388641    0.0021898    0.0025175    1.1887822  
    1.186    1.6901267    0.9378733    0.0021681    0.0025091    1.1877881  
    1.187    1.6891175    0.9368825    0.0021465    0.0025008    1.1867939  
    1.188    1.6881084    0.9358916    0.0021248    0.0024924    1.1857997  
    1.189    1.6870992    0.9349008    0.0021031    0.0024841    1.1848056  
    1.19     1.68609      0.9339100    0.0020815    0.0024758    1.1838114  
    1.191    1.6850809    0.9329191    0.0020598    0.0024674    1.1828172  
    1.192    1.6840717    0.9319283    0.0020381    0.0024591    1.1818231  
    1.193    1.6830625    0.9309375    0.0020165    0.0024507    1.1808289  
    1.194    1.6820534    0.9299466    0.0019948    0.0024424    1.1798348  
    1.195    1.6810442    0.9289558    0.0019731    0.0024341    1.1788406  
    1.196    1.680035     0.9279650    0.0019515    0.0024257    1.1778464  
    1.197    1.6790258    0.9269742    0.0019298    0.0024174    1.1768523  
    1.198    1.6780167    0.9259833    0.0019081    0.0024090    1.1758581  
    1.199    1.6770075    0.9249925    0.0018865    0.0024007    1.1748639  
    1.2      1.6759983    0.9240017    0.0018648    0.0023923    1.1738698  
    1.201    1.6749952    0.9230048    0.0018613    0.0023779    1.1728756  
    1.202    1.6739921    0.9220079    0.0018578    0.0023635    1.1718814  
    1.203    1.672989     0.9210110    0.0018543    0.0023491    1.1708873  
    1.204    1.6719859    0.9200141    0.0018509    0.0023347    1.1698931  
    1.205    1.6709828    0.9190172    0.0018474    0.0023203    1.168899   
    1.206    1.6699797    0.9180203    0.0018439    0.0023059    1.1679048  
    1.207    1.6689766    0.9170234    0.0018404    0.0022915    1.1669106  
    1.208    1.6679735    0.9160265    0.0018369    0.0022771    1.1659165  
    1.209    1.6669704    0.9150296    0.0018334    0.0022627    1.1649223  
    1.21     1.6659673    0.9140327    0.0018299    0.0022483    1.1639281  
    1.211    1.6649642    0.9130358    0.0018264    0.0022339    1.162934   
    1.212    1.6639611    0.9120389    0.0018230    0.0022195    1.1619398  
    1.213    1.6629579    0.9110421    0.0018195    0.0022051    1.1609456  
    1.214    1.6619548    0.9100452    0.0018160    0.0021907    1.1599515  
    1.215    1.6609517    0.9090483    0.0018125    0.0021763    1.1589573  
    1.216    1.6599486    0.9080514    0.0018090    0.0021619    1.1579632  
    1.217    1.6589455    0.9070545    0.0018055    0.0021475    1.156969   
    1.218    1.6579424    0.9060576    0.0018020    0.0021331    1.1559748  
    1.219    1.6569393    0.9050607    0.0017985    0.0021187    1.1549807  
    1.22     1.6559362    0.9040638    0.0017951    0.0021043    1.1539865  
    1.221    1.6549331    0.9030669    0.0017916    0.0020899    1.1529923  
    1.222    1.65393      0.9020700    0.0017881    0.0020755    1.1519982  
    1.223    1.6529269    0.9010731    0.0017846    0.0020611    1.151004   
    1.224    1.6519238    0.9000762    0.0017811    0.0020467    1.1500098  
    1.225    1.6509206    0.8990794    0.0017776    0.0020323    1.1490157  
    1.226    1.6499175    0.8980825    0.0017741    0.0020179    1.1480215  
    1.227    1.6489144    0.8970856    0.0017706    0.0020035    1.1470274  
    1.228    1.6479113    0.8960887    0.0017672    0.0019891    1.1460332  
    1.229    1.6469082    0.8950918    0.0017637    0.0019747    1.145039   
    1.23     1.6459051    0.8940949    0.0017602    0.0019603    1.1440449  
    1.231    1.644902     0.893098     0.0017567    0.0019459    1.1430507  
    1.232    1.6438989    0.8921011    0.0017532    0.0019315    1.1420565  
    1.233    1.6428958    0.8911042    0.0017497    0.0019171    1.1410624  
    1.234    1.6418927    0.8901073    0.0017462    0.0019027    1.1400682  
    1.235    1.6408896    0.8891104    0.0017427    0.0018883    1.139074   
    1.236    1.6398865    0.8881135    0.0017393    0.0018739    1.1380799  
    1.237    1.6388834    0.8871166    0.0017358    0.0018595    1.1370857  
    1.238    1.6378802    0.8861198    0.0017323    0.0018451    1.1360916  
    1.239    1.6368771    0.8851229    0.0017288    0.0018307    1.1350974  
    1.24     1.635874     0.8841260    0.0017253    0.0018163    1.1341032  
    1.241    1.6348709    0.8831291    0.0017218    0.0018019    1.1331091  
    1.242    1.6338678    0.8821322    0.0017183    0.0017875    1.1321149  
    1.243    1.6328647    0.8811353    0.0017148    0.0017731    1.1311207  
    1.244    1.6318616    0.8801384    0.0017114    0.0017587    1.1301266  
    1.245    1.6308585    0.8791415    0.0017079    0.0017443    1.1291324  
    1.246    1.6298554    0.8781446    0.0017044    0.0017299    1.1281382  
    1.247    1.6288523    0.8771477    0.0017009    0.0017155    1.1271441  
    1.248    1.6278492    0.8761508    0.0016974    0.0017011    1.1261499  
    1.249    1.6268461    0.8751539    0.0016939    0.0016867    1.1251558  
    1.25     1.6258429    0.8741571    0.0016904    0.0016723    1.1241616  
    1.251    1.6248398    0.8731602    0.0016869    0.0016579    1.1231674  
    1.252    1.6238367    0.8721633    0.0016834    0.0016435    1.1221733  
    1.253    1.6228336    0.8711664    0.0016800    0.0016291    1.1211791  
    1.254    1.6218305    0.8701695    0.0016765    0.0016147    1.1201849  
    1.255    1.6208274    0.8691726    0.0016730    0.0016003    1.1191908  
    1.256    1.6198243    0.8681757    0.0016695    0.0015859    1.1181966  
    1.257    1.6188212    0.8671788    0.0016660    0.0015715    1.1172024  
    1.258    1.6178181    0.8661819    0.0016625    0.0015571    1.1162083  
    1.259    1.616815     0.8651850    0.0016590    0.0015427    1.1152141  
    1.26     1.6158119    0.8641881    0.0016555    0.0015283    1.11422    
    1.261    1.6148088    0.8631912    0.0016521    0.0015139    1.1132258  
    1.262    1.6138056    0.8621944    0.0016486    0.0014995    1.1122316  
    1.263    1.6128025    0.8611975    0.0016451    0.0014851    1.1112375  
    1.264    1.6117994    0.8602006    0.0016416    0.0014707    1.1102433  
    1.265    1.6107963    0.8592037    0.0016381    0.0014563    1.1092491  
    1.266    1.6097932    0.8582068    0.0016346    0.0014419    1.108255   
    1.267    1.6087901    0.8572099    0.0016311    0.0014275    1.1072608  
    1.268    1.607787     0.856213     0.0016242    0.0014234    1.1062632  
    1.269    1.6067839    0.8552161    0.0016172    0.0014194    1.1052656  
    1.27     1.6057808    0.8542192    0.0016103    0.0014154    1.1042679  
    1.271    1.6047777    0.8532223    0.0016034    0.0014114    1.1032703  
    1.272    1.6037746    0.8522254    0.0015964    0.0014073    1.1022727  
    1.273    1.6027715    0.8512285    0.0015895    0.0014033    1.1012751  
    1.274    1.6017684    0.8502316    0.0015825    0.0013993    1.1002775  
    1.275    1.6007652    0.8492348    0.0015756    0.0013952    1.0992798  
    1.276    1.5997621    0.8482379    0.0015686    0.0013912    1.0982822  
    1.277    1.598759     0.8472410    0.0015617    0.0013872    1.0972846  
    1.278    1.5977559    0.8462441    0.0015547    0.0013832    1.096287   
    1.279    1.5967528    0.8452472    0.0015478    0.0013791    1.0952894  
    1.28     1.5957497    0.8442503    0.0015409    0.0013751    1.0942917  
    1.281    1.5947466    0.8432534    0.0015339    0.0013711    1.0932941  
    1.282    1.5937435    0.8422565    0.0015270    0.0013670    1.0922965  
    1.283    1.5927404    0.8412596    0.0015200    0.0013630    1.0912989  
    1.284    1.5917373    0.8402627    0.0015131    0.0013590    1.0903013  
    1.285    1.5907342    0.8392658    0.0015061    0.0013549    1.0893036  
    1.286    1.5897311    0.8382689    0.0014992    0.0013509    1.088306   
    1.287    1.5887279    0.8372721    0.0014922    0.0013469    1.0873084  
    1.288    1.5877248    0.8362752    0.0014853    0.0013429    1.0863108  
    1.289    1.5867217    0.8352783    0.0014783    0.0013388    1.0853131  
    1.29     1.5857186    0.8342814    0.0014714    0.0013348    1.0843155  
    1.291    1.5847155    0.8332845    0.0014645    0.0013308    1.0833179  
    1.292    1.5837124    0.8322876    0.0014575    0.0013267    1.0823203  
    1.293    1.5827093    0.8312907    0.0014506    0.0013227    1.0813227  
    1.294    1.5817062    0.8302938    0.0014436    0.0013187    1.080325   
    1.295    1.5807031    0.8292969    0.0014367    0.0013147    1.0793274  
    1.296    1.5797       0.8283000    0.0014297    0.0013106    1.0783298  
    1.297    1.5786969    0.8273031    0.0014228    0.0013066    1.0773322  
    1.298    1.5776938    0.8263062    0.0014158    0.0013026    1.0763346  
    1.299    1.5766907    0.8253093    0.0014089    0.0012985    1.0753369  
    1.3      1.5756875    0.8243125    0.0014020    0.0012945    1.0743393  
    1.301    1.5746844    0.8233156    0.0013950    0.0017477    1.0733417  
    1.302    1.5736813    0.8223187    0.0013881    0.0022009    1.0723441  
    1.303    1.5726782    0.8213218    0.0013811    0.0026541    1.0713465  
    1.304    1.5716751    0.8203249    0.0013742    0.0031073    1.0703488  
    1.305    1.570672     0.8193280    0.0013672    0.0035605    1.0693512  
    1.306    1.5696689    0.8183311    0.0013603    0.0040137    1.0683536  
    1.307    1.5686658    0.8173342    0.0013533    0.0044669    1.067356   
    1.308    1.5676627    0.8163373    0.0013464    0.0049201    1.0663583  
    1.309    1.5666596    0.8153404    0.0013394    0.0053733    1.0653607  
    1.31     1.5656565    0.8143435    0.0013325    0.0058265    1.0643631  
    1.311    1.5646534    0.8133466    0.0013256    0.0062797    1.0633655  
    1.312    1.5636502    0.8123498    0.0013186    0.0067329    1.0623679  
    1.313    1.5626471    0.8113529    0.0013117    0.0071861    1.0613702  
    1.314    1.561644     0.8103560    0.0013047    0.0076393    1.0603726  
    1.315    1.5606409    0.8093591    0.0012978    0.0080925    1.059375   
    1.316    1.5596378    0.8083622    0.0012908    0.0085458    1.0583774  
    1.317    1.5586347    0.8073653    0.0012839    0.0089990    1.0573798  
    1.318    1.5576316    0.8063684    0.0012769    0.0094522    1.0563821  
    1.319    1.5566285    0.8053715    0.0012700    0.0099054    1.0553845  
    1.32     1.5556254    0.8043746    0.0012631    0.0103586    1.0543869  
    1.321    1.5546223    0.8033777    0.0012561    0.0108118    1.0533893  
    1.322    1.5536192    0.8023808    0.0012492    0.0112650    1.0523917  
    1.323    1.5526161    0.8013839    0.0012422    0.0117182    1.051394   
    1.324    1.551613     0.8003870    0.0012353    0.0121714    1.0503964  
    1.325    1.5506098    0.7993902    0.0012283    0.0126246    1.0493988  
    1.326    1.5496067    0.7983933    0.0012214    0.0130778    1.0484012  
    1.327    1.5486036    0.7973964    0.0012144    0.0135310    1.0474036  
    1.328    1.5476005    0.7963995    0.0012075    0.0139842    1.0464059  
    1.329    1.5465974    0.7954026    0.0012005    0.0144374    1.0454083  
    1.33     1.5455943    0.7944057    0.0011936    0.0148906    1.0444107  
    1.331    1.5445912    0.7934088    0.0011867    0.0153438    1.0434131  
    1.332    1.5435881    0.7924119    0.0011797    0.0157970    1.0424154  
    1.333    1.542585     0.7914150    0.0011728    0.0162502    1.0414178  
    1.334    1.5415819    0.7904181    0.0011658    0.0167034    1.0404202  
    1.335    1.5405788    0.7894212    0.0011589    0.0171566    1.0394226  
    1.336    1.5395757    0.7884243    0.0011519    0.0176098    1.038425   
    1.337    1.5385725    0.7874275    0.0011450    0.0180630    1.0374273  
    1.338    1.5375694    0.7864306    0.0011380    0.0185162    1.0364297  
    1.339    1.5365663    0.7854337    0.0011311    0.0189694    1.0354321  
    1.34     1.5355632    0.7844368    0.0011242    0.0194226    1.0344345  
    1.341    1.5345601    0.7834399    0.0011172    0.0198758    1.0334369  
    1.342    1.533557     0.7824430    0.0011103    0.0203290    1.0324392  
    1.343    1.5325539    0.7814461    0.0011033    0.0207822    1.0314416  
    1.344    1.5315508    0.7804492    0.0010964    0.0212354    1.030444   
    1.345    1.5305477    0.7794523    0.0010894    0.0216886    1.0294464  
    1.346    1.5295446    0.7784554    0.0010825    0.0221418    1.0284488  
    1.347    1.5285415    0.7774585    0.0010755    0.0225950    1.0274511  
    1.348    1.5275384    0.7764616    0.0010686    0.0230482    1.0264535  
    1.349    1.5265353    0.7754647    0.0010616    0.0235014    1.0254559  
    1.35     1.5255321    0.7744679    0.0010547    0.0239546    1.0244583  
    1.351    1.524529     0.7734710    0.0010478    0.0244079    1.0234607  
    1.352    1.5235259    0.7724741    0.0010408    0.0248611    1.022463   
    1.353    1.5225228    0.7714772    0.0010339    0.0253143    1.0214654  
    1.354    1.5215197    0.7704803    0.0010269    0.0257675    1.0204678  
    1.355    1.5205166    0.7694834    0.0010200    0.0262207    1.0194702  
    1.356    1.5195135    0.7684865    0.0010130    0.0266739    1.0184725  
    1.357    1.5185104    0.7674896    0.0010061    0.0271271    1.0174749  
    1.358    1.5175073    0.7664927    0.0009991    0.0275803    1.0164773  
    1.359    1.5165042    0.7654958    0.0009922    0.0280335    1.0154797  
    1.36     1.5155011    0.7644989    0.0009853    0.0284867    1.0144821  
    1.361    1.514498     0.7635020    0.0009783    0.0289399    1.0134844  
    1.362    1.5134948    0.7625052    0.0009714    0.0293931    1.0124868  
    1.363    1.5124917    0.7615083    0.0009644    0.0298463    1.0114892  
    1.364    1.5114886    0.7605114    0.0009575    0.0302995    1.0104916  
    1.365    1.5104855    0.7595145    0.0009505    0.0307527    1.009494   
    1.366    1.5094824    0.7585176    0.0009436    0.0312059    1.0084963  
    1.367    1.5084793    0.7575207    0.0009366    0.0316591    1.0074987  
    1.368    1.5074762    0.7565238    0.0009297    0.0321123    1.0065011  
    1.369    1.5064731    0.7555269    0.0009228    0.0325655    1.0055035  
    1.37     1.50547      0.7545300    0.0009158    0.0330187    1.0045059  
    1.371    1.5044669    0.7535331    0.0009089    0.0334719    1.0035082  
    1.372    1.5034638    0.7525362    0.0009019    0.0339251    1.0025106  
    1.373    1.5024607    0.7515393    0.0008950    0.0343783    1.001513   
    1.374    1.5014576    0.7505424    0.0008880    0.0348315    1.0005154  
    1.375    1.5004544    0.7495456    0.0008811    0.0352847    0.9995178  
    1.376    1.4994513    0.7485487    0.0008741    0.0357379    0.9985201  
    1.377    1.4984482    0.7475518    0.0008672    0.0361911    0.9975225  
    1.378    1.4974451    0.7465549    0.0008602    0.0366443    0.9965249  
    1.379    1.496442     0.7455580    0.0008533    0.0370975    0.9955273  
    1.38     1.4954389    0.7445611    0.0008464    0.0375507    0.9945296  
    1.381    1.4944358    0.7435642    0.0008394    0.0380039    0.9935320  
    1.382    1.4934327    0.7425673    0.0008325    0.0384571    0.9925344  
    1.383    1.4924296    0.7415704    0.0008255    0.0389103    0.9915368  
    1.384    1.4914265    0.7405735    0.0008186    0.0393635    0.9905392  
    1.385    1.4904234    0.7395766    0.0008116    0.0398167    0.9895415  
    1.386    1.4894203    0.7385797    0.0008047    0.0402700    0.9885439  
    1.387    1.4884171    0.7375829    0.0007977    0.0407232    0.9875463  
    1.388    1.487414     0.7365860    0.0007908    0.0411764    0.9865487  
    1.389    1.4864109    0.7355891    0.0007839    0.0416296    0.9855511  
    1.39     1.4854078    0.7345922    0.0007769    0.0420828    0.9845534  
    1.391    1.4844047    0.7335953    0.0007700    0.0425360    0.9835558  
    1.392    1.4834016    0.7325984    0.0007630    0.0429892    0.9825582  
    1.393    1.4823985    0.7316015    0.0007561    0.0434424    0.9815606  
    1.394    1.4813954    0.7306046    0.0007491    0.0438956    0.9805630  
    1.395    1.4803923    0.7296077    0.0007422    0.0443488    0.9795653  
    1.396    1.4793892    0.7286108    0.0007352    0.0448020    0.9785677  
    1.397    1.4783861    0.7276139    0.0007283    0.0452552    0.9775701  
    1.398    1.477383     0.7266170    0.0007213    0.0457084    0.9765725  
    1.399    1.4763799    0.7256201    0.0007144    0.0461616    0.9755748  
    1.4      1.4753767    0.7246233    0.0007075    0.0466148    0.9745772  
    1.401    1.4743756    0.7236244    0.0007063    0.0470661    0.9735796  
    1.402    1.4733744    0.7226256    0.0007051    0.0475173    0.9725820  
    1.403    1.4723732    0.7216268    0.0007040    0.0479686    0.9715844  
    1.404    1.471372     0.7206280    0.0007028    0.0484199    0.9705867  
    1.405    1.4703708    0.7196292    0.0007017    0.0488712    0.9695891  
    1.406    1.4693697    0.7186303    0.0007005    0.0493224    0.9685915  
    1.407    1.4683685    0.7176315    0.0006994    0.0497737    0.9675939  
    1.408    1.4673673    0.7166327    0.0006982    0.0502250    0.9665963  
    1.409    1.4663661    0.7156339    0.0006970    0.0506763    0.9655986  
    1.41     1.465365     0.7146350    0.0006959    0.0511275    0.9646010  
    1.411    1.4643638    0.7136362    0.0006947    0.0515788    0.9636034  
    1.412    1.4633626    0.7126374    0.0006936    0.0520301    0.9626058  
    1.413    1.4623614    0.7116386    0.0006924    0.0524814    0.9616082  
    1.414    1.4613602    0.7106398    0.0006912    0.0529326    0.9606105  
    1.415    1.4603591    0.7096409    0.0006901    0.0533839    0.9596129  
    1.416    1.4593579    0.7086421    0.0006889    0.0538352    0.9586153  
    1.417    1.4583567    0.7076433    0.0006878    0.0542864    0.9576177  
    1.418    1.4573555    0.7066445    0.0006866    0.0547377    0.9566201  
    1.419    1.4563543    0.7056457    0.0006855    0.0551890    0.9556224  
    1.42     1.4553532    0.7046468    0.0006843    0.0556403    0.9546248  
    1.421    1.454352     0.7036480    0.0006831    0.0560915    0.9536272  
    1.422    1.4533508    0.7026492    0.0006820    0.0565428    0.9526296  
    1.423    1.4523496    0.7016504    0.0006808    0.0569941    0.9516319  
    1.424    1.4513484    0.7006516    0.0006797    0.0574454    0.9506343  
    1.425    1.4503473    0.6996527    0.0006785    0.0578966    0.9496367  
    1.426    1.4493461    0.6986539    0.0006773    0.0583479    0.9486391  
    1.427    1.4483449    0.6976551    0.0006762    0.0587992    0.9476415  
    1.428    1.4473437    0.6966563    0.0006750    0.0592505    0.9466438  
    1.429    1.4463425    0.6956575    0.0006739    0.0597017    0.9456462  
    1.43     1.4453414    0.6946586    0.0006727    0.0601530    0.9446486  
    1.431    1.4443402    0.6936598    0.0006716    0.0606043    0.9436510  
    1.432    1.443339     0.6926610    0.0006704    0.0610556    0.9426534  
    1.433    1.4423378    0.6916622    0.0006692    0.0615068    0.9416557  
    1.434    1.4413367    0.6906633    0.0006681    0.0619581    0.9406581  
    1.435    1.4403355    0.6896645    0.0006669    0.0624094    0.9396605  
    1.436    1.4393343    0.6886657    0.0006658    0.0628607    0.9386629  
    1.437    1.4383331    0.6876669    0.0006646    0.0633119    0.9376653  
    1.438    1.4373319    0.6866681    0.0006634    0.0637632    0.9366676  
    1.439    1.4363308    0.6856692    0.0006623    0.0642145    0.9356700  
    1.44     1.4353296    0.6846704    0.0006611    0.0646657    0.9346724  
    1.441    1.4343284    0.6836716    0.0006600    0.0651170    0.9336748  
    1.442    1.4333272    0.6826728    0.0006588    0.0655683    0.9326772  
    1.443    1.432326     0.6816740    0.0006577    0.0660196    0.9316795  
    1.444    1.4313249    0.6806751    0.0006565    0.0664708    0.9306819  
    1.445    1.4303237    0.6796763    0.0006553    0.0669221    0.9296843  
    1.446    1.4293225    0.6786775    0.0006542    0.0673734    0.9286867  
    1.447    1.4283213    0.6776787    0.0006530    0.0678247    0.9276890  
    1.448    1.4273201    0.6766799    0.0006519    0.0682759    0.9266914  
    1.449    1.426319     0.6756810    0.0006507    0.0687272    0.9256938  
    1.45     1.4253178    0.6746822    0.0006496    0.0691785    0.9246962  
    1.451    1.4243166    0.6736834    0.0006484    0.0696298    0.9236986  
    1.452    1.4233154    0.6726846    0.0006472    0.0700810    0.9227009  
    1.453    1.4223143    0.6716857    0.0006461    0.0705323    0.9217033  
    1.454    1.4213131    0.6706869    0.0006449    0.0709836    0.9207057  
    1.455    1.4203119    0.6696881    0.0006438    0.0714349    0.9197081  
    1.456    1.4193107    0.6686893    0.0006426    0.0718861    0.9187105  
    1.457    1.4183095    0.6676905    0.0006414    0.0723374    0.9177128  
    1.458    1.4173084    0.6666916    0.0006403    0.0727887    0.9167152  
    1.459    1.4163072    0.6656928    0.0006391    0.0732400    0.9157176  
    1.46     1.415306     0.664694     0.0006380    0.0736912    0.9147200  
    1.461    1.4143048    0.6636952    0.0006368    0.0741425    0.9137224  
    1.462    1.4133036    0.6626964    0.0006357    0.0745938    0.9127247  
    1.463    1.4123025    0.6616975    0.0006345    0.0750450    0.9117271  
    1.464    1.4113013    0.6606987    0.0006333    0.0754963    0.9107295  
    1.465    1.4103001    0.6596999    0.0006322    0.0759476    0.9097319  
    1.466    1.4092989    0.6587011    0.0006310    0.0763989    0.9087343  
    1.467    1.4082977    0.6577023    0.0006299    0.0768501    0.9077366  
    1.468    1.4072966    0.6567034    0.0007544    0.0769243    0.9068647  
    1.469    1.4062954    0.6557046    0.0008790    0.0769985    0.9059928  
    1.47     1.4052942    0.6547058    0.0010035    0.0770726    0.9051209  
    1.471    1.404293     0.6537070    0.0011280    0.0771468    0.9042490  
    1.472    1.4032918    0.6527082    0.0012526    0.0772209    0.9033770  
    1.473    1.4022907    0.6517093    0.0013771    0.0772951    0.9025051  
    1.474    1.4012895    0.6507105    0.0015017    0.0773693    0.9016332  
    1.475    1.4002883    0.6497117    0.0016262    0.0774434    0.9007613  
    1.476    1.3992871    0.6487129    0.0017508    0.0775176    0.8998894  
    1.477    1.398286     0.6477140    0.0018753    0.0775917    0.8990175  
    1.478    1.3972848    0.6467152    0.0019999    0.0776659    0.8981455  
    1.479    1.3962836    0.6457164    0.0021244    0.0777401    0.8972736  
    1.48     1.3952824    0.6447176    0.0022490    0.0778142    0.8964017  
    1.481    1.3942812    0.6437188    0.0023735    0.0778884    0.8955298  
    1.482    1.3932801    0.6427199    0.0024981    0.0779626    0.8946579  
    1.483    1.3922789    0.6417211    0.0026226    0.0780367    0.8937860  
    1.484    1.3912777    0.6407223    0.0027471    0.0781109    0.8929141  
    1.485    1.3902765    0.6397235    0.0028717    0.0781850    0.8920421  
    1.486    1.3892753    0.6387247    0.0029962    0.0782592    0.8911702  
    1.487    1.3882742    0.6377258    0.0031208    0.0783334    0.8902983  
    1.488    1.387273     0.6367270    0.0032453    0.0784075    0.8894264  
    1.489    1.3862718    0.6357282    0.0033699    0.0784817    0.8885545  
    1.49     1.3852706    0.6347294    0.0034944    0.0785558    0.8876826  
    1.491    1.3842694    0.6337306    0.0036190    0.0786300    0.8868106  
    1.492    1.3832683    0.6327317    0.0037435    0.0787042    0.8859387  
    1.493    1.3822671    0.6317329    0.0038681    0.0787783    0.8850668  
    1.494    1.3812659    0.6307341    0.0039926    0.0788525    0.8841949  
    1.495    1.3802647    0.6297353    0.0041172    0.0789266    0.8833230  
    1.496    1.3792635    0.6287365    0.0042417    0.0790008    0.8824511  
    1.497    1.3782624    0.6277376    0.0043662    0.0790750    0.8815791  
    1.498    1.3772612    0.6267388    0.0044908    0.0791491    0.8807072  
    1.499    1.37626      0.6257400    0.0046153    0.0792233    0.8798353  
    1.5      1.3752588    0.6247412    0.0047399    0.0792974    0.8789634  
    1.501    1.3742577    0.6237423    0.0048644    0.0793716    0.8780915  
    1.502    1.3732565    0.6227435    0.0049890    0.0794458    0.8772196  
    1.503    1.3722553    0.6217447    0.0051135    0.0795199    0.8763476  
    1.504    1.3712541    0.6207459    0.0052381    0.0795941    0.8754757  
    1.505    1.3702529    0.6197471    0.0053626    0.0796682    0.8746038  
    1.506    1.3692518    0.6187482    0.0054872    0.0797424    0.8737319  
    1.507    1.3682506    0.6177494    0.0056117    0.0798166    0.8728600  
    1.508    1.3672494    0.6167506    0.0057363    0.0798907    0.8719881  
    1.509    1.3662482    0.6157518    0.0058608    0.0799649    0.8711161  
    1.51     1.365247     0.6147530    0.0059854    0.0800390    0.8702442  
    1.511    1.3642459    0.6137541    0.0061099    0.0801132    0.8693723  
    1.512    1.3632447    0.6127553    0.0062344    0.0801874    0.8685004  
    1.513    1.3622435    0.6117565    0.0063590    0.0802615    0.8676285  
    1.514    1.3612423    0.6107577    0.0064835    0.0803357    0.8667566  
    1.515    1.3602411    0.6097589    0.0066081    0.0804099    0.8658846  
    1.516    1.35924      0.6087600    0.0067326    0.0804840    0.8650127  
    1.517    1.3582388    0.6077612    0.0068572    0.0805582    0.8641408  
    1.518    1.3572376    0.6067624    0.0069817    0.0806323    0.8632689  
    1.519    1.3562364    0.6057636    0.0071063    0.0807065    0.8623970  
    1.52     1.3552353    0.6047647    0.0072308    0.0807807    0.8615251  
    1.521    1.3542341    0.6037659    0.0073554    0.0808548    0.8606531  
    1.522    1.3532329    0.6027671    0.0074799    0.0809290    0.8597812  
    1.523    1.3522317    0.6017683    0.0076045    0.0810031    0.8589093  
    1.524    1.3512305    0.6007695    0.0077290    0.0810773    0.8580374  
    1.525    1.3502294    0.5997706    0.0078535    0.0811515    0.8571655  
    1.526    1.3492282    0.5987718    0.0079781    0.0812256    0.8562936  
    1.527    1.348227     0.597773     0.0081026    0.0812998    0.8554216  
    1.528    1.3472258    0.5967742    0.0082272    0.0813739    0.8545497  
    1.529    1.3462246    0.5957754    0.0083517    0.0814481    0.8536778  
    1.53     1.3452235    0.5947765    0.0084763    0.0815223    0.8528059  
    1.531    1.3442223    0.5937777    0.0086008    0.0815964    0.8519340  
    1.532    1.3432211    0.5927789    0.0087254    0.0816706    0.8510621  
    1.533    1.3422199    0.5917801    0.0088499    0.0817447    0.8501901  
    1.534    1.3412187    0.5907813    0.0089745    0.0818189    0.8493182  
    1.535    1.3402176    0.5897824    0.0090990    0.0818931    0.8484463  
    1.536    1.3392164    0.5887836    0.0092236    0.0819672    0.8475744  
    1.537    1.3382152    0.5877848    0.0093481    0.0820414    0.8467025  
    1.538    1.337214     0.5867860    0.0094726    0.0821155    0.8458306  
    1.539    1.3362128    0.5857872    0.0095972    0.0821897    0.8449586  
    1.54     1.3352117    0.5847883    0.0097217    0.0822639    0.8440867  
    1.541    1.3342105    0.5837895    0.0098463    0.0823380    0.8432148  
    1.542    1.3332093    0.5827907    0.0099708    0.0824122    0.8423429  
    1.543    1.3322081    0.5817919    0.0100954    0.0824863    0.8414710  
    1.544    1.331207     0.5807930    0.0102199    0.0825605    0.8405991  
    1.545    1.3302058    0.5797942    0.0103445    0.0826347    0.8397271  
    1.546    1.3292046    0.5787954    0.0104690    0.0827088    0.8388552  
    1.547    1.3282034    0.5777966    0.0105936    0.0827830    0.8379833  
    1.548    1.3272022    0.5767978    0.0107181    0.0828571    0.8371114  
    1.549    1.3262011    0.5757989    0.0108427    0.0829313    0.8362395  
    1.55     1.3251999    0.5748001    0.0109672    0.0830055    0.8353676  
    1.551    1.3241987    0.5738013    0.0110917    0.0830796    0.8344957  
    1.552    1.3231975    0.5728025    0.0112163    0.0831538    0.8336237  
    1.553    1.3221963    0.5718037    0.0113408    0.0832280    0.8327518  
    1.554    1.3211952    0.5708048    0.0114654    0.0833021    0.8318799  
    1.555    1.320194     0.5698060    0.0115899    0.0833763    0.8310080  
    1.556    1.3191928    0.5688072    0.0117145    0.0834504    0.8301361  
    1.557    1.3181916    0.5678084    0.0118390    0.0835246    0.8292642  
    1.558    1.3171904    0.5668096    0.0119636    0.0835988    0.8283922  
    1.559    1.3161893    0.5658107    0.0120881    0.0836729    0.8275203  
    1.56     1.3151881    0.5648119    0.0122127    0.0837471    0.8266484  
    1.561    1.3141869    0.5638131    0.0123372    0.0838212    0.8257765  
    1.562    1.3131857    0.5628143    0.0124618    0.0838954    0.8249046  
    1.563    1.3121846    0.5618154    0.0125863    0.0839696    0.8240327  
    1.564    1.3111834    0.5608166    0.0127109    0.0840437    0.8231607  
    1.565    1.3101822    0.5598178    0.0128354    0.0841179    0.8222888  
    1.566    1.309181     0.5588190    0.0129599    0.0841920    0.8214169  
    1.567    1.3081798    0.5578202    0.0130845    0.0842662    0.8205450  
    1.568    1.3071787    0.5568213    0.0132090    0.0843404    0.8196731  
    1.569    1.3061775    0.5558225    0.0133336    0.0844145    0.8188012  
    1.57     1.3051763    0.5548237    0.0134581    0.0844887    0.8179292  
    1.571    1.3041751    0.5538249    0.0135827    0.0845628    0.8170573  
    1.572    1.3031739    0.5528261    0.0137072    0.0846370    0.8161854  
    1.573    1.3021728    0.5518272    0.0138318    0.0847112    0.8153135  
    1.574    1.3011716    0.5508284    0.0139563    0.0847853    0.8144416  
    1.575    1.3001704    0.5498296    0.0140809    0.0848595    0.8135697  
    1.576    1.2991692    0.5488308    0.0142054    0.0849336    0.8126977  
    1.577    1.298168     0.5478320    0.0143300    0.0850078    0.8118258  
    1.578    1.2971669    0.5468331    0.0144545    0.0850820    0.8109539  
    1.579    1.2961657    0.5458343    0.0145790    0.0851561    0.8100820  
    1.58     1.2951645    0.5448355    0.0147036    0.0852303    0.8092101  
    1.581    1.2941633    0.5438367    0.0148281    0.0853044    0.8083382  
    1.582    1.2931621    0.5428379    0.0149527    0.0853786    0.8074662  
    1.583    1.292161     0.5418390    0.0150772    0.0854528    0.8065943  
    1.584    1.2911598    0.5408402    0.0152018    0.0855269    0.8057224  
    1.585    1.2901586    0.5398414    0.0153263    0.0856011    0.8048505  
    1.586    1.2891574    0.5388426    0.0154509    0.0856753    0.8039786  
    1.587    1.2881563    0.5378437    0.0155754    0.0857494    0.8031067  
    1.588    1.2871551    0.5368449    0.0157000    0.0858236    0.8022347  
    1.589    1.2861539    0.5358461    0.0158245    0.0858977    0.8013628  
    1.59     1.2851527    0.5348473    0.0159491    0.0859719    0.8004909  
    1.591    1.2841515    0.5338485    0.0160736    0.0860461    0.7996190  
    1.592    1.2831504    0.5328496    0.0161981    0.0861202    0.7987471  
    1.593    1.2821492    0.5318508    0.0163227    0.0861944    0.7978752  
    1.594    1.281148     0.530852     0.0164472    0.0862685    0.7970032  
    1.595    1.2801468    0.5298532    0.0165718    0.0863427    0.7961313  
    1.596    1.2791456    0.5288544    0.0166963    0.0864169    0.7952594  
    1.597    1.2781445    0.5278555    0.0168209    0.0864910    0.7943875  
    1.598    1.2771433    0.5268567    0.0169454    0.0865652    0.7935156  
    1.599    1.2761421    0.5258579    0.0170700    0.0866393    0.7926437  
    1.6      1.2751409    0.5248591    0.0171945    0.0867135    0.7917717  
    1.601    1.2741123    0.5238877    0.0172366    0.0868151    0.7908998  
    1.602    1.2730836    0.5229164    0.0172787    0.0869168    0.7900279  
    1.603    1.272055     0.5219450    0.0173208    0.0870184    0.789156   
    1.604    1.2710263    0.5209737    0.0173630    0.0871201    0.7882841  
    1.605    1.2699976    0.5200024    0.0174051    0.0872217    0.7874122  
    1.606    1.268969     0.5190310    0.0174472    0.0873233    0.7865402  
    1.607    1.2679403    0.5180597    0.0174893    0.0874250    0.7856683  
    1.608    1.2669117    0.5170883    0.0175314    0.0875266    0.7847964  
    1.609    1.265883     0.5161170    0.0175735    0.0876283    0.7839245  
    1.61     1.2648543    0.5151457    0.0176156    0.0877299    0.7830526  
    1.611    1.2638257    0.5141743    0.0176577    0.0878315    0.7821807  
    1.612    1.262797     0.5132030    0.0176998    0.0879332    0.7813087  
    1.613    1.2617684    0.5122316    0.0177420    0.0880348    0.7804368  
    1.614    1.2607397    0.5112603    0.0177841    0.0881364    0.7795649  
    1.615    1.2597111    0.5102889    0.0178262    0.0882381    0.778693   
    1.616    1.2586824    0.5093176    0.0178683    0.0883397    0.7778211  
    1.617    1.2576537    0.5083463    0.0179104    0.0884414    0.7769492  
    1.618    1.2566251    0.5073749    0.0179525    0.0885430    0.7760772  
    1.619    1.2555964    0.5064036    0.0179946    0.0886446    0.7752053  
    1.62     1.2545678    0.5054322    0.0180367    0.0887463    0.7743334  
    1.621    1.2535391    0.5044609    0.0180788    0.0888479    0.7734615  
    1.622    1.2525105    0.5034895    0.0181210    0.0889496    0.7725896  
    1.623    1.2514818    0.5025182    0.0181631    0.0890512    0.7717177  
    1.624    1.2504531    0.5015469    0.0182052    0.0891528    0.7708458  
    1.625    1.2494245    0.5005755    0.0182473    0.0892545    0.7699738  
    1.626    1.2483958    0.4996042    0.0182894    0.0893561    0.7691019  
    1.627    1.2473672    0.4986328    0.0183315    0.0894578    0.76823    
    1.628    1.2463385    0.4976615    0.0183736    0.0895594    0.7673581  
    1.629    1.2453099    0.4966901    0.0184157    0.0896610    0.7664862  
    1.63     1.2442812    0.4957188    0.0184578    0.0897627    0.7656143  
    1.631    1.2432525    0.4947475    0.0185000    0.0898643    0.7647423  
    1.632    1.2422239    0.4937761    0.0185421    0.0899659    0.7638704  
    1.633    1.2411952    0.4928048    0.0185842    0.0900676    0.7629985  
    1.634    1.2401666    0.4918334    0.0186263    0.0901692    0.7621266  
    1.635    1.2391379    0.4908621    0.0186684    0.0902709    0.7612547  
    1.636    1.2381093    0.4898907    0.0187105    0.0903725    0.7603828  
    1.637    1.2370806    0.4889194    0.0187526    0.0904741    0.7595108  
    1.638    1.2360519    0.4879481    0.0187947    0.0905758    0.7586389  
    1.639    1.2350233    0.4869767    0.0188368    0.0906774    0.757767   
    1.64     1.2339946    0.4860054    0.0188790    0.0907791    0.7568951  
    1.641    1.232966     0.4850340    0.0189211    0.0908807    0.7560232  
    1.642    1.2319373    0.4840627    0.0189632    0.0909823    0.7551513  
    1.643    1.2309087    0.4830913    0.0190053    0.0910840    0.7542793  
    1.644    1.22988      0.4821200    0.0190474    0.0911856    0.7534074  
    1.645    1.2288513    0.4811487    0.0190895    0.0912873    0.7525355  
    1.646    1.2278227    0.4801773    0.0191316    0.0913889    0.7516636  
    1.647    1.226794     0.4792060    0.0191737    0.0914905    0.7507917  
    1.648    1.2257654    0.4782346    0.0192158    0.0915922    0.7499198  
    1.649    1.2247367    0.4772633    0.0192580    0.0916938    0.7490478  
    1.65     1.223708     0.4762920    0.0193001    0.0917954    0.7481759  
    1.651    1.2226794    0.4753206    0.0193422    0.0918971    0.7473040  
    1.652    1.2216507    0.4743493    0.0193843    0.0919987    0.7464321  
    1.653    1.2206221    0.4733779    0.0194264    0.0921004    0.7455602  
    1.654    1.2195934    0.4724066    0.0194685    0.0922020    0.7446883  
    1.655    1.2185648    0.4714352    0.0195106    0.0923036    0.7438163  
    1.656    1.2175361    0.4704639    0.0195527    0.0924053    0.7429444  
    1.657    1.2165074    0.4694926    0.0195948    0.0925069    0.7420725  
    1.658    1.2154788    0.4685212    0.0196370    0.0926086    0.7412006  
    1.659    1.2144501    0.4675499    0.0196791    0.0927102    0.7403287  
    1.66     1.2134215    0.4665785    0.0197212    0.0928118    0.7394568  
    1.661    1.2123928    0.4656072    0.0197633    0.0929135    0.7385848  
    1.662    1.2113642    0.4646358    0.0198054    0.0930151    0.7377129  
    1.663    1.2103355    0.4636645    0.0198475    0.0931168    0.7368410  
    1.664    1.2093068    0.4626932    0.0198896    0.0932184    0.7359691  
    1.665    1.2082782    0.4617218    0.0199317    0.0933200    0.7350972  
    1.666    1.2072495    0.4607505    0.0199738    0.0934217    0.7342253  
    1.667    1.2062209    0.4597791    0.0200160    0.0935233    0.7333533  
    1.668    1.2051922    0.4588078    0.0200859    0.0935416    0.7325092  
    1.669    1.2041636    0.4578364    0.0201558    0.0935599    0.7316651  
    1.67     1.2031349    0.4568651    0.0202257    0.0935781    0.7308210  
    1.671    1.2021062    0.4558938    0.0202956    0.0935964    0.7299768  
    1.672    1.2010776    0.4549224    0.0203655    0.0936147    0.7291327  
    1.673    1.2000489    0.4539511    0.0204354    0.0936330    0.7282886  
    1.674    1.1990203    0.4529797    0.0205052    0.0936512    0.7274444  
    1.675    1.1979916    0.4520084    0.0205751    0.0936695    0.7266003  
    1.676    1.196963     0.4510370    0.0206450    0.0936878    0.7257562  
    1.677    1.1959343    0.4500657    0.0207149    0.0937060    0.7249121  
    1.678    1.1949056    0.4490944    0.0207848    0.0937243    0.7240679  
    1.679    1.193877     0.4481230    0.0208547    0.0937426    0.7232238  
    1.68     1.1928483    0.4471517    0.0209246    0.0937609    0.7223797  
    1.681    1.1918197    0.4461803    0.0209945    0.0937791    0.7215356  
    1.682    1.190791     0.4452090    0.0210644    0.0937974    0.7206914  
    1.683    1.1897623    0.4442377    0.0211343    0.0938157    0.7198473  
    1.684    1.1887337    0.4432663    0.0212042    0.0938340    0.7190032  
    1.685    1.187705     0.4422950    0.0212741    0.0938522    0.7181590  
    1.686    1.1866764    0.4413236    0.0213440    0.0938705    0.7173149  
    1.687    1.1856477    0.4403523    0.0214139    0.0938888    0.7164708  
    1.688    1.1846191    0.4393809    0.0214838    0.0939070    0.7156267  
    1.689    1.1835904    0.4384096    0.0215537    0.0939253    0.7147825  
    1.69     1.1825617    0.4374383    0.0216236    0.0939436    0.7139384  
    1.691    1.1815331    0.4364669    0.0216935    0.0939619    0.7130943  
    1.692    1.1805044    0.4354956    0.0217634    0.0939801    0.7122501  
    1.693    1.1794758    0.4345242    0.0218333    0.0939984    0.7114060  
    1.694    1.1784471    0.4335529    0.0219032    0.0940167    0.7105619  
    1.695    1.1774185    0.4325815    0.0219731    0.0940350    0.7097178  
    1.696    1.1763898    0.4316102    0.0220430    0.0940532    0.7088736  
    1.697    1.1753611    0.4306389    0.0221129    0.0940715    0.7080295  
    1.698    1.1743325    0.4296675    0.0221828    0.0940898    0.7071854  
    1.699    1.1733038    0.4286962    0.0222527    0.0941081    0.7063413  
    1.7      1.1722752    0.4277248    0.0223226    0.0941263    0.7054971  
    1.701    1.1712465    0.4267535    0.0223925    0.0941446    0.704653   
    1.702    1.1702179    0.4257821    0.0224624    0.0941629    0.7038089  
    1.703    1.1691892    0.4248108    0.0225323    0.0941811    0.7029647  
    1.704    1.1681605    0.4238395    0.0226022    0.0941994    0.7021206  
    1.705    1.1671319    0.4228681    0.0226721    0.0942177    0.7012765  
    1.706    1.1661032    0.4218968    0.0227420    0.0942360    0.7004324  
    1.707    1.1650746    0.4209254    0.0228119    0.0942542    0.6995882  
    1.708    1.1640459    0.4199541    0.0228818    0.0942725    0.6987441  
    1.709    1.1630173    0.4189827    0.0229517    0.0942908    0.6979000  
    1.71     1.1619886    0.4180114    0.0230216    0.0943091    0.6970558  
    1.711    1.1609599    0.4170401    0.0230915    0.0943273    0.6962117  
    1.712    1.1599313    0.4160687    0.0231614    0.0943456    0.6953676  
    1.713    1.1589026    0.4150974    0.0232313    0.0943639    0.6945235  
    1.714    1.157874     0.4141260    0.0233012    0.0943822    0.6936793  
    1.715    1.1568453    0.4131547    0.0233711    0.0944004    0.6928352  
    1.716    1.1558167    0.4121833    0.0234410    0.0944187    0.6919911  
    1.717    1.154788     0.4112120    0.0235109    0.0944370    0.6911470  
    1.718    1.1537593    0.4102407    0.0235808    0.0944552    0.6903028  
    1.719    1.1527307    0.4092693    0.0236507    0.0944735    0.6894587  
    1.72     1.151702     0.4082980    0.0237206    0.0944918    0.6886146  
    1.721    1.1506734    0.4073266    0.0237905    0.0945101    0.6877704  
    1.722    1.1496447    0.4063553    0.0238604    0.0945283    0.6869263  
    1.723    1.148616     0.4053840    0.0239303    0.0945466    0.6860822  
    1.724    1.1475874    0.4044126    0.0240002    0.0945649    0.6852381  
    1.725    1.1465587    0.4034413    0.0240701    0.0945832    0.6843939  
    1.726    1.1455301    0.4024699    0.0241400    0.0946014    0.6835498  
    1.727    1.1445014    0.4014986    0.0242099    0.0946197    0.6827057  
    1.728    1.1434728    0.4005272    0.0242798    0.0946380    0.6818615  
    1.729    1.1424441    0.3995559    0.0243497    0.0946562    0.6810174  
    1.73     1.1414154    0.3985846    0.0244196    0.0946745    0.6801733  
    1.731    1.1403868    0.3976132    0.0244895    0.0946928    0.6793292  
    1.732    1.1393581    0.3966419    0.0245594    0.0947111    0.6784850  
    1.733    1.1383295    0.3956705    0.0246293    0.0947293    0.6776409  
    1.734    1.1373008    0.3946992    0.0246992    0.0947476    0.6767968  
    1.735    1.1362722    0.3937278    0.0247691    0.0947659    0.6759527  
    1.736    1.1352435    0.3927565    0.0248390    0.0947842    0.6751085  
    1.737    1.1342148    0.3917852    0.0249089    0.0948024    0.6742644  
    1.738    1.1331862    0.3908138    0.0249788    0.0948207    0.6734203  
    1.739    1.1321575    0.3898425    0.0250487    0.0948390    0.6725761  
    1.74     1.1311289    0.3888711    0.0251186    0.0948573    0.6717320  
    1.741    1.1301002    0.3878998    0.0251885    0.0948755    0.6708879  
    1.742    1.1290716    0.3869284    0.0252584    0.0948938    0.6700438  
    1.743    1.1280429    0.3859571    0.0253283    0.0949121    0.6691996  
    1.744    1.1270142    0.3849858    0.0253982    0.0949303    0.6683555  
    1.745    1.1259856    0.3840144    0.0254681    0.0949486    0.6675114  
    1.746    1.1249569    0.3830431    0.0255380    0.0949669    0.6666672  
    1.747    1.1239283    0.3820717    0.0256079    0.0949852    0.6658231  
    1.748    1.1228996    0.3811004    0.0256778    0.0950034    0.6649790  
    1.749    1.121871     0.3801290    0.0257477    0.0950217    0.6641349  
    1.75     1.1208423    0.3791577    0.0258176    0.0950400    0.6632907  
    1.751    1.1198136    0.3781864    0.0258875    0.0950583    0.6624466  
    1.752    1.118785     0.3772150    0.0259574    0.0950765    0.6616025  
    1.753    1.1177563    0.3762437    0.0260273    0.0950948    0.6607584  
    1.754    1.1167277    0.3752723    0.0260972    0.0951131    0.6599142  
    1.755    1.115699     0.3743010    0.0261671    0.0951314    0.6590701  
    1.756    1.1146703    0.3733297    0.0262370    0.0951496    0.6582260  
    1.757    1.1136417    0.3723583    0.0263069    0.0951679    0.6573818  
    1.758    1.112613     0.3713870    0.0263768    0.0951862    0.6565377  
    1.759    1.1115844    0.3704156    0.0264467    0.0952044    0.6556936  
    1.76     1.1105557    0.3694443    0.0265166    0.0952227    0.6548495  
    1.761    1.1095271    0.3684729    0.0265865    0.0952410    0.6540053  
    1.762    1.1084984    0.3675016    0.0266564    0.0952593    0.6531612  
    1.763    1.1074697    0.3665303    0.0267263    0.0952775    0.6523171  
    1.764    1.1064411    0.3655589    0.0267962    0.0952958    0.6514729  
    1.765    1.1054124    0.3645876    0.0268661    0.0953141    0.6506288  
    1.766    1.1043838    0.3636162    0.0269360    0.0953324    0.6497847  
    1.767    1.1033551    0.3626449    0.0270059    0.0953506    0.6489406  
    1.768    1.1023265    0.3616735    0.0270758    0.0953689    0.6480964  
    1.769    1.1012978    0.3607022    0.0271457    0.0953872    0.6472523  
    1.77     1.1002691    0.3597309    0.0272156    0.0954054    0.6464082  
    1.771    1.0992405    0.3587595    0.0272855    0.0954237    0.6455641  
    1.772    1.0982118    0.3577882    0.0273554    0.0954420    0.6447199  
    1.773    1.0971832    0.3568168    0.0274253    0.0954603    0.6438758  
    1.774    1.0961545    0.3558455    0.0274952    0.0954785    0.6430317  
    1.775    1.0951259    0.3548741    0.0275651    0.0954968    0.6421875  
    1.776    1.0940972    0.3539028    0.0276350    0.0955151    0.6413434  
    1.777    1.0930685    0.3529315    0.0277049    0.0955334    0.6404993  
    1.778    1.0920399    0.3519601    0.0277748    0.0955516    0.6396552  
    1.779    1.0910112    0.3509888    0.0278447    0.0955699    0.6388110  
    1.78     1.0899826    0.3500174    0.0279146    0.0955882    0.6379669  
    1.781    1.0889539    0.3490461    0.0279845    0.0956065    0.6371228  
    1.782    1.0879253    0.3480747    0.0280544    0.0956247    0.6362786  
    1.783    1.0868966    0.3471034    0.0281243    0.0956430    0.6354345  
    1.784    1.0858679    0.3461321    0.0281942    0.0956613    0.6345904  
    1.785    1.0848393    0.3451607    0.0282641    0.0956795    0.6337463  
    1.786    1.0838106    0.3441894    0.0283340    0.0956978    0.6329021  
    1.787    1.082782     0.3432180    0.0284039    0.0957161    0.6320580  
    1.788    1.0817533    0.3422467    0.0284738    0.0957344    0.6312139  
    1.789    1.0807247    0.3412753    0.0285437    0.0957526    0.6303698  
    1.79     1.079696     0.3403040    0.0286136    0.0957709    0.6295256  
    1.791    1.0786673    0.3393327    0.0286835    0.0957892    0.6286815  
    1.792    1.0776387    0.3383613    0.0287534    0.0958075    0.6278374  
    1.793    1.07661      0.3373900    0.0288233    0.0958257    0.6269932  
    1.794    1.0755814    0.3364186    0.0288932    0.0958440    0.6261491  
    1.795    1.0745527    0.3354473    0.0289631    0.0958623    0.6253050  
    1.796    1.073524     0.3344760    0.0290330    0.0958806    0.6244609  
    1.797    1.0724954    0.3335046    0.0291029    0.0958988    0.6236167  
    1.798    1.0714667    0.3325333    0.0291728    0.0959171    0.6227726  
    1.799    1.0704381    0.3315619    0.0292427    0.0959354    0.6219285  
    1.8      1.0694094    0.3305906    0.0293126    0.0959536    0.6210843  
    1.801    1.0683606    0.3296394    0.0293219    0.0959921    0.6202402  
    1.802    1.0673117    0.3286883    0.0293312    0.0960306    0.6193961  
    1.803    1.0662629    0.3277371    0.0293405    0.0960691    0.6185520  
    1.804    1.065214     0.326786     0.0293498    0.0961075    0.6177078  
    1.805    1.0641651    0.3258349    0.0293591    0.0961460    0.6168637  
    1.806    1.0631163    0.3248837    0.0293685    0.0961845    0.6160196  
    1.807    1.0620674    0.3239326    0.0293778    0.0962229    0.6151755  
    1.808    1.0610186    0.3229814    0.0293871    0.0962614    0.6143313  
    1.809    1.0599697    0.3220303    0.0293964    0.0962999    0.6134872  
    1.81     1.0589209    0.3210791    0.0294057    0.0963383    0.6126431  
    1.811    1.057872     0.3201280    0.0294150    0.0963768    0.6117989  
    1.812    1.0568232    0.3191768    0.0294243    0.0964153    0.6109548  
    1.813    1.0557743    0.3182257    0.0294336    0.0964538    0.6101107  
    1.814    1.0547255    0.3172745    0.0294429    0.0964922    0.6092666  
    1.815    1.0536766    0.3163234    0.0294522    0.0965307    0.6084224  
    1.816    1.0526277    0.3153723    0.0294615    0.0965692    0.6075783  
    1.817    1.0515789    0.3144211    0.0294709    0.0966076    0.6067342  
    1.818    1.05053      0.3134700    0.0294802    0.0966461    0.6058900  
    1.819    1.0494812    0.3125188    0.0294895    0.0966846    0.6050459  
    1.82     1.0484323    0.3115677    0.0294988    0.0967230    0.6042018  
    1.821    1.0473835    0.3106165    0.0295081    0.0967615    0.6033577  
    1.822    1.0463346    0.3096654    0.0295174    0.0968000    0.6025135  
    1.823    1.0452858    0.3087142    0.0295267    0.0968385    0.6016694  
    1.824    1.0442369    0.3077631    0.0295360    0.0968769    0.6008253  
    1.825    1.0431881    0.3068119    0.0295453    0.0969154    0.5999811  
    1.826    1.0421392    0.3058608    0.0295546    0.0969539    0.5991370  
    1.827    1.0410904    0.3049096    0.0295639    0.0969923    0.5982929  
    1.828    1.0400415    0.3039585    0.0295733    0.0970308    0.5974488  
    1.829    1.0389926    0.3030074    0.0295826    0.0970693    0.5966046  
    1.83     1.0379438    0.3020562    0.0295919    0.0971077    0.5957605  
    1.831    1.0368949    0.3011051    0.0296012    0.0971462    0.5949164  
    1.832    1.0358461    0.3001539    0.0296105    0.0971847    0.5940723  
    1.833    1.0347972    0.2992028    0.0296198    0.0972232    0.5932281  
    1.834    1.0337484    0.2982516    0.0296291    0.0972616    0.592384   
    1.835    1.0326995    0.2973005    0.0296384    0.0973001    0.5915399  
    1.836    1.0316507    0.2963493    0.0296477    0.0973386    0.5906957  
    1.837    1.0306018    0.2953982    0.0296570    0.0973770    0.5898516  
    1.838    1.029553     0.2944470    0.0296663    0.0974155    0.5890075  
    1.839    1.0285041    0.2934959    0.0296757    0.0974540    0.5881634  
    1.84     1.0274552    0.2925448    0.0296850    0.0974924    0.5873192  
    1.841    1.0264064    0.2915936    0.0296943    0.0975309    0.5864751  
    1.842    1.0253575    0.2906425    0.0297036    0.0975694    0.5856310  
    1.843    1.0243087    0.2896913    0.0297129    0.0976079    0.5847868  
    1.844    1.0232598    0.2887402    0.0297222    0.0976463    0.5839427  
    1.845    1.022211     0.2877890    0.0297315    0.0976848    0.5830986  
    1.846    1.0211621    0.2868379    0.0297408    0.0977233    0.5822545  
    1.847    1.0201133    0.2858867    0.0297501    0.0977617    0.5814103  
    1.848    1.0190644    0.2849356    0.0297594    0.0978002    0.5805662  
    1.849    1.0180156    0.2839844    0.0297688    0.0978387    0.5797221  
    1.85     1.0169667    0.2830333    0.0297781    0.0978771    0.5788780  
    1.851    1.0159178    0.2820822    0.0297874    0.0979156    0.5780338  
    1.852    1.014869     0.2811310    0.0297967    0.0979541    0.5771897  
    1.853    1.0138201    0.2801799    0.0298060    0.0979926    0.5763456  
    1.854    1.0127713    0.2792287    0.0298153    0.0980310    0.5755014  
    1.855    1.0117224    0.2782776    0.0298246    0.0980695    0.5746573  
    1.856    1.0106736    0.2773264    0.0298339    0.0981080    0.5738132  
    1.857    1.0096247    0.2763753    0.0298432    0.0981464    0.5729691  
    1.858    1.0085759    0.2754241    0.0298525    0.0981849    0.5721249  
    1.859    1.007527     0.2744730    0.0298618    0.0982234    0.5712808  
    1.86     1.0064782    0.2735218    0.0298712    0.0982618    0.5704367  
    1.861    1.0054293    0.2725707    0.0298805    0.0983003    0.5695925  
    1.862    1.0043804    0.2716196    0.0298898    0.0983388    0.5687484  
    1.863    1.0033316    0.2706684    0.0298991    0.0983773    0.5679043  
    1.864    1.0022827    0.2697173    0.0299084    0.0984157    0.5670602  
    1.865    1.0012339    0.2687661    0.0299177    0.0984542    0.5662160  
    1.866    1.000185     0.2678150    0.0299270    0.0984927    0.5653719  
    1.867    0.9991362    0.2668638    0.0299363    0.0985311    0.5645278  
    1.868    0.9980873    0.2659127    0.0299540    0.0985446    0.563692   
    1.869    0.9970385    0.2649615    0.0299716    0.0985580    0.5628562  
    1.87     0.9959896    0.2640104    0.0299893    0.0985714    0.5620204  
    1.871    0.9949408    0.2630592    0.0300069    0.0985849    0.5611847  
    1.872    0.9938919    0.2621081    0.0300246    0.0985983    0.5603489  
    1.873    0.9928431    0.2611569    0.0300422    0.0986117    0.5595131  
    1.874    0.9917942    0.2602058    0.0300599    0.0986251    0.5586773  
    1.875    0.9907453    0.2592547    0.0300776    0.0986386    0.5578415  
    1.876    0.9896965    0.2583035    0.0300952    0.0986520    0.5570057  
    1.877    0.9886476    0.2573524    0.0301129    0.0986654    0.5561700  
    1.878    0.9875988    0.2564012    0.0301305    0.0986789    0.5553342  
    1.879    0.9865499    0.2554501    0.0301482    0.0986923    0.5544984  
    1.88     0.9855011    0.2544989    0.0301658    0.0987057    0.5536626  
    1.881    0.9844522    0.2535478    0.0301835    0.0987192    0.5528268  
    1.882    0.9834034    0.2525966    0.0302011    0.0987326    0.5519911  
    1.883    0.9823545    0.2516455    0.0302188    0.0987460    0.5511553  
    1.884    0.9813057    0.2506943    0.0302365    0.0987595    0.5503195  
    1.885    0.9802568    0.2497432    0.0302541    0.0987729    0.5494837  
    1.886    0.9792079    0.2487921    0.0302718    0.0987863    0.5486479  
    1.887    0.9781591    0.2478409    0.0302894    0.0987997    0.5478122  
    1.888    0.9771102    0.2468898    0.0303071    0.0988132    0.5469764  
    1.889    0.9760614    0.2459386    0.0303247    0.0988266    0.5461406  
    1.89     0.9750125    0.2449875    0.0303424    0.0988400    0.5453048  
    1.891    0.9739637    0.2440363    0.0303600    0.0988535    0.5444690  
    1.892    0.9729148    0.2430852    0.0303777    0.0988669    0.5436332  
    1.893    0.9718660    0.2421340    0.0303954    0.0988803    0.5427975  
    1.894    0.9708171    0.2411829    0.0304130    0.0988938    0.5419617  
    1.895    0.9697683    0.2402317    0.0304307    0.0989072    0.5411259  
    1.896    0.9687194    0.2392806    0.0304483    0.0989206    0.5402901  
    1.897    0.9676705    0.2383295    0.0304660    0.0989341    0.5394543  
    1.898    0.9666217    0.2373783    0.0304836    0.0989475    0.5386186  
    1.899    0.9655728    0.2364272    0.0305013    0.0989609    0.5377828  
    1.9      0.9645240    0.2354760    0.0305189    0.0989743    0.5369470  
    1.901    0.9634751    0.2345249    0.0305366    0.0996349    0.5361112  
    1.902    0.9624263    0.2335737    0.0305543    0.1002954    0.5352754  
    1.903    0.9613774    0.2326226    0.0305719    0.1009560    0.5344396  
    1.904    0.9603286    0.2316714    0.0305896    0.1016165    0.5336039  
    1.905    0.9592797    0.2307203    0.0306072    0.1022771    0.5327681  
    1.906    0.9582309    0.2297691    0.0306249    0.1029376    0.5319323  
    1.907    0.957182     0.228818     0.0306425    0.1035982    0.5310965  
    1.908    0.9561332    0.2278668    0.0306602    0.1042587    0.5302607  
    1.909    0.9550843    0.2269157    0.0306778    0.1049193    0.5294250  
    1.91     0.9540354    0.2259646    0.0306955    0.1055798    0.5285892  
    1.911    0.9529866    0.2250134    0.0307132    0.1062403    0.5277534  
    1.912    0.9519377    0.2240623    0.0307308    0.1069009    0.5269176  
    1.913    0.9508889    0.2231111    0.0307485    0.1075614    0.5260818  
    1.914    0.9498400    0.2221600    0.0307661    0.1082220    0.5252461  
    1.915    0.9487912    0.2212088    0.0307838    0.1088825    0.5244103  
    1.916    0.9477423    0.2202577    0.0308014    0.1095431    0.5235745  
    1.917    0.9466935    0.2193065    0.0308191    0.1102036    0.5227387  
    1.918    0.9456446    0.2183554    0.0308367    0.1108642    0.5219029  
    1.919    0.9445958    0.2174042    0.0308544    0.1115247    0.5210671  
    1.92     0.9435469    0.2164531    0.0308721    0.1121852    0.5202314  
    1.921    0.9424980    0.2155020    0.0308897    0.1128458    0.5193956  
    1.922    0.9414492    0.2145508    0.0309074    0.1135063    0.5185598  
    1.923    0.9404003    0.2135997    0.0309250    0.1141669    0.5177240  
    1.924    0.9393515    0.2126485    0.0309427    0.1148274    0.5168882  
    1.925    0.9383026    0.2116974    0.0309603    0.1154880    0.5160525  
    1.926    0.9372538    0.2107462    0.0309780    0.1161485    0.5152167  
    1.927    0.9362049    0.2097951    0.0309956    0.1168091    0.5143809  
    1.928    0.9351561    0.2088439    0.0310133    0.1174696    0.5135451  
    1.929    0.9341072    0.2078928    0.0310310    0.1181301    0.5127093  
    1.93     0.9330584    0.2069416    0.0310486    0.1187907    0.5118736  
    1.931    0.9320095    0.2059905    0.0310663    0.1194512    0.5110378  
    1.932    0.9309606    0.2050394    0.0310839    0.1201118    0.5102020  
    1.933    0.9299118    0.2040882    0.0311016    0.1207723    0.5093662  
    1.934    0.9288629    0.2031371    0.0311192    0.1214329    0.5085304  
    1.935    0.9278141    0.2021859    0.0311369    0.1220934    0.5076946  
    1.936    0.9267652    0.2012348    0.0311545    0.1227540    0.5068589  
    1.937    0.9257164    0.2002836    0.0311722    0.1234145    0.5060231  
    1.938    0.9246675    0.1993325    0.0311899    0.1240751    0.5051873  
    1.939    0.9236187    0.1983813    0.0312075    0.1247356    0.5043515  
    1.94     0.9225698    0.1974302    0.0312252    0.1253961    0.5035157  
    1.941    0.9215210    0.1964790    0.0312428    0.1260567    0.5026800  
    1.942    0.9204721    0.1955279    0.0312605    0.1267172    0.5018442  
    1.943    0.9194232    0.1945768    0.0312781    0.1273778    0.5010084  
    1.944    0.9183744    0.1936256    0.0312958    0.1280383    0.5001726  
    1.945    0.9173255    0.1926745    0.0313134    0.1286989    0.4993368  
    1.946    0.9162767    0.1917233    0.0313311    0.1293594    0.4985010  
    1.947    0.9152278    0.1907722    0.0313488    0.1300200    0.4976653  
    1.948    0.9141790    0.1898210    0.0313664    0.1306805    0.4968295  
    1.949    0.9131301    0.1888699    0.0313841    0.1313410    0.4959937  
    1.95     0.9120813    0.1879187    0.0314017    0.1320016    0.4951579  
    1.951    0.9110324    0.1869676    0.0314194    0.1326621    0.4943221  
    1.952    0.9099836    0.1860164    0.0314370    0.1333227    0.4934864  
    1.953    0.9089347    0.1850653    0.0314547    0.1339832    0.4926506  
    1.954    0.9078859    0.1841141    0.0314723    0.1346438    0.4918148  
    1.955    0.906837     0.183163     0.0314900    0.1353043    0.4909790  
    1.956    0.9057881    0.1822119    0.0315077    0.1359649    0.4901432  
    1.957    0.9047393    0.1812607    0.0315253    0.1366254    0.4893075  
    1.958    0.9036904    0.1803096    0.0315430    0.1372859    0.4884717  
    1.959    0.9026416    0.1793584    0.0315606    0.1379465    0.4876359  
    1.96     0.9015927    0.1784073    0.0315783    0.1386070    0.4868001  
    1.961    0.9005439    0.1774561    0.0315959    0.1392676    0.4859643  
    1.962    0.8994950    0.1765050    0.0316136    0.1399281    0.4851285  
    1.963    0.8984462    0.1755538    0.0316312    0.1405887    0.4842928  
    1.964    0.8973973    0.1746027    0.0316489    0.1412492    0.4834570  
    1.965    0.8963485    0.1736515    0.0316666    0.1419098    0.4826212  
    1.966    0.8952996    0.1727004    0.0316842    0.1425703    0.4817854  
    1.967    0.8942507    0.1717493    0.0317019    0.1432309    0.4809496  
    1.968    0.8932019    0.1707981    0.0317195    0.1438914    0.4801139  
    1.969    0.8921530    0.1698470    0.0317372    0.1445519    0.4792781  
    1.97     0.8911042    0.1688958    0.0317548    0.1452125    0.4784423  
    1.971    0.8900553    0.1679447    0.0317725    0.1458730    0.4776065  
    1.972    0.8890065    0.1669935    0.0317901    0.1465336    0.4767707  
    1.973    0.8879576    0.1660424    0.0318078    0.1471941    0.4759349  
    1.974    0.8869088    0.1650912    0.0318255    0.1478547    0.4750992  
    1.975    0.8858599    0.1641401    0.0318431    0.1485152    0.4742634  
    1.976    0.8848111    0.1631889    0.0318608    0.1491758    0.4734276  
    1.977    0.8837622    0.1622378    0.0318784    0.1498363    0.4725918  
    1.978    0.8827133    0.1612867    0.0318961    0.1504968    0.4717560  
    1.979    0.8816645    0.1603355    0.0319137    0.1511574    0.4709203  
    1.98     0.8806156    0.1593844    0.0319314    0.1518179    0.4700845  
    1.981    0.8795668    0.1584332    0.0319490    0.1524785    0.4692487  
    1.982    0.8785179    0.1574821    0.0319667    0.1531390    0.4684129  
    1.983    0.8774691    0.1565309    0.0319844    0.1537996    0.4675771  
    1.984    0.8764202    0.1555798    0.0320020    0.1544601    0.4667414  
    1.985    0.8753714    0.1546286    0.0320197    0.1551207    0.4659056  
    1.986    0.8743225    0.1536775    0.0320373    0.1557812    0.4650698  
    1.987    0.8732737    0.1527263    0.0320550    0.1564417    0.4642340  
    1.988    0.8722248    0.1517752    0.0320726    0.1571023    0.4633982  
    1.989    0.8711759    0.1508241    0.0320903    0.1577628    0.4625624  
    1.99     0.8701271    0.1498729    0.0321079    0.1584234    0.4617267  
    1.991    0.8690782    0.1489218    0.0321256    0.1590839    0.4608909  
    1.992    0.8680294    0.1479706    0.0321433    0.1597445    0.4600551  
    1.993    0.8669805    0.1470195    0.0321609    0.1604050    0.4592193  
    1.994    0.8659317    0.1460683    0.0321786    0.1610656    0.4583835  
    1.995    0.8648828    0.1451172    0.0321962    0.1617261    0.4575478  
    1.996    0.8638340    0.1441660    0.0322139    0.1623867    0.4567120  
    1.997    0.8627851    0.1432149    0.0322315    0.1630472    0.4558762  
    1.998    0.8617363    0.1422637    0.0322492    0.1637077    0.4550404  
    1.999    0.8606874    0.1413126    0.0322668    0.1643683    0.4542046  
    2.       0.8596386    0.1403614    0.0322845    0.1650288    0.4533688  
    2.001    0.8585847    0.1394153    0.0322873    0.1656943    0.4525331  
    2.002    0.8575309    0.1384691    0.0322901    0.1663598    0.4516973  
    2.003    0.8564771    0.1375229    0.0322929    0.1670253    0.4508615  
    2.004    0.8554233    0.1365767    0.0322957    0.1676908    0.4500257  
    2.005    0.8543695    0.1356305    0.0322985    0.1683563    0.4491899  
    2.006    0.8533157    0.1346843    0.0323013    0.1690218    0.4483542  
    2.007    0.8522619    0.1337381    0.0323041    0.1696873    0.4475184  
    2.008    0.8512081    0.1327919    0.0323069    0.1703528    0.4466826  
    2.009    0.8501543    0.1318457    0.0323097    0.1710183    0.4458468  
    2.01     0.8491005    0.1308995    0.0323125    0.1716838    0.4450110  
    2.011    0.8480467    0.1299533    0.0323153    0.1723493    0.4441753  
    2.012    0.8469929    0.1290071    0.0323181    0.1730148    0.4433395  
    2.013    0.8459391    0.1280609    0.0323209    0.1736803    0.4425037  
    2.014    0.8448852    0.1279013    0.0315371    0.1743458    0.4416679  
    2.015    0.8438314    0.1277417    0.0307533    0.1750113    0.4408321  
    2.016    0.8427776    0.1275821    0.0299695    0.1756768    0.4399963  
    2.017    0.8417238    0.1274224    0.0291858    0.1763423    0.4391606  
    2.018    0.8406700    0.1272628    0.0284020    0.1770078    0.4383248  
    2.019    0.8396162    0.1271032    0.0276182    0.1776733    0.437489   
    2.02     0.8385624    0.1269436    0.0268345    0.1783388    0.4366532  
    2.021    0.8375086    0.1267839    0.0260507    0.1790043    0.4358174  
    2.022    0.8364548    0.1266243    0.0252669    0.1796698    0.4349817  
    2.023    0.8354010    0.1264647    0.0244832    0.1803353    0.4341459  
    2.024    0.8343472    0.1263050    0.0236994    0.1810008    0.4333101  
    2.025    0.8332934    0.1261454    0.0229156    0.1816663    0.4324743  
    2.026    0.8322396    0.1259858    0.0221319    0.1823318    0.4316385  
    2.027    0.8311857    0.1258262    0.0213481    0.1829973    0.4308027  
    2.028    0.8301319    0.1256665    0.0205643    0.1836628    0.4299670  
    2.029    0.8290781    0.1255069    0.0197805    0.1843283    0.4291312  
    2.03     0.8280243    0.1253473    0.0189968    0.1849938    0.4282954  
    2.031    0.8269705    0.1251877    0.0182130    0.1856593    0.4274596  
    2.032    0.8259167    0.1250280    0.0174292    0.1863248    0.4266238  
    2.033    0.8248629    0.1248684    0.0166455    0.1869903    0.4257881  
    2.034    0.8238091    0.1247088    0.0158617    0.1876558    0.4249523  
    2.035    0.8227553    0.1245491    0.0150779    0.1883213    0.4241165  
    2.036    0.8217015    0.1243895    0.0142942    0.1889868    0.4232807  
    2.037    0.8206477    0.1242299    0.0135104    0.1896523    0.4224449  
    2.038    0.8195939    0.1240703    0.0127266    0.1903178    0.4216092  
    2.039    0.8185401    0.1239106    0.0119429    0.1909833    0.4207734  
    2.04     0.8174863    0.1237510    0.0111591    0.1916487    0.4199376  
    2.041    0.8164324    0.1235914    0.0103753    0.1923142    0.4191018  
    2.042    0.8153786    0.1234318    0.0095915    0.1929797    0.4182660  
    2.043    0.8143248    0.1232721    0.0088078    0.1936452    0.4174302  
    2.044    0.8132710    0.1231125    0.0080240    0.1943107    0.4165945  
    2.045    0.8122172    0.1229529    0.0072402    0.1949762    0.4157587  
    2.046    0.8111634    0.1227932    0.0064565    0.1956417    0.4149229  
    2.047    0.8101096    0.1226336    0.0056727    0.1963072    0.4140871  
    2.048    0.8090558    0.1224740    0.0048889    0.1969727    0.4132513  
    2.049    0.8080020    0.1223144    0.0041052    0.1976382    0.4124156  
    2.05     0.8069482    0.1221547    0.0033214    0.1983037    0.4115798  
    2.051    0.8058944    0.1219951    0.0025376    0.1989692    0.410744   
    2.052    0.8048406    0.1218355    0.0017539    0.1996347    0.4099082  
    2.053    0.8037868    0.1216758    0.0009701    0.2003002    0.4090724  
    2.054    0.8027329    0.1215162    0.0001863    0.2009657    0.4082367  
    2.055    0.8016791    0.1213566    0.0005974    0.2016312    0.4074009  
    2.056    0.8006253    0.1211970    0.0013812    0.2022967    0.4065651  
    2.057    0.7995715    0.1210373    0.0021650    0.2029622    0.4057293  
    2.058    0.7985177    0.1208777    0.0029488    0.2036277    0.4048935  
    2.059    0.7974639    0.1207181    0.0037325    0.2042932    0.4040577  
    2.06     0.7964101    0.1205585    0.0045163    0.2049587    0.4032220  
    2.061    0.7953563    0.1203988    0.0053001    0.2056242    0.4023862  
    2.062    0.7943025    0.1202392    0.0060838    0.2062897    0.4015504  
    2.063    0.7932487    0.1200796    0.0068676    0.2069552    0.4007146  
    2.064    0.7921949    0.1199199    0.0076514    0.2076207    0.3998788  
    2.065    0.7911411    0.1197603    0.0084351    0.2082862    0.3990431  
    2.066    0.7900873    0.1196007    0.0092189    0.2089517    0.3982073  
    2.067    0.7890334    0.1194411    0.0100027    0.2096172    0.3973715  
    2.068    0.7879796    0.1192814    0.0106013    0.2097273    0.3967209  
    2.069    0.7869258    0.1191218    0.0111999    0.2098373    0.3960702  
    2.07     0.7858720    0.1189622    0.0117986    0.2099474    0.3954196  
    2.071    0.7848182    0.1188026    0.0123972    0.2100575    0.3947689  
    2.072    0.7837644    0.1186429    0.0129958    0.2101675    0.3941183  
    2.073    0.7827106    0.1184833    0.0135944    0.2102776    0.3934677  
    2.074    0.7816568    0.1183237    0.0141931    0.2103877    0.3928170  
    2.075    0.7806030    0.1181640    0.0147917    0.2104977    0.3921664  
    2.076    0.7795492    0.1180044    0.0153903    0.2106078    0.3915157  
    2.077    0.7784954    0.1178448    0.0159889    0.2107179    0.3908651  
    2.078    0.7774416    0.1176852    0.0165876    0.2108279    0.3902145  
    2.079    0.7763878    0.1175255    0.0171862    0.2109380    0.3895638  
    2.08     0.7753340    0.1173659    0.0177848    0.2110481    0.3889132  
    2.081    0.7742801    0.1172063    0.0183834    0.2111581    0.3882626  
    2.082    0.7732263    0.1170467    0.0189821    0.2112682    0.3876119  
    2.083    0.7721725    0.1168870    0.0195807    0.2113783    0.3869613  
    2.084    0.7711187    0.1167274    0.0201793    0.2114883    0.3863106  
    2.085    0.7700649    0.1165678    0.0207779    0.2115984    0.3856600  
    2.086    0.7690111    0.1164081    0.0213766    0.2117085    0.3850094  
    2.087    0.7679573    0.1162485    0.0219752    0.2118185    0.3843587  
    2.088    0.7669035    0.1160889    0.0225738    0.2119286    0.3837081  
    2.089    0.7658497    0.1159293    0.0231724    0.2120387    0.3830575  
    2.09     0.7647959    0.1157696    0.0237711    0.2121488    0.3824068  
    2.091    0.7637421    0.1156100    0.0243697    0.2122588    0.3817562  
    2.092    0.7626883    0.1154504    0.0249683    0.2123689    0.3811055  
    2.093    0.7616345    0.1152908    0.0255669    0.2124790    0.3804549  
    2.094    0.7605806    0.1151311    0.0261656    0.2125890    0.3798043  
    2.095    0.7595268    0.1149715    0.0267642    0.2126991    0.3791536  
    2.096    0.7584730    0.1148119    0.0273628    0.2128092    0.3785030  
    2.097    0.7574192    0.1146522    0.0279614    0.2129192    0.3778524  
    2.098    0.7563654    0.1144926    0.0285601    0.2130293    0.3772017  
    2.099    0.7553116    0.1143330    0.0291587    0.2131394    0.3765511  
    2.1      0.7542578    0.1141734    0.0297573    0.2132494    0.3759004  
    2.101    0.7532040    0.1140137    0.0303559    0.2133595    0.3752498  
    2.102    0.7521502    0.1138541    0.0309546    0.2134696    0.3745992  
    2.103    0.7510964    0.1136945    0.0315532    0.2135796    0.3739485  
    2.104    0.7500426    0.1135349    0.0321518    0.2136897    0.3732979  
    2.105    0.7489888    0.1133752    0.0327505    0.2137998    0.3726472  
    2.106    0.7479350    0.1132156    0.0333491    0.2139098    0.3719966  
    2.107    0.7468811    0.1130560    0.0339477    0.2140199    0.3713460  
    2.108    0.7458273    0.1128963    0.0345463    0.2141300    0.3706953  
    2.109    0.7447735    0.1127367    0.0351450    0.2142400    0.3700447  
    2.11     0.7437197    0.1125771    0.0357436    0.2143501    0.3693941  
    2.111    0.7426659    0.1124175    0.0363422    0.2144602    0.3687434  
    2.112    0.7416121    0.1122578    0.0369408    0.2145702    0.3680928  
    2.113    0.7405583    0.1120982    0.0375395    0.2146803    0.3674421  
    2.114    0.7395045    0.1119386    0.0381381    0.2147904    0.3667915  
    2.115    0.7384507    0.1117790    0.0387367    0.2149004    0.3661409  
    2.116    0.7373969    0.1116193    0.0393353    0.2150105    0.3654902  
    2.117    0.7363431    0.1114597    0.0399340    0.2151206    0.3648396  
    2.118    0.7352893    0.1113001    0.0405326    0.2152306    0.3641890  
    2.119    0.7342355    0.1111404    0.0411312    0.2153407    0.3635383  
    2.12     0.7331817    0.1109808    0.0417298    0.2154508    0.3628877  
    2.121    0.7321278    0.1108212    0.0423285    0.2155608    0.3622370  
    2.122    0.7310740    0.1106616    0.0429271    0.2156709    0.3615864  
    2.123    0.7300202    0.1105019    0.0435257    0.2157810    0.3609358  
    2.124    0.7289664    0.1103423    0.0441243    0.2158911    0.3602851  
    2.125    0.7279126    0.1101827    0.0447230    0.2160011    0.3596345  
    2.126    0.7268588    0.1100230    0.0453216    0.2161112    0.3589838  
    2.127    0.725805     0.1098634    0.0459202    0.2162213    0.3583332  
    2.128    0.7247512    0.1097038    0.0465188    0.2163313    0.3576826  
    2.129    0.7236974    0.1095442    0.0471175    0.2164414    0.3570319  
    2.13     0.7226436    0.1093845    0.0477161    0.2165515    0.3563813  
    2.131    0.7215898    0.1092249    0.0483147    0.2166615    0.3557307  
    2.132    0.7205360    0.1090653    0.0489133    0.2167716    0.3550800  
    2.133    0.7194822    0.1089057    0.0495120    0.2168817    0.3544294  
    2.134    0.7184283    0.1087460    0.0501106    0.2169917    0.3537787  
    2.135    0.7173745    0.1085864    0.0507092    0.2171018    0.3531281  
    2.136    0.7163207    0.1084268    0.0513078    0.2172119    0.3524775  
    2.137    0.7152669    0.1082671    0.0519065    0.2173219    0.3518268  
    2.138    0.7142131    0.1081075    0.0525051    0.217432     0.3511762  
    2.139    0.7131593    0.1079479    0.0531037    0.2171274    0.3509403  
    2.14     0.7121055    0.1077883    0.0537023    0.2168227    0.3507043  
    2.141    0.7110517    0.1076286    0.0543010    0.2165181    0.3504684  
    2.142    0.7099979    0.1074690    0.0548996    0.2162134    0.3502325  
    2.143    0.7089441    0.1073094    0.0554982    0.2159088    0.3499965  
    2.144    0.7078903    0.1071498    0.0560968    0.2156042    0.3497606  
    2.145    0.7068365    0.1069901    0.0566955    0.2152995    0.3495247  
    2.146    0.7057827    0.1068305    0.0572941    0.2149949    0.3492887  
    2.147    0.7047288    0.1066709    0.0578927    0.2146903    0.3490528  
    2.148    0.7036750    0.1065112    0.0584914    0.2143856    0.3488169  
    2.149    0.7026212    0.1063516    0.0590900    0.2140810    0.3485809  
    2.15     0.7015674    0.1061920    0.0596886    0.2137763    0.3483450  
    2.151    0.7005136    0.1060324    0.0602872    0.2134717    0.3481091  
    2.152    0.6994598    0.1058727    0.0608859    0.2131671    0.3478732  
    2.153    0.698406     0.1057131    0.0614845    0.2128624    0.3476372  
    2.154    0.6973522    0.1055535    0.0620831    0.2125578    0.3474013  
    2.155    0.6962984    0.1053939    0.0626817    0.2122531    0.3471654  
    2.156    0.6952446    0.1052342    0.0632804    0.2119485    0.3469294  
    2.157    0.6941908    0.1050746    0.0638790    0.2116439    0.3466935  
    2.158    0.6931370    0.1049150    0.0644776    0.2113392    0.3464576  
    2.159    0.6920832    0.1047553    0.0650762    0.2110346    0.3462216  
    2.16     0.6910294    0.1045957    0.0656749    0.2107299    0.3459857  
    2.161    0.6899755    0.1044361    0.0662735    0.2104253    0.3457498  
    2.162    0.6889217    0.1042765    0.0668721    0.2101207    0.3455138  
    2.163    0.6878679    0.1041168    0.0674707    0.2098160    0.3452779  
    2.164    0.6868141    0.1039572    0.0680694    0.2095114    0.3450420  
    2.165    0.6857603    0.1037976    0.0686680    0.2092068    0.3448060  
    2.166    0.6847065    0.1036380    0.0692666    0.2089021    0.3445701  
    2.167    0.6836527    0.1034783    0.0698652    0.2085975    0.3443342  
    2.168    0.6825989    0.1033187    0.0704639    0.2082928    0.3440982  
    2.169    0.6815451    0.1031591    0.0710625    0.2079882    0.3438623  
    2.17     0.6804913    0.1029994    0.0716611    0.2076836    0.3436264  
    2.171    0.6794375    0.1028398    0.0722597    0.2073789    0.3433904  
    2.172    0.6783837    0.1026802    0.0728584    0.2070743    0.3431545  
    2.173    0.6773299    0.1025206    0.0734570    0.2067696    0.3429186  
    2.174    0.6762760    0.1023609    0.0740556    0.2064650    0.3426827  
    2.175    0.6752222    0.1022013    0.0746542    0.2061604    0.3424467  
    2.176    0.6741684    0.1020417    0.0752529    0.2058557    0.3422108  
    2.177    0.6731146    0.1018821    0.0758515    0.2055511    0.3419749  
    2.178    0.6720608    0.1017224    0.0764501    0.2052465    0.3417389  
    2.179    0.6710070    0.1015628    0.0770487    0.2049418    0.341503   
    2.18     0.6699532    0.1014032    0.0776474    0.2046372    0.3412671  
    2.181    0.6688994    0.1012435    0.0782460    0.2043325    0.3410311  
    2.182    0.6678456    0.1010839    0.0788446    0.2040279    0.3407952  
    2.183    0.6667918    0.1009243    0.0794432    0.2037233    0.3405593  
    2.184    0.6657380    0.1007647    0.0800419    0.2034186    0.3403233  
    2.185    0.6646842    0.1006050    0.0806405    0.2031140    0.3400874  
    2.186    0.6636304    0.1004454    0.0812391    0.2028093    0.3398515  
    2.187    0.6625765    0.1002858    0.0818378    0.2025047    0.3396155  
    2.188    0.6615227    0.1001262    0.0824364    0.2022001    0.3393796  
    2.189    0.6604689    0.0999665    0.0830350    0.2018954    0.3391437  
    2.19     0.6594151    0.0998069    0.0836336    0.2015908    0.3389077  
    2.191    0.6583613    0.0996473    0.0842323    0.2012861    0.3386718  
    2.192    0.6573075    0.0994876    0.0848309    0.2009815    0.3384359  
    2.193    0.6562537    0.0993280    0.0854295    0.2006769    0.3382000  
    2.194    0.6551999    0.0991684    0.0860281    0.2003722    0.3379640  
    2.195    0.6541461    0.0990088    0.0866268    0.2000676    0.3377281  
    2.196    0.6530923    0.0988491    0.0872254    0.1997630    0.3374922  
    2.197    0.6520385    0.0986895    0.0878240    0.1994583    0.3372562  
    2.198    0.6509847    0.0985299    0.0884226    0.1991537    0.3370203  
    2.199    0.6499309    0.0983702    0.0890213    0.1988490    0.3367844  
    2.2      0.6488771    0.0982106    0.0896199    0.1985444    0.3365484  
    2.201    0.6480264    0.0978478    0.0896090    0.1980366    0.3363125  
    2.202    0.6471758    0.0974850    0.0895981    0.1975288    0.3360766  
    2.203    0.6463251    0.0971222    0.0895872    0.1970210    0.3358406  
    2.204    0.6454745    0.0967594    0.0895763    0.1965132    0.3356047  
    2.205    0.6446239    0.0963966    0.0895654    0.1960053    0.3353688  
    2.206    0.6437732    0.0960338    0.0895545    0.1954975    0.3351328  
    2.207    0.6429226    0.0956710    0.0895436    0.1949897    0.3348969  
    2.208    0.6420720    0.0953082    0.0895327    0.1944819    0.3346610  
    2.209    0.6412213    0.0949454    0.0895218    0.1939741    0.3344250  
    2.21     0.6403707    0.0945826    0.0895109    0.1934663    0.3341891  
    2.211    0.6395201    0.0942198    0.0895000    0.1929585    0.3339532  
    2.212    0.6386694    0.0938570    0.0894891    0.1924506    0.3337173  
    2.213    0.6378188    0.0934942    0.0894782    0.1919428    0.3334813  
    2.214    0.6369682    0.0931314    0.0894673    0.1914350    0.3332454  
    2.215    0.6361175    0.0927686    0.0894564    0.1909272    0.3330095  
    2.216    0.6352669    0.0924058    0.0894455    0.1904194    0.3327735  
    2.217    0.6344163    0.0920430    0.0894346    0.1899116    0.3325376  
    2.218    0.6335656    0.0916802    0.0894238    0.1894038    0.3323017  
    2.219    0.6327150    0.0913174    0.0894129    0.1888960    0.3320657  
    2.22     0.6318644    0.0909546    0.0894020    0.1883881    0.3318298  
    2.221    0.6310137    0.0905918    0.0893911    0.1878803    0.3315939  
    2.222    0.6301631    0.0902290    0.0893802    0.1873725    0.3313579  
    2.223    0.6293125    0.0898662    0.0893693    0.1868647    0.331122   
    2.224    0.6284618    0.0895034    0.0893584    0.1863569    0.3308861  
    2.225    0.6276112    0.0891406    0.0893475    0.1858491    0.3306501  
    2.226    0.6267606    0.0887778    0.0893366    0.1853413    0.3304142  
    2.227    0.6259099    0.0884150    0.0893257    0.1848335    0.3301783  
    2.228    0.6250593    0.0880522    0.0893148    0.1843256    0.3299423  
    2.229    0.6242087    0.0876894    0.0893039    0.1838178    0.3297064  
    2.23     0.6233580    0.0873266    0.0892930    0.1833100    0.3294705  
    2.231    0.6225074    0.0869638    0.0892821    0.1828022    0.3292345  
    2.232    0.6216568    0.0866010    0.0892712    0.1822944    0.3289986  
    2.233    0.6208061    0.0862382    0.0892603    0.1817866    0.3287627  
    2.234    0.6199555    0.0858754    0.0892494    0.1812788    0.3285268  
    2.235    0.6191049    0.0855126    0.0892385    0.1807710    0.3282908  
    2.236    0.6182542    0.0851498    0.0892276    0.1802631    0.3280549  
    2.237    0.6174036    0.0847870    0.0892167    0.1797553    0.3278190  
    2.238    0.6165530    0.0844242    0.0892058    0.1792475    0.3275830  
    2.239    0.6157023    0.0840614    0.0891949    0.1787397    0.3273471  
    2.24     0.6148517    0.0836986    0.0891840    0.1782319    0.3271112  
    2.241    0.6140011    0.0833358    0.0891731    0.1777241    0.3268752  
    2.242    0.6131504    0.0829730    0.0891622    0.1772163    0.3266393  
    2.243    0.6122998    0.0826102    0.0891513    0.1767085    0.3264034  
    2.244    0.6114492    0.0822474    0.0891404    0.1762006    0.3261674  
    2.245    0.6105985    0.0818846    0.0891295    0.1756928    0.3259315  
    2.246    0.6097479    0.0815218    0.0891187    0.1751850    0.3256956  
    2.247    0.6088973    0.0811590    0.0891078    0.1746772    0.3254596  
    2.248    0.6080466    0.0807962    0.0890969    0.1741694    0.3252237  
    2.249    0.6071960    0.0804334    0.0890860    0.1736616    0.3249878  
    2.25     0.6063454    0.0800706    0.0890751    0.1731538    0.3247518  
    2.251    0.6054947    0.0797078    0.0890642    0.1726460    0.3245159  
    2.252    0.6046441    0.0793449    0.0890533    0.1721381    0.3242800  
    2.253    0.6037935    0.0789821    0.0890424    0.1716303    0.3240441  
    2.254    0.6029428    0.0786193    0.0890315    0.1711225    0.3238081  
    2.255    0.6020922    0.0782565    0.0890206    0.1706147    0.3235722  
    2.256    0.6012416    0.0778937    0.0890097    0.1701069    0.3233363  
    2.257    0.6003909    0.0775309    0.0889988    0.1695991    0.3231003  
    2.258    0.5995403    0.0771681    0.0889879    0.1690913    0.3228644  
    2.259    0.5986897    0.0768053    0.0889770    0.1685835    0.3226285  
    2.26     0.5978390    0.0764425    0.0889661    0.1680756    0.3223925  
    2.261    0.5969884    0.0760797    0.0889552    0.1675678    0.3221566  
    2.262    0.5961378    0.0757169    0.0889443    0.1670600    0.3219207  
    2.263    0.5952871    0.0753541    0.0889334    0.1665522    0.3216847  
    2.264    0.5944365    0.0749913    0.0889225    0.1660444    0.3214488  
    2.265    0.5935859    0.0746285    0.0889116    0.1655366    0.3212129  
    2.266    0.5927352    0.0742657    0.0889007    0.1650288    0.3209769  
    2.267    0.5918846    0.0739029    0.0888898    0.1645210    0.3207410  
    2.268    0.5910340    0.0735401    0.0889541    0.1642386    0.3204299  
    2.269    0.5901833    0.0731773    0.0890184    0.1639563    0.3201188  
    2.27     0.5893327    0.0728145    0.0890826    0.1636740    0.3198077  
    2.271    0.5884821    0.0724517    0.0891469    0.1633916    0.3194966  
    2.272    0.5876314    0.0720889    0.0892112    0.1631093    0.3191855  
    2.273    0.5867808    0.0717261    0.0892754    0.1628270    0.3188745  
    2.274    0.5859302    0.0713633    0.0893397    0.1625446    0.3185634  
    2.275    0.5850795    0.0710005    0.0894039    0.1622623    0.3182523  
    2.276    0.5842289    0.0706377    0.0894682    0.1619800    0.3179412  
    2.277    0.5833783    0.0702749    0.0895325    0.1616976    0.3176301  
    2.278    0.5825276    0.0699121    0.0895967    0.1614153    0.317319   
    2.279    0.581677     0.0695493    0.0896610    0.1611330    0.3170079  
    2.28     0.5808264    0.0691865    0.0897253    0.1608506    0.3166968  
    2.281    0.5799757    0.0688237    0.0897895    0.1605683    0.3163857  
    2.282    0.5791251    0.0684609    0.0898538    0.1602860    0.3160746  
    2.283    0.5782745    0.0680981    0.0899181    0.1600036    0.3157635  
    2.284    0.5774238    0.0677353    0.0899823    0.1597213    0.3154524  
    2.285    0.5765732    0.0673725    0.0900466    0.1594390    0.3151414  
    2.286    0.5757226    0.0670097    0.0901108    0.1591567    0.3148303  
    2.287    0.5748719    0.0666469    0.0901751    0.1588743    0.3145192  
    2.288    0.5740213    0.0662841    0.0902394    0.1585920    0.3142081  
    2.289    0.5731707    0.0659213    0.0903036    0.1583097    0.3138970  
    2.29     0.5723200    0.0655585    0.0903679    0.1580273    0.3135859  
    2.291    0.5714694    0.0651957    0.0904322    0.157745     0.3132748  
    2.292    0.5706188    0.0648329    0.0904964    0.1574627    0.3129637  
    2.293    0.5697681    0.0644701    0.0905607    0.1571803    0.3126526  
    2.294    0.5689175    0.0641073    0.0906250    0.156898     0.3123415  
    2.295    0.5680669    0.0637445    0.0906892    0.1566157    0.3120304  
    2.296    0.5672162    0.0633817    0.0907535    0.1563333    0.3117193  
    2.297    0.5663656    0.0630189    0.0908178    0.1560510    0.3114082  
    2.298    0.5655150    0.0626561    0.0908820    0.1557687    0.3110972  
    2.299    0.5646643    0.0622933    0.0909463    0.1554863    0.3107861  
    2.3      0.5638137    0.0619305    0.0910105    0.1552040    0.3104750  
    2.301    0.5629631    0.0615677    0.0910748    0.1549217    0.3101639  
    2.302    0.5621124    0.0612049    0.0911391    0.1546394    0.3098528  
    2.303    0.5612618    0.0608421    0.0912033    0.1543570    0.3095417  
    2.304    0.5604112    0.0604793    0.0912676    0.1540747    0.3092306  
    2.305    0.5595605    0.0601165    0.0913319    0.1537924    0.3089195  
    2.306    0.5587099    0.0597537    0.0913961    0.1535100    0.3086084  
    2.307    0.5578593    0.0593909    0.0914604    0.1532277    0.3082973  
    2.308    0.5570086    0.0590281    0.0915247    0.1529454    0.3079862  
    2.309    0.556158     0.0586653    0.0915889    0.1526630    0.3076751  
    2.31     0.5553074    0.0583025    0.0916532    0.1523807    0.3073640  
    2.311    0.5544567    0.0579397    0.0917175    0.1520984    0.3070530  
    2.312    0.5536061    0.0575769    0.0917817    0.1518160    0.3067419  
    2.313    0.5527555    0.0572141    0.0918460    0.1515337    0.3064308  
    2.314    0.5519048    0.0568513    0.0919102    0.1512514    0.3061197  
    2.315    0.5510542    0.0564885    0.0919745    0.1509690    0.3058086  
    2.316    0.5502036    0.0561257    0.0920388    0.1506867    0.3054975  
    2.317    0.5493529    0.0557629    0.0921030    0.1504044    0.3051864  
    2.318    0.5485023    0.0554001    0.0921673    0.1501220    0.3048753  
    2.319    0.5476517    0.0550373    0.0922316    0.1498397    0.3045642  
    2.32     0.5468010    0.0546745    0.0922958    0.1495574    0.3042531  
    2.321    0.5459504    0.0543117    0.0923601    0.1492751    0.3039420  
    2.322    0.5450998    0.0539489    0.0924244    0.1489927    0.3036309  
    2.323    0.5442491    0.0535861    0.0924886    0.1487104    0.3033199  
    2.324    0.5433985    0.0532232    0.0925529    0.1484281    0.3030088  
    2.325    0.5425479    0.0528604    0.0926171    0.1481457    0.3026977  
    2.326    0.5416972    0.0524976    0.0926814    0.1478634    0.3023866  
    2.327    0.5408466    0.0521348    0.0927457    0.1475811    0.3020755  
    2.328    0.5399960    0.0517720    0.0928099    0.1472987    0.3017644  
    2.329    0.5391453    0.0514092    0.0928742    0.1470164    0.3014533  
    2.33     0.5382947    0.0510464    0.0929385    0.1467341    0.3011422  
    2.331    0.5374441    0.0506836    0.0930027    0.1464517    0.3008311  
    2.332    0.5365934    0.0503208    0.0930670    0.1461694    0.3005200  
    2.333    0.5357428    0.0499580    0.0931313    0.1458871    0.3002089  
    2.334    0.5348922    0.0495952    0.0931955    0.1456047    0.2998978  
    2.335    0.5340415    0.0492324    0.0932598    0.1453224    0.2995867  
    2.336    0.5331909    0.0488696    0.0933241    0.1450401    0.2992757  
    2.337    0.5323403    0.0485068    0.0933883    0.1447578    0.2989646  
    2.338    0.5314896    0.0481440    0.0934526    0.1444754    0.2986535  
    2.339    0.5306390    0.0477812    0.0935168    0.1441931    0.2983424  
    2.34     0.5297884    0.0474184    0.0935811    0.1439108    0.2980313  
    2.341    0.5289377    0.0470556    0.0936454    0.1436284    0.2977202  
    2.342    0.5280871    0.0466928    0.0937096    0.1433461    0.2974091  
    2.343    0.5272365    0.0463300    0.0937739    0.1430638    0.2970980  
    2.344    0.5263858    0.0459672    0.0938382    0.1427814    0.2967869  
    2.345    0.5255352    0.0456044    0.0939024    0.1424991    0.2964758  
    2.346    0.5246846    0.0452416    0.0939667    0.1422168    0.2961647  
    2.347    0.5238339    0.0448788    0.0940310    0.1419344    0.2958536  
    2.348    0.5229833    0.0445160    0.0940952    0.1416521    0.2955426  
    2.349    0.5221327    0.0441532    0.0941595    0.1413698    0.2952315  
    2.35     0.5212820    0.0437904    0.0942237    0.1410874    0.2949204  
    2.351    0.5204314    0.0434276    0.0942880    0.1408051    0.2946093  
    2.352    0.5195808    0.0430648    0.0943523    0.1405228    0.2942982  
    2.353    0.5187301    0.0427020    0.0944165    0.1402404    0.2939871  
    2.354    0.5178795    0.0423392    0.0944808    0.1399581    0.293676   
    2.355    0.5170289    0.0419764    0.0945451    0.1396758    0.2933649  
    2.356    0.5161782    0.0416136    0.0946093    0.1393935    0.2930538  
    2.357    0.5153276    0.0412508    0.0946736    0.1391111    0.2927427  
    2.358    0.5144770    0.0408880    0.0947379    0.1388288    0.2924316  
    2.359    0.5136263    0.0405252    0.0948021    0.1385465    0.2921205  
    2.36     0.5127757    0.0401624    0.0948664    0.1382641    0.2918094  
    2.361    0.5119251    0.0397996    0.0949307    0.1379818    0.2914984  
    2.362    0.5110744    0.0394368    0.0949949    0.1376995    0.2911873  
    2.363    0.5102238    0.0390740    0.0950592    0.1374171    0.2908762  
    2.364    0.5093732    0.0387112    0.0951234    0.1371348    0.2905651  
    2.365    0.5085225    0.0383484    0.0951877    0.1368525    0.2902540  
    2.366    0.5076719    0.0379856    0.0952520    0.1365701    0.2899429  
    2.367    0.5068213    0.0376228    0.0953162    0.1362878    0.2896318  
    2.368    0.5059706    0.0372600    0.0953805    0.1360055    0.2893207  
    2.369    0.5051200    0.0368972    0.0954448    0.1357231    0.2890096  
    2.37     0.5042694    0.0365344    0.0955090    0.1354408    0.2886985  
    2.371    0.5034187    0.0361716    0.0955733    0.1351585    0.2883874  
    2.372    0.5025681    0.0358088    0.0956376    0.1348762    0.2880763  
    2.373    0.5017175    0.0354460    0.0957018    0.1345938    0.2877652  
    2.374    0.5008668    0.0350832    0.0957661    0.1343115    0.2874542  
    2.375    0.5000162    0.0347204    0.0958304    0.1340292    0.2871431  
    2.376    0.4991655    0.0343576    0.0958946    0.1337468    0.2868320  
    2.377    0.4983149    0.0339948    0.0959589    0.1334645    0.2865209  
    2.378    0.4974643    0.0336320    0.0960231    0.1331822    0.2862098  
    2.379    0.4966136    0.0332692    0.0960874    0.1328998    0.2858987  
    2.38     0.4957630    0.0329064    0.0961517    0.1326175    0.2855876  
    2.381    0.4949124    0.0325436    0.0962159    0.1323352    0.2852765  
    2.382    0.4940617    0.0321808    0.0962802    0.1320528    0.2849654  
    2.383    0.4932111    0.0318180    0.0963445    0.1317705    0.2846543  
    2.384    0.4923605    0.0314552    0.0964087    0.1314882    0.2843432  
    2.385    0.4915098    0.0310924    0.0964730    0.1312058    0.2840321  
    2.386    0.4906592    0.0307296    0.0965373    0.1309235    0.2837211  
    2.387    0.4898086    0.0303668    0.0966015    0.1306412    0.2834100  
    2.388    0.4889579    0.0300040    0.0966658    0.1303588    0.2830989  
    2.389    0.4881073    0.0296412    0.0967300    0.1300765    0.2827878  
    2.39     0.4872567    0.0292784    0.0967943    0.1297942    0.2824767  
    2.391    0.4864060    0.0289156    0.0968586    0.1295119    0.2821656  
    2.392    0.4855554    0.0285528    0.0969228    0.1292295    0.2818545  
    2.393    0.4847048    0.0281900    0.0969871    0.1289472    0.2815434  
    2.394    0.4838541    0.0278272    0.0970514    0.1286649    0.2812323  
    2.395    0.4830035    0.0274644    0.0971156    0.1283825    0.2809212  
    2.396    0.4821529    0.0271016    0.0971799    0.1281002    0.2806101  
    2.397    0.4813022    0.0267387    0.0972442    0.1278179    0.2802990  
    2.398    0.4804516    0.0263759    0.0973084    0.1275355    0.2799879  
    2.399    0.4796010    0.0260131    0.0973727    0.1272532    0.2796769  
    2.4      0.4787503    0.0256503    0.0974370    0.1269709    0.2793658  
    2.401    0.4779127    0.0252745    0.0974621    0.1266755    0.2790547  
    2.402    0.4770751    0.0248987    0.0974873    0.1263801    0.2787436  
    2.403    0.4762375    0.0245229    0.0975125    0.1260848    0.2784325  
    2.404    0.4753999    0.0241470    0.0975377    0.1257894    0.2781214  
    2.405    0.4745623    0.0237712    0.0975628    0.1254941    0.2778103  
    2.406    0.4737247    0.0233954    0.0975880    0.1251987    0.2774992  
    2.407    0.4728871    0.0230195    0.0976132    0.1249034    0.2771881  
    2.408    0.4720495    0.0226437    0.0976384    0.1246080    0.2768770  
    2.409    0.4712119    0.0222679    0.0976636    0.1243126    0.2765659  
    2.41     0.4703743    0.0218920    0.0976887    0.1240173    0.2762548  
    2.411    0.4695367    0.0215162    0.0977139    0.1237219    0.2759438  
    2.412    0.4686991    0.0211404    0.0977391    0.1234266    0.2756327  
    2.413    0.4678615    0.0207646    0.0977643    0.1231312    0.2753216  
    2.414    0.4670239    0.0203887    0.0977895    0.1228358    0.2750105  
    2.415    0.4661863    0.0200129    0.0978146    0.1225405    0.2746994  
    2.416    0.4653487    0.0196371    0.0978398    0.1222451    0.2743883  
    2.417    0.4645111    0.0192612    0.0978650    0.1219498    0.2740772  
    2.418    0.4636735    0.0188854    0.0978902    0.1216544    0.2737661  
    2.419    0.4628358    0.0185096    0.0979153    0.1213590    0.2734550  
    2.42     0.4619982    0.0181337    0.0979405    0.1210637    0.2731439  
    2.421    0.4611606    0.0177579    0.0979657    0.1207683    0.2728328  
    2.422    0.4603230    0.0173821    0.0979909    0.1204730    0.2725217  
    2.423    0.4594854    0.0170063    0.0980161    0.1201776    0.2722106  
    2.424    0.4586478    0.0166304    0.0980412    0.1198822    0.2718996  
    2.425    0.4578102    0.0162546    0.0980664    0.1195869    0.2715885  
    2.426    0.4569726    0.0158788    0.0980916    0.1192915    0.2712774  
    2.427    0.4561350    0.0155029    0.0981168    0.1189962    0.2709663  
    2.428    0.4552974    0.0151271    0.0981420    0.1187008    0.2706552  
    2.429    0.4544598    0.0147513    0.0981671    0.1184054    0.2703441  
    2.43     0.4536222    0.0143754    0.0981923    0.1181101    0.270033   
    2.431    0.4527846    0.0139996    0.0982175    0.1178147    0.2697219  
    2.432    0.4519470    0.0136238    0.0982427    0.1175194    0.2694108  
    2.433    0.4511094    0.0132480    0.0982679    0.1172240    0.2690997  
    2.434    0.4502718    0.0128721    0.0982930    0.1169286    0.2687886  
    2.435    0.4494342    0.0124963    0.0983182    0.1166333    0.2684775  
    2.436    0.4485966    0.0121205    0.0983434    0.1163379    0.2681664  
    2.437    0.4477590    0.0117446    0.0983686    0.1160426    0.2678554  
    2.438    0.4469214    0.0113688    0.0983937    0.1157472    0.2675443  
    2.439    0.4460837    0.0109930    0.0984189    0.1154518    0.2672332  
    2.44     0.4452461    0.0106172    0.0984441    0.1151565    0.2669221  
    2.441    0.4444085    0.0102413    0.0984693    0.1148611    0.2666110  
    2.442    0.4435709    0.0098655    0.0984945    0.1145658    0.2662999  
    2.443    0.4427333    0.0094897    0.0985196    0.1142704    0.2659888  
    2.444    0.4418957    0.0091138    0.0985448    0.1139750    0.2656777  
    2.445    0.4410581    0.0087380    0.0985700    0.1136797    0.2653666  
    2.446    0.4402205    0.0083622    0.0985952    0.1133843    0.2650555  
    2.447    0.4393829    0.0079863    0.0986204    0.1130890    0.2647444  
    2.448    0.4385453    0.0076105    0.0986455    0.1127936    0.2644333  
    2.449    0.4377077    0.0072347    0.0986707    0.1124982    0.2641223  
    2.45     0.4368701    0.0068589    0.0986959    0.1122029    0.2638112  
    2.451    0.4360325    0.0064830    0.0987211    0.1119075    0.2635001  
    2.452    0.4351949    0.0061072    0.0987462    0.1116122    0.2631890  
    2.453    0.4343573    0.0057314    0.0987714    0.1113168    0.2628779  
    2.454    0.4335197    0.0053555    0.0987966    0.1110214    0.2625668  
    2.455    0.4326821    0.0049797    0.0988218    0.1107261    0.2622557  
    2.456    0.4318445    0.0046039    0.0988470    0.1104307    0.2619446  
    2.457    0.4310069    0.0042280    0.0988721    0.1101354    0.2616335  
    2.458    0.4301693    0.0038522    0.0988973    0.10984      0.2613224  
    2.459    0.4293316    0.0034764    0.0989225    0.1095446    0.2610113  
    2.46     0.4284940    0.0031006    0.0989477    0.1092493    0.2607002  
    2.461    0.4276564    0.0027247    0.0989729    0.1089539    0.2603891  
    2.462    0.4268188    0.0023489    0.0989980    0.1086586    0.2600781  
    2.463    0.4259812    0.0019731    0.0990232    0.1083632    0.2597670  
    2.464    0.4251436    0.0015972    0.0990484    0.1080678    0.2594559  
    2.465    0.4243060    0.0012214    0.0990736    0.1077725    0.2591448  
    2.466    0.4234684    0.0008456    0.0990988    0.1074771    0.2588337  
    2.467    0.4226308    0.0004697    0.0991239    0.1071818    0.2585226  
    2.468    0.4217932    0.0000939    0.0992447    0.1071731    0.2581159  
    2.469    0.4209556    0.0002819    0.0993654    0.1071644    0.2577093  
    2.47     0.4201180    0.0006577    0.0994862    0.1071558    0.2573026  
    2.471    0.4192804    0.0010336    0.0996069    0.1071471    0.2568960  
    2.472    0.4184428    0.0014094    0.0997276    0.1071384    0.2564893  
    2.473    0.4176052    0.0017852    0.0998484    0.1071298    0.2560827  
    2.474    0.4167676    0.0021611    0.0999691    0.1071211    0.2556760  
    2.475    0.4159300    0.0025369    0.1000899    0.1071124    0.2552693  
    2.476    0.4150924    0.0029127    0.1002106    0.1071038    0.2548627  
    2.477    0.4142548    0.0032886    0.1003314    0.1070951    0.2544560  
    2.478    0.4134171    0.0036644    0.1004521    0.1070865    0.2540494  
    2.479    0.4125795    0.0040402    0.1005729    0.1070778    0.2536427  
    2.48     0.4117419    0.0044160    0.1006936    0.1070691    0.2532360  
    2.481    0.4109043    0.0047919    0.1008143    0.1070605    0.2528294  
    2.482    0.4100667    0.0051677    0.1009351    0.1070518    0.2524227  
    2.483    0.4092291    0.0055435    0.1010558    0.1070431    0.2520161  
    2.484    0.4083915    0.0059194    0.1011766    0.1070345    0.2516094  
    2.485    0.4075539    0.0062952    0.1012973    0.1070258    0.2512028  
    2.486    0.4067163    0.0066710    0.1014181    0.1070171    0.2507961  
    2.487    0.4058787    0.0070469    0.1015388    0.1070085    0.2503894  
    2.488    0.4050411    0.0074227    0.1016596    0.1069998    0.2499828  
    2.489    0.4042035    0.0077985    0.1017803    0.1069912    0.2495761  
    2.49     0.4033659    0.0081743    0.1019010    0.1069825    0.2491695  
    2.491    0.4025283    0.0085502    0.1020218    0.1069738    0.2487628  
    2.492    0.4016907    0.0089260    0.1021425    0.1069652    0.2483562  
    2.493    0.4008531    0.0093018    0.1022633    0.1069565    0.2479495  
    2.494    0.4000155    0.0096777    0.1023840    0.1069478    0.2475428  
    2.495    0.3991779    0.0100535    0.1025048    0.1069392    0.2471362  
    2.496    0.3983403    0.0104293    0.1026255    0.1069305    0.2467295  
    2.497    0.3975027    0.0108051    0.1027463    0.1069218    0.2463229  
    2.498    0.3966650    0.0111810    0.1028670    0.1069132    0.2459162  
    2.499    0.3958274    0.0115568    0.1029877    0.1069045    0.2455096  
    2.5      0.3949898    0.0119326    0.1031085    0.1068958    0.2451029  
    2.501    0.3941522    0.0123085    0.1032292    0.1070462    0.2446962  
    2.502    0.3933146    0.0126843    0.1033500    0.1071966    0.2442896  
    2.503    0.3924770    0.0130601    0.1034707    0.1073470    0.2438829  
    2.504    0.3916394    0.0134360    0.1035915    0.1074974    0.2434763  
    2.505    0.3908018    0.0138118    0.1037122    0.1076477    0.2430696  
    2.506    0.3899642    0.0141876    0.1038329    0.1077981    0.2426630  
    2.507    0.3891266    0.0145634    0.1039537    0.1079485    0.2422563  
    2.508    0.388289     0.0149393    0.1040744    0.1080989    0.2418496  
    2.509    0.3874514    0.0153151    0.1041952    0.1082492    0.2414430  
    2.51     0.3866138    0.0156909    0.1043159    0.1083996    0.2410363  
    2.511    0.3857762    0.0160668    0.1044367    0.1085500    0.2406297  
    2.512    0.3849386    0.0164426    0.1045574    0.1087004    0.2402230  
    2.513    0.3841010    0.0168184    0.1046782    0.1088507    0.2398164  
    2.514    0.3832634    0.0171943    0.1047989    0.1090011    0.2394097  
    2.515    0.3824258    0.0175701    0.1049196    0.1091515    0.2390030  
    2.516    0.3815882    0.0179459    0.1050404    0.1093019    0.2385964  
    2.517    0.3807506    0.0183217    0.1051611    0.1094523    0.2381897  
    2.518    0.3799129    0.0186976    0.1052819    0.1096026    0.2377831  
    2.519    0.3790753    0.0190734    0.1054026    0.1097530    0.2373764  
    2.52     0.3782377    0.0194492    0.1055234    0.1099034    0.2369698  
    2.521    0.3774001    0.0198251    0.1056441    0.1100538    0.2365631  
    2.522    0.3765625    0.0202009    0.1057649    0.1102041    0.2361564  
    2.523    0.3757249    0.0205767    0.1058856    0.1103545    0.2357498  
    2.524    0.3748873    0.0209526    0.1060063    0.1105049    0.2353431  
    2.525    0.3740497    0.0213284    0.1061271    0.1106553    0.2349365  
    2.526    0.3732121    0.0217042    0.1062478    0.1108056    0.2345298  
    2.527    0.3723745    0.0220800    0.1063686    0.1109560    0.2341232  
    2.528    0.3715369    0.0224559    0.1064893    0.1111064    0.2337165  
    2.529    0.3706993    0.0228317    0.1066101    0.1112568    0.2333098  
    2.53     0.3698617    0.0232075    0.1067308    0.1114072    0.2329032  
    2.531    0.3690241    0.0235834    0.1068515    0.1115575    0.2324965  
    2.532    0.3681865    0.0239592    0.1069723    0.1117079    0.2320899  
    2.533    0.3673489    0.0243350    0.1070930    0.1118583    0.2316832  
    2.534    0.3665113    0.0247109    0.1072138    0.1120087    0.2312765  
    2.535    0.3656737    0.0250867    0.1073345    0.1121590    0.2308699  
    2.536    0.3648361    0.0254625    0.1074553    0.1123094    0.2304632  
    2.537    0.3639984    0.0258383    0.1075760    0.1124598    0.2300566  
    2.538    0.3631608    0.0262142    0.1076968    0.1126102    0.2296499  
    2.539    0.3623232    0.0265900    0.1078175    0.1127605    0.2292433  
    2.54     0.3614856    0.0269658    0.1079382    0.1129109    0.2288366  
    2.541    0.3606480    0.0273417    0.1080590    0.1130613    0.2284299  
    2.542    0.3598104    0.0277175    0.1081797    0.1132117    0.2280233  
    2.543    0.3589728    0.0280933    0.1083005    0.1133621    0.2276166  
    2.544    0.3581352    0.0284692    0.1084212    0.1135124    0.2272100  
    2.545    0.3572976    0.0288450    0.1085420    0.1136628    0.2268033  
    2.546    0.35646      0.0292208    0.1086627    0.1138132    0.2263967  
    2.547    0.3556224    0.0295966    0.1087835    0.1139636    0.22599    
    2.548    0.3547848    0.0299725    0.1089042    0.1141139    0.2255833  
    2.549    0.3539472    0.0303483    0.1090249    0.1142643    0.2251767  
    2.55     0.3531096    0.0307241    0.1091457    0.1144147    0.2247700  
    2.551    0.3522720    0.0311000    0.1092664    0.1145651    0.2243634  
    2.552    0.3514344    0.0314758    0.1093872    0.1147154    0.2239567  
    2.553    0.3505968    0.0318516    0.1095079    0.1148658    0.2235501  
    2.554    0.3497592    0.0322274    0.1096287    0.1150162    0.2231434  
    2.555    0.3489216    0.0326033    0.1097494    0.1151666    0.2227367  
    2.556    0.3480840    0.0329791    0.1098702    0.1153170    0.2223301  
    2.557    0.3472463    0.0333549    0.1099909    0.1154673    0.2219234  
    2.558    0.3464087    0.0337308    0.1101116    0.1156177    0.2215168  
    2.559    0.3455711    0.0341066    0.1102324    0.1157681    0.2211101  
    2.56     0.3447335    0.0344824    0.1103531    0.1159185    0.2207035  
    2.561    0.3438959    0.0348583    0.1104739    0.1160688    0.2202968  
    2.562    0.3430583    0.0352341    0.1105946    0.1162192    0.2198901  
    2.563    0.3422207    0.0356099    0.1107154    0.1163696    0.2194835  
    2.564    0.3413831    0.0359857    0.1108361    0.1165200    0.2190768  
    2.565    0.3405455    0.0363616    0.1109568    0.1166703    0.2186702  
    2.566    0.3397079    0.0367374    0.1110776    0.1168207    0.2182635  
    2.567    0.3388703    0.0371132    0.1111983    0.1169711    0.2178569  
    2.568    0.3380327    0.0374891    0.1113191    0.1171215    0.2174502  
    2.569    0.3371951    0.0378649    0.1114398    0.1172719    0.2170435  
    2.57     0.3363575    0.0382407    0.1115606    0.1174222    0.2166369  
    2.571    0.3355199    0.0386166    0.1116813    0.1175726    0.2162302  
    2.572    0.3346823    0.0389924    0.1118021    0.1177230    0.2158236  
    2.573    0.3338447    0.0393682    0.1119228    0.1178734    0.2154169  
    2.574    0.3330071    0.0397440    0.1120435    0.1180237    0.2150103  
    2.575    0.3321695    0.0401199    0.1121643    0.1181741    0.2146036  
    2.576    0.3313319    0.0404957    0.1122850    0.1183245    0.2141969  
    2.577    0.3304942    0.0408715    0.1124058    0.1184749    0.2137903  
    2.578    0.3296566    0.0412474    0.1125265    0.1186253    0.2133836  
    2.579    0.3288190    0.0416232    0.1126473    0.1187756    0.2129770  
    2.58     0.3279814    0.0419990    0.1127680    0.118926     0.2125703  
    2.581    0.3271438    0.0423749    0.1128888    0.1190764    0.2121637  
    2.582    0.3263062    0.0427507    0.1130095    0.1192268    0.2117570  
    2.583    0.3254686    0.0431265    0.1131302    0.1193771    0.2113503  
    2.584    0.3246310    0.0435023    0.1132510    0.1195275    0.2109437  
    2.585    0.3237934    0.0438782    0.1133717    0.1196779    0.2105370  
    2.586    0.3229558    0.0442540    0.1134925    0.1198283    0.2101304  
    2.587    0.3221182    0.0446298    0.1136132    0.1199786    0.2097237  
    2.588    0.3212806    0.0450057    0.1137340    0.1201290    0.2093171  
    2.589    0.3204430    0.0453815    0.1138547    0.1202794    0.2089104  
    2.59     0.3196054    0.0457573    0.1139754    0.1204298    0.2085037  
    2.591    0.3187678    0.0461332    0.1140962    0.1205802    0.2080971  
    2.592    0.3179302    0.0465090    0.1142169    0.1207305    0.2076904  
    2.593    0.3170926    0.0468848    0.1143377    0.1208809    0.2072838  
    2.594    0.3162550    0.0472606    0.1144584    0.1210313    0.2068771  
    2.595    0.3154174    0.0476365    0.1145792    0.1211817    0.2064704  
    2.596    0.3145797    0.0480123    0.1146999    0.1213320    0.2060638  
    2.597    0.3137421    0.0483881    0.1148207    0.1214824    0.2056571  
    2.598    0.3129045    0.0487640    0.1149414    0.1216328    0.2052505  
    2.599    0.3120669    0.0491398    0.1150621    0.1217832    0.2048438  
    2.6      0.3112293    0.0495156    0.1151829    0.1219335    0.2044372  
    2.601    0.3104213    0.0499210    0.1152149    0.1220543    0.2040305  
    2.602    0.3096133    0.0503264    0.1152469    0.1221751    0.2036238  
    2.603    0.3088052    0.0507318    0.1152789    0.1222959    0.2032172  
    2.604    0.3079972    0.0511372    0.1153109    0.1224167    0.2028105  
    2.605    0.3071892    0.0515427    0.1153430    0.1225375    0.2024039  
    2.606    0.3063812    0.0519481    0.1153750    0.1226583    0.2019972  
    2.607    0.3055731    0.0523535    0.1154070    0.1227791    0.2015906  
    2.608    0.3047651    0.0527589    0.115439     0.1228999    0.2011839  
    2.609    0.3039571    0.0531643    0.1154710    0.1230207    0.2007772  
    2.61     0.3031490    0.0535697    0.1155030    0.1231415    0.2003706  
    2.611    0.3023410    0.0539751    0.1155350    0.1232623    0.1999639  
    2.612    0.3015330    0.0543805    0.1155671    0.1233831    0.1995573  
    2.613    0.3007250    0.0547859    0.1155991    0.1235039    0.1991506  
    2.614    0.2999169    0.0548866    0.1159358    0.1236247    0.1987440  
    2.615    0.2991089    0.0549872    0.1162726    0.1237456    0.1983373  
    2.616    0.2983009    0.0550879    0.1166094    0.1238664    0.1979306  
    2.617    0.2974928    0.0551886    0.1169461    0.1239872    0.1975240  
    2.618    0.2966848    0.0552892    0.1172829    0.1241080    0.1971173  
    2.619    0.2958768    0.0553899    0.1176196    0.1242288    0.1967107  
    2.62     0.2950688    0.0554905    0.1179564    0.1243496    0.1963040  
    2.621    0.2942607    0.0555912    0.1182931    0.1244704    0.1958974  
    2.622    0.2934527    0.0556919    0.1186299    0.1245912    0.1954907  
    2.623    0.2926447    0.0557925    0.1189667    0.1247120    0.1950840  
    2.624    0.2918366    0.0558932    0.1193034    0.1248328    0.1946774  
    2.625    0.2910286    0.0559938    0.1196402    0.1249536    0.1942707  
    2.626    0.2902206    0.0560945    0.1199769    0.1250744    0.1938641  
    2.627    0.2894126    0.0561952    0.1203137    0.1251952    0.1934574  
    2.628    0.2886045    0.0562958    0.1206505    0.1253160    0.1930508  
    2.629    0.2877965    0.0563965    0.1209872    0.1254368    0.1926441  
    2.63     0.2869885    0.0564972    0.1213240    0.1255576    0.1922374  
    2.631    0.2861804    0.0565978    0.1216607    0.1256784    0.1918308  
    2.632    0.2853724    0.0566985    0.1219975    0.1257992    0.1914241  
    2.633    0.2845644    0.0567991    0.1223343    0.1259200    0.1910175  
    2.634    0.2837564    0.0568998    0.1226710    0.1260408    0.1906108  
    2.635    0.2829483    0.0570005    0.1230078    0.1261616    0.1902042  
    2.636    0.2826687    0.0571011    0.1228161    0.1262824    0.1897975  
    2.637    0.2823891    0.0572018    0.1226245    0.1264032    0.1893908  
    2.638    0.2821095    0.0573024    0.1224328    0.1265240    0.1889842  
    2.639    0.2818299    0.0574031    0.1222411    0.1266448    0.1885775  
    2.64     0.2815503    0.0575038    0.1220495    0.1267656    0.1881709  
    2.641    0.2812707    0.0576044    0.1218578    0.1268864    0.1877642  
    2.642    0.2809911    0.0577051    0.1216662    0.1270072    0.1873576  
    2.643    0.2807115    0.0578058    0.1214745    0.1271280    0.1869509  
    2.644    0.2804318    0.0579064    0.1212828    0.1272488    0.1865442  
    2.645    0.2801522    0.0580071    0.1210912    0.1273696    0.1861376  
    2.646    0.2798726    0.0581077    0.1208995    0.1274904    0.1857309  
    2.647    0.2795930    0.0582084    0.1207079    0.1276112    0.1853243  
    2.648    0.2793134    0.0583091    0.1205162    0.1277320    0.1849176  
    2.649    0.2790338    0.0584097    0.1203245    0.1278528    0.1845109  
    2.65     0.2787542    0.0585104    0.1201329    0.1279736    0.1841043  
    2.651    0.2784746    0.0586110    0.1199412    0.1280944    0.1836976  
    2.652    0.2781950    0.0587117    0.1197496    0.1282152    0.1832910  
    2.653    0.2779154    0.0588124    0.1195579    0.1283360    0.1828843  
    2.654    0.2776358    0.0589130    0.1193662    0.1284568    0.1824777  
    2.655    0.2773561    0.0590137    0.1191746    0.1285776    0.182071   
    2.656    0.2770765    0.0591144    0.1189829    0.1286984    0.1816643  
    2.657    0.2767969    0.0592150    0.1187913    0.1288192    0.1812577  
    2.658    0.2765173    0.0593157    0.1185996    0.1289400    0.1808510  
    2.659    0.2762377    0.0594163    0.1184079    0.1290608    0.1804444  
    2.66     0.2759581    0.0595170    0.1182163    0.1291816    0.1800377  
    2.661    0.2756785    0.0596177    0.1180246    0.1293024    0.1796311  
    2.662    0.2753989    0.0597183    0.1178329    0.1294232    0.1792244  
    2.663    0.2751193    0.0598190    0.1176413    0.1295440    0.1788177  
    2.664    0.2748397    0.0599196    0.1174496    0.1296648    0.1784111  
    2.665    0.2745601    0.0600203    0.1172580    0.1297856    0.1780044  
    2.666    0.2742805    0.0601210    0.1170663    0.1299064    0.1775978  
    2.667    0.2740008    0.0602216    0.1168746    0.1300272    0.1771911  
    2.668    0.2737212    0.0603223    0.1166449    0.1300337    0.1768225  
    2.669    0.2734416    0.0604230    0.1164152    0.1300403    0.1764540  
    2.67     0.2731620    0.0605236    0.1161854    0.1300469    0.1760854  
    2.671    0.2728824    0.0606243    0.1159557    0.1300535    0.1757168  
    2.672    0.2726028    0.0607249    0.1157260    0.1300600    0.1753482  
    2.673    0.2723232    0.0608256    0.1154962    0.1300666    0.1749796  
    2.674    0.2720436    0.0609263    0.1152665    0.1300732    0.1746110  
    2.675    0.2717640    0.0610269    0.1150368    0.1300798    0.1742425  
    2.676    0.2714844    0.0611276    0.1148070    0.1300863    0.1738739  
    2.677    0.2712048    0.0612282    0.1145773    0.1300929    0.1735053  
    2.678    0.2709251    0.0613289    0.1143476    0.1300995    0.1731367  
    2.679    0.2706455    0.0614296    0.1141178    0.1301061    0.1727681  
    2.68     0.2703659    0.0615302    0.1138881    0.1301126    0.1723996  
    2.681    0.2700863    0.0616309    0.1136583    0.1301192    0.1720310  
    2.682    0.2698067    0.0617316    0.1134286    0.1301258    0.1716624  
    2.683    0.2695271    0.0618322    0.1131989    0.1301323    0.1712938  
    2.684    0.2692475    0.0619329    0.1129691    0.1301389    0.1709252  
    2.685    0.2689679    0.0620335    0.1127394    0.1301455    0.1705566  
    2.686    0.2686883    0.0621342    0.1125097    0.1301521    0.1701881  
    2.687    0.2684087    0.0622349    0.1122799    0.1301586    0.1698195  
    2.688    0.2681291    0.0623355    0.1120502    0.1301652    0.1694509  
    2.689    0.2678494    0.0624362    0.1118205    0.1301718    0.1690823  
    2.69     0.2675698    0.0625369    0.1115907    0.1301784    0.1687137  
    2.691    0.2672902    0.0626375    0.1113610    0.1301849    0.1683452  
    2.692    0.2670106    0.0627382    0.1111312    0.1301915    0.1679766  
    2.693    0.2667310    0.0628388    0.1109015    0.1301981    0.1676080  
    2.694    0.2664514    0.0629395    0.1106718    0.1302047    0.1672394  
    2.695    0.2661718    0.0630402    0.1104420    0.1302112    0.1668708  
    2.696    0.2658922    0.0631408    0.1102123    0.1302178    0.1665022  
    2.697    0.2656126    0.0632415    0.1099826    0.1302244    0.1661337  
    2.698    0.2653330    0.0633421    0.1097528    0.1302309    0.1657651  
    2.699    0.2650534    0.0634428    0.1095231    0.1302375    0.1653965  
    2.7      0.2647737    0.0635435    0.1092934    0.1302441    0.1650279  
    2.701    0.2644941    0.0636441    0.1090636    0.1302507    0.1646593  
    2.702    0.2642145    0.0637448    0.1088339    0.1302572    0.1642908  
    2.703    0.2639349    0.0638455    0.1086042    0.1302638    0.1639222  
    2.704    0.2636553    0.0639461    0.1083744    0.1302704    0.1635536  
    2.705    0.2633757    0.0640468    0.1081447    0.1302770    0.1631850  
    2.706    0.2630961    0.0641474    0.1079149    0.1302835    0.1628164  
    2.707    0.2628165    0.0642481    0.1076852    0.1302901    0.1624478  
    2.708    0.2625369    0.0643488    0.1074555    0.1302967    0.1620793  
    2.709    0.2622573    0.0644494    0.1072257    0.1303033    0.1617107  
    2.71     0.2619777    0.0645501    0.106996     0.1303098    0.1613421  
    2.711    0.2616980    0.0646507    0.1067663    0.1303164    0.1609735  
    2.712    0.2614184    0.0647514    0.1065365    0.1303230    0.1606049  
    2.713    0.2611388    0.0648521    0.1063068    0.1303295    0.1602364  
    2.714    0.2608592    0.0649527    0.1060771    0.1303361    0.1598678  
    2.715    0.2605796    0.0650534    0.1058473    0.1303427    0.1594992  
    2.716    0.2603       0.0651541    0.1056176    0.1303493    0.1591306  
    2.717    0.2600204    0.0652547    0.1053878    0.1303558    0.1587620  
    2.718    0.2597408    0.0653554    0.1051581    0.1303624    0.1583934  
    2.719    0.2594612    0.0654560    0.1049284    0.1303690    0.1580249  
    2.72     0.2591816    0.0655567    0.1046986    0.1303756    0.1576563  
    2.721    0.2589020    0.0656574    0.1044689    0.1303821    0.1572877  
    2.722    0.2586223    0.0657580    0.1042392    0.1303887    0.1569191  
    2.723    0.2583427    0.0658587    0.1040094    0.1303953    0.1565505  
    2.724    0.2580631    0.0659593    0.1037797    0.1304019    0.1561820  
    2.725    0.2577835    0.0660600    0.1035500    0.1304084    0.1558134  
    2.726    0.2575039    0.0661607    0.1033202    0.130415     0.1554448  
    2.727    0.2572243    0.0662613    0.1030905    0.1304216    0.1550762  
    2.728    0.2569447    0.0663620    0.1028608    0.1304281    0.1547076  
    2.729    0.2566651    0.0664627    0.1026310    0.1304347    0.1543391  
    2.73     0.2563855    0.0665633    0.1024013    0.1304413    0.1539705  
    2.731    0.2561059    0.0666640    0.1021715    0.1304479    0.1536019  
    2.732    0.2558263    0.0667646    0.1019418    0.1304544    0.1532333  
    2.733    0.2555466    0.0668653    0.1017121    0.1304610    0.1528647  
    2.734    0.2552670    0.0669660    0.1014823    0.1304676    0.1524961  
    2.735    0.2549874    0.0670666    0.1012526    0.1304742    0.1521276  
    2.736    0.2547078    0.0671673    0.1010229    0.1304807    0.1517590  
    2.737    0.2544282    0.0672679    0.1007931    0.1304873    0.1513904  
    2.738    0.2541486    0.0673686    0.1005634    0.1304939    0.1510218  
    2.739    0.2538690    0.0674693    0.1003337    0.1301669    0.1509868  
    2.74     0.2535894    0.0675699    0.1001039    0.1298398    0.1509518  
    2.741    0.2533098    0.0676706    0.0998742    0.1295128    0.1509168  
    2.742    0.2530302    0.0677713    0.0996444    0.1291858    0.1508819  
    2.743    0.2527506    0.0678719    0.0994147    0.1288588    0.1508469  
    2.744    0.2524709    0.0679726    0.0991850    0.1285318    0.1508119  
    2.745    0.2521913    0.0680732    0.0989552    0.1282048    0.1507769  
    2.746    0.2519117    0.0681739    0.0987255    0.1278777    0.1507419  
    2.747    0.2516321    0.0682746    0.0984958    0.1275507    0.1507069  
    2.748    0.2513525    0.0683752    0.0982660    0.1272237    0.1506719  
    2.749    0.2510729    0.0684759    0.0980363    0.1268967    0.1506369  
    2.75     0.2507933    0.0685765    0.0978066    0.1265697    0.1506019  
    2.751    0.2505137    0.0686772    0.0975768    0.1262427    0.1505669  
    2.752    0.2502341    0.0687779    0.0973471    0.1259156    0.1505319  
    2.753    0.2499545    0.0688785    0.0971174    0.1255886    0.1504969  
    2.754    0.2496749    0.0689792    0.0968876    0.1252616    0.1504620  
    2.755    0.2493952    0.0690799    0.0966579    0.1249346    0.1504270  
    2.756    0.2491156    0.0691805    0.0964281    0.1246076    0.1503920  
    2.757    0.2488360    0.0692812    0.0961984    0.1242805    0.1503570  
    2.758    0.2485564    0.0693818    0.0959687    0.1239535    0.1503220  
    2.759    0.2482768    0.0694825    0.0957389    0.1236265    0.150287   
    2.76     0.2479972    0.0695832    0.0955092    0.1232995    0.1502520  
    2.761    0.2477176    0.0696838    0.0952795    0.1229725    0.1502170  
    2.762    0.2474380    0.0697845    0.0950497    0.1226455    0.1501820  
    2.763    0.2471584    0.0698852    0.0948200    0.1223184    0.1501470  
    2.764    0.2468788    0.0699858    0.0945903    0.1219914    0.1501120  
    2.765    0.2465992    0.0700865    0.0943605    0.1216644    0.1500771  
    2.766    0.2463195    0.0701871    0.0941308    0.1213374    0.1500421  
    2.767    0.2460399    0.0702878    0.0939010    0.1210104    0.1500071  
    2.768    0.2457603    0.0703885    0.0936713    0.1206834    0.1499721  
    2.769    0.2454807    0.0704891    0.0934416    0.1203563    0.1499371  
    2.77     0.2452011    0.0705898    0.0932118    0.1200293    0.1499021  
    2.771    0.2449215    0.0706904    0.0929821    0.1197023    0.1498671  
    2.772    0.2446419    0.0707911    0.0927524    0.1193753    0.1498321  
    2.773    0.2443623    0.0708918    0.0925226    0.1190483    0.1497971  
    2.774    0.2440827    0.0709924    0.0922929    0.1187213    0.1497621  
    2.775    0.2438031    0.0710931    0.0920632    0.1183942    0.1497271  
    2.776    0.2435235    0.0711938    0.0918334    0.1180672    0.1496922  
    2.777    0.2432438    0.0712944    0.0916037    0.1177402    0.1496572  
    2.778    0.2429642    0.0713951    0.0913740    0.1174132    0.1496222  
    2.779    0.2426846    0.0714957    0.0911442    0.1170862    0.1495872  
    2.78     0.2424050    0.0715964    0.0909145    0.1167592    0.1495522  
    2.781    0.2421254    0.0716971    0.0906847    0.1164321    0.1495172  
    2.782    0.2418458    0.0717977    0.0904550    0.1161051    0.1494822  
    2.783    0.2415662    0.0718984    0.0902253    0.1157781    0.1494472  
    2.784    0.2412866    0.0719990    0.0899955    0.1154511    0.1494122  
    2.785    0.2410070    0.0720997    0.0897658    0.1151241    0.1493772  
    2.786    0.2407274    0.0722004    0.0895361    0.1147970    0.1493422  
    2.787    0.2404478    0.0723010    0.0893063    0.1144700    0.1493073  
    2.788    0.2401681    0.0724017    0.0890766    0.1141430    0.1492723  
    2.789    0.2398885    0.0725024    0.0888469    0.113816     0.1492373  
    2.79     0.2396089    0.0726030    0.0886171    0.1134890    0.1492023  
    2.791    0.2393293    0.0727037    0.0883874    0.1131620    0.1491673  
    2.792    0.2390497    0.0728043    0.0881576    0.1128349    0.1491323  
    2.793    0.2387701    0.072905     0.0879279    0.1125079    0.1490973  
    2.794    0.2384905    0.0730057    0.0876982    0.1121809    0.1490623  
    2.795    0.2382109    0.0731063    0.0874684    0.1118539    0.1490273  
    2.796    0.2379313    0.0732070    0.0872387    0.1115269    0.1489923  
    2.797    0.2376517    0.0733076    0.0870090    0.1111999    0.1489573  
    2.798    0.2373721    0.0734083    0.0867792    0.1108728    0.1489224  
    2.799    0.2370924    0.0735090    0.0865495    0.1105458    0.1488874  
    2.8      0.2368128    0.0736096    0.0863198    0.1102188    0.1488524  
    2.801    0.2364851    0.0736622    0.0862343    0.1099399    0.1488174  
    2.802    0.2361574    0.0737147    0.0861489    0.1096610    0.1487824  
    2.803    0.2358297    0.0737673    0.0860635    0.1093821    0.1487474  
    2.804    0.2355020    0.0738199    0.0859781    0.1091032    0.1487124  
    2.805    0.2351743    0.0738724    0.0858927    0.1088242    0.1486774  
    2.806    0.2348465    0.0739250    0.0858072    0.1085453    0.1486424  
    2.807    0.2345188    0.0739775    0.0857218    0.1082664    0.1486074  
    2.808    0.2341911    0.0740301    0.0856364    0.1079875    0.1485724  
    2.809    0.2338634    0.0740826    0.0855510    0.1077086    0.1485374  
    2.81     0.2335357    0.0741352    0.0854656    0.1074297    0.1485025  
    2.811    0.2332080    0.0741878    0.0853801    0.1071508    0.1484675  
    2.812    0.2328803    0.0742403    0.0852947    0.1068719    0.1484325  
    2.813    0.2325525    0.0742929    0.0852093    0.1065929    0.1483975  
    2.814    0.2322248    0.0743454    0.0851239    0.1063140    0.1483625  
    2.815    0.2318971    0.0743980    0.0850385    0.1060351    0.1483275  
    2.816    0.2315694    0.0744505    0.0849530    0.1057562    0.1482925  
    2.817    0.2312417    0.0745031    0.0848676    0.1054773    0.1482575  
    2.818    0.2309140    0.0745556    0.0847822    0.1051984    0.1482225  
    2.819    0.2305863    0.0746082    0.0846968    0.1049195    0.1481875  
    2.82     0.2302585    0.0746608    0.0846114    0.1046406    0.1481525  
    2.821    0.2299308    0.0747133    0.0845259    0.1043617    0.1481176  
    2.822    0.2296031    0.0747659    0.0844405    0.1040827    0.1480826  
    2.823    0.2292754    0.0748184    0.0843551    0.1038038    0.1480476  
    2.824    0.2289477    0.0748710    0.0842697    0.1035249    0.1480126  
    2.825    0.2286200    0.0749235    0.0841842    0.103246     0.1479776  
    2.826    0.2282923    0.0749761    0.0840988    0.1029671    0.1479426  
    2.827    0.2279645    0.0750287    0.0840134    0.1026882    0.1479076  
    2.828    0.2276368    0.0750812    0.0839280    0.1024093    0.1478726  
    2.829    0.2273091    0.0751338    0.0838426    0.1021304    0.1478376  
    2.83     0.2269814    0.0751863    0.0837571    0.1018514    0.1478026  
    2.831    0.2266537    0.0752389    0.0836717    0.1015725    0.1477676  
    2.832    0.2263260    0.0752914    0.0835863    0.1012936    0.1477327  
    2.833    0.2259983    0.0753440    0.0835009    0.1010147    0.1476977  
    2.834    0.2256705    0.0753965    0.0834155    0.1007358    0.1476627  
    2.835    0.2253428    0.0754491    0.0833300    0.1004569    0.1476277  
    2.836    0.2250151    0.0755017    0.0832446    0.1001780    0.1475927  
    2.837    0.2246874    0.0755542    0.0831592    0.0998991    0.1475577  
    2.838    0.2243597    0.0756068    0.0830738    0.0996201    0.1475227  
    2.839    0.2240320    0.0756593    0.0829884    0.0993412    0.1474877  
    2.84     0.2237043    0.0757119    0.0829029    0.0990623    0.1474527  
    2.841    0.2233765    0.0757644    0.0828175    0.0987834    0.1474177  
    2.842    0.2230488    0.0758170    0.0827321    0.0985045    0.1473827  
    2.843    0.2227211    0.0758696    0.0826467    0.0982256    0.1473478  
    2.844    0.2223934    0.0759221    0.0825613    0.0979467    0.1473128  
    2.845    0.2220657    0.0759747    0.0824758    0.0976678    0.1472778  
    2.846    0.2217380    0.0760272    0.0823904    0.0973889    0.1472428  
    2.847    0.2214103    0.0760798    0.0823050    0.0971099    0.1472078  
    2.848    0.2210825    0.0761323    0.0822196    0.0968310    0.1471728  
    2.849    0.2207548    0.0761849    0.0821342    0.0965521    0.1471378  
    2.85     0.2204271    0.0762375    0.0820487    0.0962732    0.1471028  
    2.851    0.2200994    0.0762900    0.0819633    0.0959943    0.1470678  
    2.852    0.2197717    0.0763426    0.0818779    0.0957154    0.1470328  
    2.853    0.2194440    0.0763951    0.0817925    0.0954365    0.1469978  
    2.854    0.2191163    0.0764477    0.0817071    0.0951576    0.1469629  
    2.855    0.2187885    0.0765002    0.0816216    0.0948786    0.1469279  
    2.856    0.2184608    0.0765528    0.0815362    0.0945997    0.1468929  
    2.857    0.2181331    0.0766053    0.0814508    0.0943208    0.1468579  
    2.858    0.2178054    0.0766579    0.0813654    0.0940419    0.1468229  
    2.859    0.2174777    0.0767105    0.0812800    0.0937630    0.1467879  
    2.86     0.2171500    0.0767630    0.0811945    0.0934841    0.1467529  
    2.861    0.2168223    0.0768156    0.0811091    0.0932052    0.1467179  
    2.862    0.2164945    0.0768681    0.0810237    0.0929263    0.1466829  
    2.863    0.2161668    0.0769207    0.0809383    0.0926473    0.1466479  
    2.864    0.2158391    0.0769732    0.0808529    0.0923684    0.1466129  
    2.865    0.2155114    0.0770258    0.0807674    0.0920895    0.1465779  
    2.866    0.2151837    0.0770784    0.0806820    0.0918106    0.1465430  
    2.867    0.2148560    0.0771309    0.0805966    0.0915317    0.1465080  
    2.868    0.2145283    0.0771835    0.0805753    0.0914453    0.1464088  
    2.869    0.2142005    0.0772360    0.0805541    0.0913588    0.1463097  
    2.87     0.2138728    0.0772886    0.0805328    0.0912724    0.1462105  
    2.871    0.2135451    0.0773411    0.0805116    0.0911860    0.1461114  
    2.872    0.2132174    0.0773937    0.0804903    0.0910995    0.1460122  
    2.873    0.2128897    0.0774463    0.0804690    0.0910131    0.1459131  
    2.874    0.2125620    0.0774988    0.0804478    0.0909267    0.1458139  
    2.875    0.2122343    0.0775514    0.0804265    0.0908402    0.1457148  
    2.876    0.2119065    0.0776039    0.0804052    0.0907538    0.1456156  
    2.877    0.2115788    0.0776565    0.0803840    0.0906673    0.1455165  
    2.878    0.2112511    0.0777090    0.0803627    0.0905809    0.1454173  
    2.879    0.2109234    0.0777616    0.0803415    0.0904945    0.1453182  
    2.88     0.2105957    0.0778141    0.0803202    0.0904080    0.1452190  
    2.881    0.2102680    0.0778667    0.0802989    0.0903216    0.1451199  
    2.882    0.2099403    0.0779193    0.0802777    0.0902352    0.1450207  
    2.883    0.2096125    0.0779718    0.0802564    0.0901487    0.1449216  
    2.884    0.2092848    0.0780244    0.0802352    0.0900623    0.1448224  
    2.885    0.2089571    0.0780769    0.0802139    0.0899759    0.1447233  
    2.886    0.2086294    0.0781295    0.0801926    0.0898894    0.1446241  
    2.887    0.2083017    0.0781820    0.0801714    0.0898030    0.1445250  
    2.888    0.2079740    0.0782346    0.0801501    0.0897166    0.1444258  
    2.889    0.2076463    0.0782872    0.0801288    0.0896301    0.1443267  
    2.89     0.2073185    0.0783397    0.0801076    0.0895437    0.1442275  
    2.891    0.2069908    0.0783923    0.0800863    0.0894573    0.1441284  
    2.892    0.2066631    0.0784448    0.0800651    0.0893708    0.1440292  
    2.893    0.2063354    0.0784974    0.0800438    0.0892844    0.1439301  
    2.894    0.2060077    0.0785499    0.0800225    0.0891980    0.1438309  
    2.895    0.2056800    0.0786025    0.0800013    0.0891115    0.1437318  
    2.896    0.2053523    0.0786550    0.0799800    0.0890251    0.1436326  
    2.897    0.2050245    0.0787076    0.0799588    0.0889387    0.1435335  
    2.898    0.2046968    0.0787602    0.0799375    0.0888522    0.1434343  
    2.899    0.2043691    0.0788127    0.0799162    0.0887658    0.1433352  
    2.9      0.2040414    0.0788653    0.0798950    0.0886794    0.1432360  
    2.901    0.2037137    0.0789178    0.0798737    0.0885929    0.1431369  
    2.902    0.2033860    0.0789704    0.0798525    0.0885065    0.1430377  
    2.903    0.2030583    0.0790229    0.0798312    0.0884200    0.1429386  
    2.904    0.2027305    0.0790755    0.0798099    0.0883336    0.1428394  
    2.905    0.2024028    0.0791281    0.0797887    0.0882472    0.1427403  
    2.906    0.2020751    0.0791806    0.0797674    0.0881607    0.1426411  
    2.907    0.2017474    0.0792332    0.0797461    0.0880743    0.1425420  
    2.908    0.2014197    0.0792857    0.0797249    0.0879879    0.1424428  
    2.909    0.2010920    0.0793383    0.0797036    0.0879014    0.1423437  
    2.91     0.2007643    0.0793908    0.0796824    0.0878150    0.1422445  
    2.911    0.2004365    0.0794434    0.0796611    0.0877286    0.1421454  
    2.912    0.2001088    0.0794960    0.0796398    0.0876421    0.1420462  
    2.913    0.1997811    0.0795485    0.0796186    0.0875557    0.1419471  
    2.914    0.1994534    0.0796011    0.0795973    0.0874693    0.1418479  
    2.915    0.1991257    0.0796536    0.0795761    0.0873828    0.1417488  
    2.916    0.1987980    0.0797062    0.0795548    0.0872964    0.1416496  
    2.917    0.1984703    0.0797587    0.0795335    0.0872100    0.1415505  
    2.918    0.1981425    0.0798113    0.0795123    0.0871235    0.1414513  
    2.919    0.1978148    0.0798638    0.0794910    0.0870371    0.1413522  
    2.92     0.1974871    0.0799164    0.0794697    0.0869507    0.1412530  
    2.921    0.1971594    0.0799690    0.0794485    0.0868642    0.1411539  
    2.922    0.1968317    0.0800215    0.0794272    0.0867778    0.1410547  
    2.923    0.1965040    0.0800741    0.0794060    0.0866914    0.1409556  
    2.924    0.1961763    0.0801266    0.0793847    0.0866049    0.1408564  
    2.925    0.1958485    0.0801792    0.0793634    0.0865185    0.1407573  
    2.926    0.1955208    0.0802317    0.0793422    0.0864320    0.1406581  
    2.927    0.1951931    0.0802843    0.0793209    0.0863456    0.1405590  
    2.928    0.1948654    0.0803369    0.0792997    0.0862592    0.1404598  
    2.929    0.1945377    0.0803894    0.0792784    0.0861727    0.1403607  
    2.93     0.1942100    0.0804420    0.0792571    0.0860863    0.1402615  
    2.931    0.1938823    0.0804945    0.0792359    0.0859999    0.1401624  
    2.932    0.1935545    0.0805471    0.0792146    0.0859134    0.1400632  
    2.933    0.1932268    0.0805996    0.0791934    0.0858270    0.1399641  
    2.934    0.1928991    0.0806522    0.0791721    0.0857406    0.1398649  
    2.935    0.1925714    0.0807047    0.0791508    0.0856541    0.1397658  
    2.936    0.1922437    0.0807573    0.0791296    0.0855677    0.1396666  
    2.937    0.1919160    0.0808099    0.0791083    0.0854813    0.1395675  
    2.938    0.1915883    0.0808624    0.0790870    0.0853948    0.1394683  
    2.939    0.1912605    0.0809150    0.0790658    0.0853084    0.1393692  
    2.94     0.1909328    0.0809675    0.0790445    0.0852220    0.13927    
    2.941    0.1906051    0.0810201    0.0790233    0.0851355    0.1391709  
    2.942    0.1902774    0.0810726    0.0790020    0.0850491    0.1390717  
    2.943    0.1899497    0.0811252    0.0789807    0.0849627    0.1389726  
    2.944    0.1896220    0.0811778    0.0789595    0.0848762    0.1388734  
    2.945    0.1892943    0.0812303    0.0789382    0.0847898    0.1387743  
    2.946    0.1889665    0.0812829    0.0789170    0.0847034    0.1386751  
    2.947    0.1886388    0.0813354    0.0788957    0.0846169    0.1385760  
    2.948    0.1883111    0.0813880    0.0788744    0.0845305    0.1384768  
    2.949    0.1879834    0.0814405    0.0788532    0.0844441    0.1383777  
    2.95     0.1876557    0.0814931    0.0788319    0.0843576    0.1382785  
    2.951    0.1873280    0.0815457    0.0788107    0.0842712    0.1381794  
    2.952    0.1870003    0.0815982    0.0787894    0.0841847    0.1380802  
    2.953    0.1866725    0.0816508    0.0787681    0.0840983    0.1379810  
    2.954    0.1863448    0.0817033    0.0787469    0.0840119    0.1378819  
    2.955    0.1860171    0.0817559    0.0787256    0.0839254    0.1377827  
    2.956    0.1856894    0.0818084    0.0787043    0.0838390    0.1376836  
    2.957    0.1853617    0.0818610    0.0786831    0.0837526    0.1375844  
    2.958    0.1850340    0.0819135    0.0786618    0.0836661    0.1374853  
    2.959    0.1847063    0.0819661    0.0786406    0.0835797    0.1373861  
    2.96     0.1843785    0.0820187    0.0786193    0.0834933    0.137287   
    2.961    0.1840508    0.0820712    0.0785980    0.0834068    0.1371878  
    2.962    0.1837231    0.0821238    0.0785768    0.0833204    0.1370887  
    2.963    0.1833954    0.0821763    0.0785555    0.0832340    0.1369895  
    2.964    0.1830677    0.0822289    0.0785343    0.0831475    0.1368904  
    2.965    0.1827400    0.0822814    0.0785130    0.0830611    0.1367912  
    2.966    0.1824123    0.0823340    0.0784917    0.0829747    0.1366921  
    2.967    0.1820845    0.0823866    0.0784705    0.0828882    0.1365929  
    2.968    0.1817568    0.0824391    0.0784492    0.0828018    0.1364938  
    2.969    0.1814291    0.0824917    0.0784279    0.0827154    0.1363946  
    2.97     0.1811014    0.0825442    0.0784067    0.0826289    0.1362955  
    2.971    0.1807737    0.0825968    0.0783854    0.0825425    0.1361963  
    2.972    0.1804460    0.0826493    0.0783642    0.0824561    0.1360972  
    2.973    0.1801183    0.0827019    0.0783429    0.0823696    0.1359980  
    2.974    0.1797905    0.0827544    0.0783216    0.0822832    0.1358989  
    2.975    0.1794628    0.0828070    0.0783004    0.0821967    0.1357997  
    2.976    0.1791351    0.0828596    0.0782791    0.0821103    0.1357006  
    2.977    0.1788074    0.0829121    0.0782579    0.0820239    0.1356014  
    2.978    0.1784797    0.0829647    0.0782366    0.0819374    0.1355023  
    2.979    0.1781520    0.0830172    0.0782153    0.0818510    0.1354031  
    2.98     0.1778243    0.0830698    0.0781941    0.0817646    0.1353040  
    2.981    0.1774965    0.0831223    0.0781728    0.0816781    0.1352048  
    2.982    0.1771688    0.0831749    0.0781516    0.0815917    0.1351057  
    2.983    0.1768411    0.0832275    0.0781303    0.0815053    0.1350065  
    2.984    0.1765134    0.0832800    0.0781090    0.0814188    0.1349074  
    2.985    0.1761857    0.0833326    0.0780878    0.0813324    0.1348082  
    2.986    0.1758580    0.0833851    0.0780665    0.0812460    0.1347091  
    2.987    0.1755303    0.0834377    0.0780452    0.0811595    0.1346099  
    2.988    0.1752025    0.0834902    0.0780240    0.0810731    0.1345108  
    2.989    0.1748748    0.0835428    0.0780027    0.0809867    0.1344116  
    2.99     0.1745471    0.0835954    0.0779815    0.0809002    0.1343125  
    2.991    0.1742194    0.0836479    0.0779602    0.0808138    0.1342133  
    2.992    0.1738917    0.0837005    0.0779389    0.0807274    0.1341142  
    2.993    0.1735640    0.0837530    0.0779177    0.0806409    0.1340150  
    2.994    0.1732363    0.0838056    0.0778964    0.0805545    0.1339159  
    2.995    0.1729085    0.0838581    0.0778752    0.0804681    0.1338167  
    2.996    0.1725808    0.0839107    0.0778539    0.0803816    0.1337176  
    2.997    0.1722531    0.0839632    0.0778326    0.0802952    0.1336184  
    2.998    0.1719254    0.0840158    0.0778114    0.0802088    0.1335193  
    2.999    0.1715977    0.0840684    0.0777901    0.0801223    0.1334201  
    3.       0.1712700    0.0841209    0.0777689    0.0800359    0.1333210  
    3.001    0.1709280    0.0841592    0.0777903    0.0799637    0.1332218  
    3.002    0.1705860    0.0841975    0.0778118    0.0798915    0.1331227  
    3.003    0.1702441    0.0842358    0.0778333    0.0798193    0.1330235  
    3.004    0.1699021    0.0842741    0.0778548    0.0797471    0.1329244  
    3.005    0.1695601    0.0843124    0.0778763    0.0796750    0.1328252  
    3.006    0.1692182    0.0843507    0.0778978    0.0796028    0.1327261  
    3.007    0.1688762    0.0843891    0.0779193    0.0795306    0.1326269  
    3.008    0.1685343    0.0844274    0.0779408    0.0794584    0.1325278  
    3.009    0.1681923    0.0844657    0.0779623    0.0793862    0.1324286  
    3.01     0.1678503    0.0845040    0.0779838    0.0793140    0.1323295  
    3.011    0.1675084    0.0845423    0.0780053    0.0792419    0.1322303  
    3.012    0.1671664    0.0845806    0.0780268    0.0791697    0.1321312  
    3.013    0.1668244    0.0846189    0.0780483    0.0790975    0.1320320  
    3.014    0.1664825    0.0846572    0.0780698    0.0790253    0.1319329  
    3.015    0.1661405    0.0846955    0.0780913    0.0789531    0.1318337  
    3.016    0.1657985    0.0847338    0.0781127    0.0788809    0.1317346  
    3.017    0.1654566    0.0847721    0.0781342    0.0788088    0.1316354  
    3.018    0.1651146    0.0848104    0.0781557    0.0787366    0.1315363  
    3.019    0.1647726    0.0848487    0.0781772    0.0786644    0.1314371  
    3.02     0.1644307    0.0848870    0.0781987    0.0785922    0.1313380  
    3.021    0.1640887    0.0849253    0.0782202    0.0785200    0.1312388  
    3.022    0.1637467    0.0849636    0.0782417    0.0784479    0.1311397  
    3.023    0.1634048    0.0850019    0.0782632    0.0783757    0.1310405  
    3.024    0.1630628    0.0850402    0.0782847    0.0783035    0.1309414  
    3.025    0.1627208    0.0850785    0.0783062    0.0782313    0.1308422  
    3.026    0.1623789    0.0851168    0.0783277    0.0781591    0.1307431  
    3.027    0.1620369    0.0851551    0.0783492    0.0780869    0.1306439  
    3.028    0.1616949    0.0851935    0.0783707    0.0780148    0.1305448  
    3.029    0.1613530    0.0852318    0.0783922    0.0779426    0.1304456  
    3.03     0.161011     0.0852701    0.0784137    0.0778704    0.1303465  
    3.031    0.1606690    0.0853084    0.0784351    0.0777982    0.1302473  
    3.032    0.1603271    0.0853467    0.0784566    0.0777260    0.1301482  
    3.033    0.1599851    0.0853850    0.0784781    0.0776538    0.1300490  
    3.034    0.1596431    0.0854233    0.0784996    0.0775817    0.1299499  
    3.035    0.1593012    0.0854616    0.0785211    0.0775095    0.1298507  
    3.036    0.1589592    0.0854999    0.0785426    0.0774373    0.1297516  
    3.037    0.1586172    0.0855382    0.0785641    0.0773651    0.1296524  
    3.038    0.1582753    0.0855765    0.0785856    0.0772929    0.1295533  
    3.039    0.1579333    0.0856148    0.0786071    0.0772207    0.1294541  
    3.04     0.1575913    0.0856531    0.0786286    0.0771486    0.1293550  
    3.041    0.1572494    0.0856914    0.0786501    0.0770764    0.1292558  
    3.042    0.1569074    0.0857297    0.0786716    0.0770042    0.1291567  
    3.043    0.1565654    0.0857680    0.0786931    0.0769320    0.1290575  
    3.044    0.1562235    0.0858063    0.0787146    0.0768598    0.1289584  
    3.045    0.1558815    0.0858446    0.0787361    0.0767876    0.1288592  
    3.046    0.1555396    0.0858829    0.0787575    0.0767155    0.1287601  
    3.047    0.1551976    0.0859212    0.0787790    0.0766433    0.1286609  
    3.048    0.1548556    0.0859596    0.0788005    0.0765711    0.1285618  
    3.049    0.1545137    0.0859979    0.0788220    0.0764989    0.1284626  
    3.05     0.1541717    0.0860362    0.0788435    0.0764267    0.1283635  
    3.051    0.1538297    0.0860745    0.0788650    0.0763545    0.1282643  
    3.052    0.1534878    0.0861128    0.0788865    0.0762824    0.1281652  
    3.053    0.1531458    0.0861511    0.0789080    0.0762102    0.1280660  
    3.054    0.1528038    0.0861894    0.0789295    0.0761380    0.1279669  
    3.055    0.1524619    0.0862277    0.0789510    0.0760658    0.1278677  
    3.056    0.1521199    0.0862660    0.0789725    0.0759936    0.1277686  
    3.057    0.1517779    0.0863043    0.0789940    0.0759214    0.1276694  
    3.058    0.1514360    0.0863426    0.0790155    0.0758493    0.1275703  
    3.059    0.1510940    0.0863809    0.0790370    0.0757771    0.1274711  
    3.06     0.1507520    0.0864192    0.0790585    0.0757049    0.1273720  
    3.061    0.1504101    0.0864575    0.0790799    0.0756327    0.1272728  
    3.062    0.1500681    0.0864958    0.0791014    0.0755605    0.1271737  
    3.063    0.1497261    0.0865341    0.0791229    0.0754883    0.1270745  
    3.064    0.1493842    0.0865724    0.0791444    0.0754162    0.1269754  
    3.065    0.1490422    0.0866107    0.0791659    0.0753440    0.1268762  
    3.066    0.1487002    0.0866490    0.0791874    0.0752718    0.1267771  
    3.067    0.1483583    0.0866873    0.0792089    0.0751996    0.1266779  
    3.068    0.1480163    0.0867257    0.0792576    0.0752091    0.1265516  
    3.069    0.1476743    0.0867640    0.0793063    0.0752186    0.1264252  
    3.07     0.1473324    0.0868023    0.0793550    0.0752280    0.1262988  
    3.071    0.1469904    0.0868406    0.0794038    0.0752375    0.1261724  
    3.072    0.1466484    0.0868789    0.0794525    0.0752470    0.1260461  
    3.073    0.1463065    0.0869172    0.0795012    0.0752565    0.1259197  
    3.074    0.1459645    0.0869555    0.0795499    0.0752659    0.1257933  
    3.075    0.1456225    0.0869938    0.0795986    0.0752754    0.1256670  
    3.076    0.1452806    0.0870321    0.0796473    0.0752849    0.1255406  
    3.077    0.1449386    0.0870704    0.0796960    0.0752944    0.1254142  
    3.078    0.1445966    0.0871087    0.0797448    0.0753039    0.1252879  
    3.079    0.1442547    0.0871470    0.0797935    0.0753133    0.1251615  
    3.08     0.1439127    0.0871853    0.0798422    0.0753228    0.1250351  
    3.081    0.1435707    0.0872236    0.0798909    0.0753323    0.1249087  
    3.082    0.1432288    0.0872619    0.0799396    0.0753418    0.1247824  
    3.083    0.1428868    0.0873002    0.0799883    0.0753512    0.124656   
    3.084    0.1425448    0.0873385    0.0800370    0.0753607    0.1245296  
    3.085    0.1422029    0.0873768    0.0800857    0.0753702    0.1244033  
    3.086    0.1418609    0.0874151    0.0801345    0.0753797    0.1242769  
    3.087    0.1415190    0.0874534    0.0801832    0.0753892    0.1241505  
    3.088    0.1411770    0.0874917    0.0802319    0.0753986    0.1240241  
    3.089    0.1408350    0.0875301    0.0802806    0.0754081    0.1238978  
    3.09     0.1404931    0.0875684    0.0803293    0.0754176    0.1237714  
    3.091    0.1401511    0.0876067    0.0803780    0.0754271    0.1236450  
    3.092    0.1398091    0.0876450    0.0804267    0.0754365    0.1235187  
    3.093    0.1394672    0.0876833    0.0804755    0.0754460    0.1233923  
    3.094    0.1391252    0.0877216    0.0805242    0.0754555    0.1232659  
    3.095    0.1387832    0.0877599    0.0805729    0.0754650    0.1231396  
    3.096    0.1384413    0.0877982    0.0806216    0.0754744    0.1230132  
    3.097    0.1380993    0.0878365    0.0806703    0.0754839    0.1228868  
    3.098    0.1377573    0.0878748    0.0807190    0.0754934    0.1227604  
    3.099    0.1374154    0.0879131    0.0807677    0.0755029    0.1226341  
    3.1      0.1370734    0.0879514    0.0808164    0.0755124    0.1225077  
    3.101    0.1367314    0.0879897    0.0808652    0.0754381    0.1223813  
    3.102    0.1363895    0.0880280    0.0809139    0.0753639    0.1222550  
    3.103    0.1360475    0.0880663    0.0809626    0.0752897    0.1221286  
    3.104    0.1357055    0.0881046    0.0810113    0.0752155    0.1220022  
    3.105    0.1353636    0.0881429    0.0810600    0.0751413    0.1218759  
    3.106    0.1350216    0.0881812    0.0811087    0.0750671    0.1217495  
    3.107    0.1346796    0.0882195    0.0811574    0.0749929    0.1216231  
    3.108    0.1343377    0.0882578    0.0812062    0.0749187    0.1214967  
    3.109    0.1339957    0.0882962    0.0812549    0.0748445    0.1213704  
    3.11     0.1336537    0.0883345    0.0813036    0.0747703    0.121244   
    3.111    0.1333118    0.0883728    0.0813523    0.0746961    0.1211176  
    3.112    0.1329698    0.0884111    0.0814010    0.0746219    0.1209913  
    3.113    0.1326278    0.0884494    0.0814497    0.0745477    0.1208649  
    3.114    0.1322859    0.0884877    0.0814984    0.0744734    0.1207385  
    3.115    0.1319439    0.0885260    0.0815471    0.0743992    0.1206122  
    3.116    0.1316019    0.0885643    0.0815959    0.0743250    0.1204858  
    3.117    0.1312600    0.0886026    0.0816446    0.0742508    0.1203594  
    3.118    0.1309180    0.0886409    0.0816933    0.0741766    0.1202330  
    3.119    0.1305760    0.0886792    0.0817420    0.0741024    0.1201067  
    3.12     0.1302341    0.0887175    0.0817907    0.0740282    0.1199803  
    3.121    0.1298921    0.0887558    0.0818394    0.0739540    0.1198539  
    3.122    0.1295501    0.0887941    0.0818881    0.0738798    0.1197276  
    3.123    0.1292082    0.0888324    0.0819369    0.0738056    0.1196012  
    3.124    0.1288662    0.0888707    0.0819856    0.0737314    0.1194748  
    3.125    0.1285243    0.0889090    0.0820343    0.0736572    0.1193484  
    3.126    0.1281823    0.0889473    0.0820830    0.0735830    0.1192221  
    3.127    0.1278403    0.0889856    0.0821317    0.0735087    0.1190957  
    3.128    0.1274984    0.0890239    0.0821804    0.0734345    0.1189693  
    3.129    0.1271564    0.0890622    0.0822291    0.0733603    0.1188430  
    3.13     0.1268144    0.0891006    0.0822779    0.0732861    0.1187166  
    3.131    0.1264725    0.0891389    0.0823266    0.0732119    0.1185902  
    3.132    0.1261305    0.0891772    0.0823753    0.0731377    0.1184639  
    3.133    0.1257885    0.0892155    0.0824240    0.0730635    0.1183375  
    3.134    0.1254466    0.0892538    0.0824727    0.0729893    0.1182111  
    3.135    0.1251046    0.0892921    0.0825214    0.0729151    0.1180847  
    3.136    0.1247626    0.0893304    0.0825701    0.0728409    0.1179584  
    3.137    0.1244207    0.0893687    0.0826188    0.0727667    0.117832   
    3.138    0.1240787    0.0894070    0.0826676    0.0726925    0.1177056  
    3.139    0.1237367    0.0894453    0.0827163    0.0726183    0.1175793  
    3.14     0.1233948    0.0894836    0.0827650    0.0725440    0.1174529  
    3.141    0.1230528    0.0895219    0.0828137    0.0724698    0.1173265  
    3.142    0.1227108    0.0895602    0.0828624    0.0723956    0.1172002  
    3.143    0.1223689    0.0895985    0.0829111    0.0723214    0.1170738  
    3.144    0.1220269    0.0896368    0.0829598    0.0722472    0.1169474  
    3.145    0.1216849    0.0896751    0.0830086    0.0721730    0.1168210  
    3.146    0.1213430    0.0897134    0.0830573    0.0720988    0.1166947  
    3.147    0.121001     0.0897517    0.0831060    0.0720246    0.1165683  
    3.148    0.1206590    0.0897900    0.0831547    0.0719504    0.1164419  
    3.149    0.1203171    0.0898283    0.0832034    0.0718762    0.1163156  
    3.15     0.1199751    0.0898667    0.0832521    0.0718020    0.1161892  
    3.151    0.1196331    0.0899050    0.0833008    0.0717278    0.1160628  
    3.152    0.1192912    0.0899433    0.0833495    0.0716536    0.1159364  
    3.153    0.1189492    0.0899816    0.0833983    0.0715793    0.1158101  
    3.154    0.1186072    0.0900199    0.0834470    0.0715051    0.1156837  
    3.155    0.1182653    0.0900582    0.0834957    0.0714309    0.1155573  
    3.156    0.1179233    0.0900965    0.0835444    0.0713567    0.1154310  
    3.157    0.1175813    0.0901348    0.0835931    0.0712825    0.1153046  
    3.158    0.1172394    0.0901731    0.0836418    0.0712083    0.1151782  
    3.159    0.1168974    0.0902114    0.0836905    0.0711341    0.1150519  
    3.16     0.1165554    0.0902497    0.0837393    0.0710599    0.1149255  
    3.161    0.1162135    0.0902880    0.0837880    0.0709857    0.1147991  
    3.162    0.1158715    0.0903263    0.0838367    0.0709115    0.1146727  
    3.163    0.1155296    0.0903646    0.0838854    0.0708373    0.1145464  
    3.164    0.1151876    0.0904029    0.0839341    0.0707631    0.11442    
    3.165    0.1148456    0.0904412    0.0839828    0.0706889    0.1142936  
    3.166    0.1145037    0.0904795    0.0840315    0.0706146    0.1141673  
    3.167    0.1141617    0.0905178    0.0840802    0.0705404    0.1140409  
    3.168    0.1138197    0.0905561    0.0841290    0.0704662    0.1139145  
    3.169    0.1134778    0.0905944    0.0841777    0.0703920    0.1137882  
    3.17     0.1131358    0.0906328    0.0842264    0.0703178    0.1136618  
    3.171    0.1127938    0.0906711    0.0842751    0.0702436    0.1135354  
    3.172    0.1124519    0.0907094    0.0843238    0.0701694    0.1134090  
    3.173    0.1121099    0.0907477    0.0843725    0.0700952    0.1132827  
    3.174    0.1117679    0.0907860    0.0844212    0.0700210    0.1131563  
    3.175    0.1114260    0.0908243    0.0844700    0.0699468    0.1130299  
    3.176    0.111084     0.0908626    0.0845187    0.0698726    0.1129036  
    3.177    0.1107420    0.0909009    0.0845674    0.0697984    0.1127772  
    3.178    0.1104001    0.0909392    0.0846161    0.0697241    0.1126508  
    3.179    0.1100581    0.0909775    0.0846648    0.0696499    0.1125244  
    3.18     0.1097161    0.0910158    0.0847135    0.0695757    0.1123981  
    3.181    0.1093742    0.0910541    0.0847622    0.0695015    0.1122717  
    3.182    0.1090322    0.0910924    0.0848110    0.0694273    0.1121453  
    3.183    0.1086902    0.0911307    0.0848597    0.0693531    0.1120190  
    3.184    0.1083483    0.0911690    0.0849084    0.0692789    0.1118926  
    3.185    0.1080063    0.0912073    0.0849571    0.0692047    0.1117662  
    3.186    0.1076643    0.0912456    0.0850058    0.0691305    0.1116399  
    3.187    0.1073224    0.0912839    0.0850545    0.0690563    0.1115135  
    3.188    0.1069804    0.0913222    0.0851032    0.0689821    0.1113871  
    3.189    0.1066384    0.0913605    0.0851519    0.0689079    0.1112607  
    3.19     0.1062965    0.0913988    0.0852007    0.0688337    0.1111344  
    3.191    0.1059545    0.0914372    0.0852494    0.0687594    0.111008   
    3.192    0.1056125    0.0914755    0.0852981    0.0686852    0.1108816  
    3.193    0.1052706    0.0915138    0.0853468    0.0686110    0.1107553  
    3.194    0.1049286    0.0915521    0.0853955    0.0685368    0.1106289  
    3.195    0.1045866    0.0915904    0.0854442    0.0684626    0.1105025  
    3.196    0.1042447    0.0916287    0.0854929    0.0683884    0.1103762  
    3.197    0.1039027    0.0916670    0.0855417    0.0683142    0.1102498  
    3.198    0.1035607    0.0917053    0.0855904    0.0682400    0.1101234  
    3.199    0.1032188    0.0917436    0.0856391    0.0681658    0.1099970  
    3.2      0.1028768    0.0917819    0.0856878    0.0680916    0.1098707  
    3.201    0.1025480    0.0918334    0.0856969    0.0680042    0.1097443  
    3.202    0.1022193    0.0918849    0.0857060    0.0679168    0.1096179  
    3.203    0.1018905    0.0919364    0.0857151    0.0678294    0.1094916  
    3.204    0.1015617    0.0919879    0.0857243    0.0677420    0.1093652  
    3.205    0.1012330    0.0920394    0.0857334    0.0676545    0.1092388  
    3.206    0.1009042    0.0920909    0.0857425    0.0675671    0.1091124  
    3.207    0.1005754    0.0921424    0.0857516    0.0674797    0.1089861  
    3.208    0.1002467    0.0921939    0.0857607    0.0673923    0.1088597  
    3.209    0.0999179    0.0922454    0.0857699    0.0673049    0.1087333  
    3.21     0.0995891    0.0922969    0.0857790    0.0672175    0.1086070  
    3.211    0.0992604    0.0923484    0.0857881    0.0671301    0.1084806  
    3.212    0.0989316    0.0923999    0.0857972    0.0670427    0.1083542  
    3.213    0.0986028    0.0924514    0.0858063    0.0669553    0.1082279  
    3.214    0.0982741    0.0924402    0.0858782    0.0668679    0.1081015  
    3.215    0.0979453    0.0924289    0.0859501    0.0667805    0.1079751  
    3.216    0.0976165    0.0924176    0.0860220    0.0666931    0.1078487  
    3.217    0.0972878    0.0924063    0.0860939    0.0666057    0.1077224  
    3.218    0.0969590    0.0923951    0.0861658    0.0665183    0.107596   
    3.219    0.0966302    0.0923838    0.0862377    0.0664309    0.1074696  
    3.22     0.0963015    0.0923725    0.0863096    0.0663435    0.1073433  
    3.221    0.0959727    0.0923613    0.0863815    0.0662561    0.1072169  
    3.222    0.0956439    0.0923500    0.0864534    0.0661686    0.1070905  
    3.223    0.0953152    0.0923387    0.0865253    0.0660812    0.1069642  
    3.224    0.0949864    0.0923274    0.0865972    0.0659938    0.1068378  
    3.225    0.0946576    0.0923162    0.0866691    0.0659064    0.1067114  
    3.226    0.0943289    0.0923049    0.0867410    0.0658190    0.1065850  
    3.227    0.0940001    0.0922936    0.0868129    0.0657316    0.1064587  
    3.228    0.0936713    0.0922823    0.0868848    0.0656442    0.1063323  
    3.229    0.0933426    0.0922711    0.0869567    0.0655568    0.1062059  
    3.23     0.0930138    0.0922598    0.0870285    0.0654694    0.1060796  
    3.231    0.0926850    0.0922485    0.0871004    0.0653820    0.1059532  
    3.232    0.0923563    0.0922373    0.0871723    0.0652946    0.1058268  
    3.233    0.0920275    0.0922260    0.0872442    0.0652072    0.1057004  
    3.234    0.0916987    0.0922147    0.0873161    0.0651198    0.1055741  
    3.235    0.0913700    0.0922034    0.0873880    0.0650324    0.1054477  
    3.236    0.0913605    0.0921922    0.0871406    0.0649450    0.1053213  
    3.237    0.0913510    0.0921809    0.0868932    0.0648576    0.1051950  
    3.238    0.0913415    0.0921696    0.0866458    0.0647701    0.1050686  
    3.239    0.0913321    0.0921583    0.0863984    0.0646827    0.1049422  
    3.24     0.0913226    0.0921471    0.0861510    0.0645953    0.1048159  
    3.241    0.0913131    0.0921358    0.0859036    0.0645079    0.1046895  
    3.242    0.0913037    0.0921245    0.0856562    0.0644205    0.1045631  
    3.243    0.0912942    0.0921133    0.0854088    0.0643331    0.1044367  
    3.244    0.0912847    0.0921020    0.0851614    0.0642457    0.1043104  
    3.245    0.0912752    0.0920907    0.0849140    0.0641583    0.1041840  
    3.246    0.0912658    0.0920794    0.0846666    0.0640709    0.1040576  
    3.247    0.0912563    0.0920682    0.0844192    0.0639835    0.1039313  
    3.248    0.0912468    0.0920569    0.0841718    0.0638961    0.1038049  
    3.249    0.0912374    0.0920456    0.0839244    0.0638087    0.1036785  
    3.25     0.0912279    0.0920343    0.0836770    0.0637213    0.1035522  
    3.251    0.0912184    0.0920231    0.0834296    0.0636339    0.1034258  
    3.252    0.0912090    0.0920118    0.0831822    0.0635465    0.1032994  
    3.253    0.0911995    0.0920005    0.0829348    0.0634591    0.1031730  
    3.254    0.0911900    0.0919893    0.0826874    0.0633717    0.1030467  
    3.255    0.0911805    0.0919780    0.0824400    0.0632842    0.1029203  
    3.256    0.0911711    0.0919667    0.0821926    0.0631968    0.1027939  
    3.257    0.0911616    0.0919554    0.0819452    0.0631094    0.1026676  
    3.258    0.0911521    0.0919442    0.0816978    0.0630220    0.1025412  
    3.259    0.0911427    0.0919329    0.0814504    0.0629346    0.1024148  
    3.26     0.0911332    0.0919216    0.0812030    0.0628472    0.1022885  
    3.261    0.0911237    0.0919103    0.0809555    0.0627598    0.1021621  
    3.262    0.0911143    0.0918991    0.0807081    0.0626724    0.1020357  
    3.263    0.0911048    0.0918878    0.0804607    0.0625850    0.1019093  
    3.264    0.0910953    0.0918765    0.0802133    0.0624976    0.1017830  
    3.265    0.0910858    0.0918653    0.0799659    0.0624102    0.1016566  
    3.266    0.0910764    0.0918540    0.0797185    0.0623228    0.1015302  
    3.267    0.0910669    0.0918427    0.0794711    0.0622354    0.1014039  
    3.268    0.0910574    0.0918314    0.0792453    0.0622128    0.1012559  
    3.269    0.0910480    0.0918202    0.0790195    0.0621902    0.1011079  
    3.27     0.0910385    0.0918089    0.0787937    0.0621676    0.1009599  
    3.271    0.0910290    0.0917976    0.0785680    0.0621450    0.1008119  
    3.272    0.0910196    0.0917863    0.0783422    0.0621225    0.1006640  
    3.273    0.0910101    0.0917751    0.0781164    0.0620999    0.1005160  
    3.274    0.0910006    0.0917638    0.0778906    0.0620773    0.1003680  
    3.275    0.0909911    0.0917525    0.0776648    0.0620547    0.1002200  
    3.276    0.0909817    0.0917413    0.0774390    0.0620321    0.1000721  
    3.277    0.0909722    0.0917300    0.0772132    0.0620095    0.0999241  
    3.278    0.0909627    0.0917187    0.0769874    0.0619869    0.0997761  
    3.279    0.0909533    0.0917074    0.0767616    0.0619644    0.0996281  
    3.28     0.0909438    0.0916962    0.0765358    0.0619418    0.0994802  
    3.281    0.0909343    0.0916849    0.0763100    0.0619192    0.0993322  
    3.282    0.0909249    0.0916736    0.0760842    0.0618966    0.0991842  
    3.283    0.0909154    0.0916623    0.0758584    0.0618740    0.0990362  
    3.284    0.0909059    0.0916511    0.0756326    0.0618514    0.0988882  
    3.285    0.0908964    0.0916398    0.0754068    0.0618288    0.0987403  
    3.286    0.0908870    0.0916285    0.0751810    0.0618063    0.0985923  
    3.287    0.0908775    0.0916173    0.0749552    0.0617837    0.0984443  
    3.288    0.0908680    0.0916060    0.0747294    0.0617611    0.0982963  
    3.289    0.0908586    0.0915947    0.0745036    0.0617385    0.0981484  
    3.29     0.0908491    0.0915834    0.0742778    0.0617159    0.0980004  
    3.291    0.0908396    0.0915722    0.0740520    0.0616933    0.0978524  
    3.292    0.0908301    0.0915609    0.0738262    0.0616708    0.0977044  
    3.293    0.0908207    0.0915496    0.0736004    0.0616482    0.0975564  
    3.294    0.0908112    0.0915383    0.0733747    0.0616256    0.0974085  
    3.295    0.0908017    0.0915271    0.0731489    0.0616030    0.0972605  
    3.296    0.0907923    0.0915158    0.0729231    0.0615804    0.0971125  
    3.297    0.0907828    0.0915045    0.0726973    0.0615578    0.0969645  
    3.298    0.0907733    0.0914933    0.0724715    0.0615352    0.0968166  
    3.299    0.0907639    0.0914820    0.0722457    0.0615127    0.0966686  
    3.3      0.0907544    0.0914707    0.0720199    0.0614901    0.0965206  
    3.301    0.0907449    0.0914594    0.0717941    0.0614675    0.0963726  
    3.302    0.0907354    0.0914482    0.0715683    0.0614449    0.0962246  
    3.303    0.0907260    0.0914369    0.0713425    0.0614223    0.0960767  
    3.304    0.0907165    0.0914256    0.0711167    0.0613997    0.0959287  
    3.305    0.0907070    0.0914143    0.0708909    0.0613772    0.0957807  
    3.306    0.0906976    0.0914031    0.0706651    0.0613546    0.0956327  
    3.307    0.0906881    0.0913918    0.0704393    0.0613320    0.0954848  
    3.308    0.0906786    0.0913805    0.0702135    0.0613094    0.0953368  
    3.309    0.0906692    0.0913693    0.0699877    0.0612868    0.0951888  
    3.31     0.0906597    0.0913580    0.0697619    0.0612642    0.0950408  
    3.311    0.0906502    0.0913467    0.0695361    0.0612416    0.0948929  
    3.312    0.0906407    0.0913354    0.0693103    0.0612191    0.0947449  
    3.313    0.0906313    0.0913242    0.0690845    0.0611965    0.0945969  
    3.314    0.0906218    0.0913129    0.0688587    0.0611739    0.0944489  
    3.315    0.0906123    0.0913016    0.0686329    0.0611513    0.0943009  
    3.316    0.0906029    0.0912903    0.0684071    0.0611287    0.0941530  
    3.317    0.0905934    0.0912791    0.0681814    0.0611061    0.0940050  
    3.318    0.0905839    0.0912678    0.0679556    0.0610835    0.0938570  
    3.319    0.0905745    0.0912565    0.0677298    0.0610610    0.0937090  
    3.32     0.0905650    0.0912453    0.0675040    0.0610384    0.0935611  
    3.321    0.0905555    0.0912340    0.0672782    0.0610158    0.0934131  
    3.322    0.0905460    0.0912227    0.0670524    0.0609932    0.0932651  
    3.323    0.0905366    0.0912114    0.0668266    0.0609706    0.0931171  
    3.324    0.0905271    0.0912002    0.0666008    0.0609480    0.0929691  
    3.325    0.0905176    0.0911889    0.0663750    0.0609255    0.0928212  
    3.326    0.0905082    0.0911776    0.0661492    0.0609029    0.0926732  
    3.327    0.0904987    0.0911663    0.0659234    0.0608803    0.0925252  
    3.328    0.0904892    0.0911551    0.0656976    0.0608577    0.0923772  
    3.329    0.0904797    0.0911438    0.0654718    0.0608351    0.0922293  
    3.33     0.0904703    0.0911325    0.0652460    0.0608125    0.0920813  
    3.331    0.0904608    0.0911213    0.0650202    0.0607899    0.0919333  
    3.332    0.0904513    0.0911100    0.0647944    0.0607674    0.0917853  
    3.333    0.0904419    0.0910987    0.0645686    0.0607448    0.0916373  
    3.334    0.0904324    0.0910874    0.0643428    0.0607222    0.0914894  
    3.335    0.0904229    0.0910762    0.0641170    0.0606996    0.0913414  
    3.336    0.0904135    0.0910649    0.0638912    0.0606770    0.0911934  
    3.337    0.0904040    0.0910536    0.0636654    0.0606544    0.0910454  
    3.338    0.0903945    0.0910423    0.0634396    0.0606319    0.0908975  
    3.339    0.0903850    0.0910311    0.0632139    0.0605091    0.0908497  
    3.34     0.0903756    0.0910198    0.0629881    0.0603863    0.0908019  
    3.341    0.0903661    0.0910085    0.0627623    0.0602635    0.0907542  
    3.342    0.0903566    0.0909973    0.0625365    0.0601407    0.0907064  
    3.343    0.0903472    0.0909860    0.0623107    0.0600179    0.0906586  
    3.344    0.0903377    0.0909747    0.0620849    0.0598951    0.0906108  
    3.345    0.0903282    0.0909634    0.0618591    0.0597723    0.0905631  
    3.346    0.0903188    0.0909522    0.0616333    0.0596495    0.0905153  
    3.347    0.0903093    0.0909409    0.0614075    0.0595267    0.0904675  
    3.348    0.0902998    0.0909296    0.0611817    0.0594039    0.0904198  
    3.349    0.0902903    0.0909183    0.0609559    0.0592811    0.0903720  
    3.35     0.0902809    0.0909071    0.0607301    0.0591583    0.0903242  
    3.351    0.0902714    0.0908958    0.0605043    0.0590356    0.0902765  
    3.352    0.0902619    0.0908845    0.0602785    0.0589128    0.0902287  
    3.353    0.0902525    0.0908733    0.0600527    0.0587900    0.0901809  
    3.354    0.0902430    0.0908620    0.0598269    0.0586672    0.0901331  
    3.355    0.0902335    0.0908507    0.0596011    0.0585444    0.0900854  
    3.356    0.0902241    0.0908394    0.0593753    0.0584216    0.0900376  
    3.357    0.0902146    0.0908282    0.0591495    0.0582988    0.0899898  
    3.358    0.0902051    0.0908169    0.0589237    0.0581760    0.0899421  
    3.359    0.0901956    0.0908056    0.0586979    0.0580532    0.0898943  
    3.36     0.0901862    0.0907943    0.0584721    0.0579304    0.0898465  
    3.361    0.0901767    0.0907831    0.0582463    0.0578076    0.0897987  
    3.362    0.0901672    0.0907718    0.0580206    0.0576848    0.0897510  
    3.363    0.0901578    0.0907605    0.0577948    0.0575620    0.0897032  
    3.364    0.0901483    0.0907493    0.0575690    0.0574393    0.0896554  
    3.365    0.0901388    0.0907380    0.0573432    0.0573165    0.0896077  
    3.366    0.0901293    0.0907267    0.0571174    0.0571937    0.0895599  
    3.367    0.0901199    0.0907154    0.0568916    0.0570709    0.0895121  
    3.368    0.0901104    0.0907042    0.0566658    0.0569481    0.0894644  
    3.369    0.0901009    0.0906929    0.0564400    0.0568253    0.0894166  
    3.37     0.0900915    0.0906816    0.0562142    0.0567025    0.0893688  
    3.371    0.0900820    0.0906703    0.0559884    0.0565797    0.0893210  
    3.372    0.0900725    0.0906591    0.0557626    0.0564569    0.0892733  
    3.373    0.0900631    0.0906478    0.0555368    0.0563341    0.0892255  
    3.374    0.0900536    0.0906365    0.0553110    0.0562113    0.0891777  
    3.375    0.0900441    0.0906253    0.0550852    0.0560885    0.0891300  
    3.376    0.0900346    0.0906140    0.0548594    0.0559658    0.0890822  
    3.377    0.0900252    0.0906027    0.0546336    0.0558430    0.0890344  
    3.378    0.0900157    0.0905914    0.0544078    0.0557202    0.0889867  
    3.379    0.0900062    0.0905802    0.0541820    0.0555974    0.0889389  
    3.38     0.0899968    0.0905689    0.0539562    0.0554746    0.0888911  
    3.381    0.0899873    0.0905576    0.0537304    0.0553518    0.0888433  
    3.382    0.0899778    0.0905463    0.0535046    0.0552290    0.0887956  
    3.383    0.0899684    0.0905351    0.0532788    0.0551062    0.0887478  
    3.384    0.0899589    0.0905238    0.0530530    0.0549834    0.0887000  
    3.385    0.0899494    0.0905125    0.0528273    0.0548606    0.0886523  
    3.386    0.0899399    0.0905013    0.0526015    0.0547378    0.0886045  
    3.387    0.0899305    0.0904900    0.0523757    0.0546150    0.0885567  
    3.388    0.0899210    0.0904787    0.0521499    0.0544922    0.0885090  
    3.389    0.0899115    0.0904674    0.0519241    0.0543695    0.0884612  
    3.39     0.0899021    0.0904562    0.0516983    0.0542467    0.0884134  
    3.391    0.0898926    0.0904449    0.0514725    0.0541239    0.0883656  
    3.392    0.0898831    0.0904336    0.0512467    0.0540011    0.0883179  
    3.393    0.0898737    0.0904223    0.0510209    0.0538783    0.0882701  
    3.394    0.0898642    0.0904111    0.0507951    0.0537555    0.0882223  
    3.395    0.0898547    0.0903998    0.0505693    0.0536327    0.0881746  
    3.396    0.0898452    0.0903885    0.0503435    0.0535099    0.0881268  
    3.397    0.0898358    0.0903773    0.0501177    0.0533871    0.0880790  
    3.398    0.0898263    0.0903660    0.0498919    0.0532643    0.0880313  
    3.399    0.0898168    0.0903547    0.0496661    0.0531415    0.0879835  
    3.4      0.0898074    0.0903434    0.0494403    0.0530187    0.0879357  
    3.401    0.0897375    0.0902718    0.0493958    0.0529564    0.0878879  
    3.402    0.0896676    0.0902001    0.0493512    0.0528940    0.0878402  
    3.403    0.0895977    0.0901284    0.0493066    0.0528316    0.0877924  
    3.404    0.0895278    0.0900567    0.0492621    0.0527692    0.0877446  
    3.405    0.0894579    0.0899850    0.0492175    0.0527068    0.0876969  
    3.406    0.0893881    0.0899133    0.0491730    0.0526445    0.0876491  
    3.407    0.0893182    0.0898416    0.0491284    0.0525821    0.0876013  
    3.408    0.0892483    0.0897700    0.0490839    0.0525197    0.0875536  
    3.409    0.0891784    0.0896983    0.0490393    0.0524573    0.0875058  
    3.41     0.0891085    0.0896266    0.0489947    0.0523949    0.0874580  
    3.411    0.0890386    0.0895549    0.0489502    0.0523326    0.0874102  
    3.412    0.0889688    0.0894832    0.0489056    0.0522702    0.0873625  
    3.413    0.0888989    0.0894115    0.0488611    0.0522078    0.0873147  
    3.414    0.0888290    0.0893398    0.0488165    0.0521454    0.0872669  
    3.415    0.0887591    0.0892682    0.0487719    0.0520830    0.0872192  
    3.416    0.0886892    0.0891965    0.0487274    0.0520207    0.0871714  
    3.417    0.0886194    0.0891248    0.0486828    0.0519583    0.0871236  
    3.418    0.0885495    0.0890531    0.0486383    0.0518959    0.0870759  
    3.419    0.0884796    0.0889814    0.0485937    0.0518335    0.0870281  
    3.42     0.0884097    0.0889097    0.0485492    0.0517711    0.0869803  
    3.421    0.0883398    0.0888380    0.0485046    0.0517088    0.0869325  
    3.422    0.0882699    0.0887664    0.0484600    0.0516464    0.0868848  
    3.423    0.0882001    0.0886947    0.0484155    0.0515840    0.086837   
    3.424    0.0881302    0.0886230    0.0483709    0.0515216    0.0867892  
    3.425    0.0880603    0.0885513    0.0483264    0.0514592    0.0867415  
    3.426    0.0879904    0.0884796    0.0482818    0.0513969    0.0866937  
    3.427    0.0879205    0.0884079    0.0482372    0.0513345    0.0866459  
    3.428    0.0878506    0.0883363    0.0481927    0.0512721    0.0865981  
    3.429    0.0877808    0.0882646    0.0481481    0.0512097    0.0865504  
    3.43     0.0877109    0.0881929    0.0481036    0.0511473    0.0865026  
    3.431    0.0876410    0.0881212    0.0480590    0.0510850    0.0864548  
    3.432    0.0875711    0.0880495    0.0480145    0.0510226    0.0864071  
    3.433    0.0875012    0.0879778    0.0479699    0.0509602    0.0863593  
    3.434    0.0874313    0.0879061    0.0479253    0.0508978    0.0863115  
    3.435    0.0873615    0.0878345    0.0478808    0.0508355    0.0862638  
    3.436    0.0872916    0.0877628    0.0478362    0.0507731    0.0862160  
    3.437    0.0872217    0.0876911    0.0477917    0.0507107    0.0861682  
    3.438    0.0871518    0.0876194    0.0477471    0.0506483    0.0861204  
    3.439    0.0870819    0.0875477    0.0477025    0.0505859    0.0860727  
    3.44     0.0870120    0.0874760    0.0476580    0.0505236    0.0860249  
    3.441    0.0869422    0.0874043    0.0476134    0.0504612    0.0859771  
    3.442    0.0868723    0.0873327    0.0475689    0.0503988    0.0859294  
    3.443    0.0868024    0.0872610    0.0475243    0.0503364    0.0858816  
    3.444    0.0867325    0.0871893    0.0474798    0.0502740    0.0858338  
    3.445    0.0866626    0.0871176    0.0474352    0.0502117    0.0857861  
    3.446    0.0865928    0.0870459    0.0473906    0.0501493    0.0857383  
    3.447    0.0865229    0.0869742    0.0473461    0.0500869    0.0856905  
    3.448    0.0864530    0.0869025    0.0473015    0.0500245    0.0856427  
    3.449    0.0863831    0.0868309    0.0472570    0.0499621    0.0855950  
    3.45     0.0863132    0.0867592    0.0472124    0.0498998    0.0855472  
    3.451    0.0862433    0.0866875    0.0471678    0.0498374    0.0854994  
    3.452    0.0861735    0.0866158    0.0471233    0.0497750    0.0854517  
    3.453    0.0861036    0.0865441    0.0470787    0.0497126    0.0854039  
    3.454    0.0860337    0.0864724    0.0470342    0.0496502    0.0853561  
    3.455    0.0859638    0.0864008    0.0469896    0.0495879    0.0853084  
    3.456    0.0858939    0.0863291    0.0469451    0.0495255    0.0852606  
    3.457    0.0858240    0.0862574    0.0469005    0.0494631    0.0852128  
    3.458    0.0857542    0.0861857    0.0468559    0.0494007    0.0851650  
    3.459    0.0856843    0.0861140    0.0468114    0.0493383    0.0851173  
    3.46     0.0856144    0.0860423    0.0467668    0.0492760    0.0850695  
    3.461    0.0855445    0.0859706    0.0467223    0.0492136    0.0850217  
    3.462    0.0854746    0.0858990    0.0466777    0.0491512    0.0849740  
    3.463    0.0854047    0.0858273    0.0466331    0.0490888    0.0849262  
    3.464    0.0853349    0.0857556    0.0465886    0.0490264    0.0848784  
    3.465    0.0852650    0.0856839    0.0465440    0.0489641    0.0848307  
    3.466    0.0851951    0.0856122    0.0464995    0.0489017    0.0847829  
    3.467    0.0851252    0.0855405    0.0464549    0.0488393    0.0847351  
    3.468    0.0850553    0.0854688    0.0464327    0.0488439    0.0846650  
    3.469    0.0849855    0.0853972    0.0464105    0.0488485    0.0845949  
    3.47     0.0849156    0.0853255    0.0463882    0.0488531    0.0845248  
    3.471    0.0848457    0.0852538    0.0463660    0.0488577    0.0844547  
    3.472    0.0847758    0.0851821    0.0463438    0.0488623    0.0843846  
    3.473    0.0847059    0.0851104    0.0463215    0.0488669    0.0843145  
    3.474    0.0846360    0.0850387    0.0462993    0.0488715    0.0842444  
    3.475    0.0845662    0.0849670    0.0462771    0.0488761    0.0841743  
    3.476    0.0844963    0.0848954    0.0462548    0.0488807    0.0841042  
    3.477    0.0844264    0.0848237    0.0462326    0.0488853    0.0840341  
    3.478    0.0843565    0.0847520    0.0462104    0.0488899    0.0839640  
    3.479    0.0842866    0.0846803    0.0461881    0.0488945    0.0838940  
    3.48     0.0842167    0.0846086    0.0461659    0.0488991    0.0838239  
    3.481    0.0841469    0.0845369    0.0461437    0.0489037    0.0837538  
    3.482    0.0840770    0.0844652    0.0461214    0.0489083    0.0836837  
    3.483    0.0840071    0.0843936    0.0460992    0.0489129    0.0836136  
    3.484    0.0839372    0.0843219    0.0460770    0.0489175    0.0835435  
    3.485    0.0838673    0.0842502    0.0460548    0.0489221    0.0834734  
    3.486    0.0837974    0.0841785    0.0460325    0.0489267    0.0834033  
    3.487    0.0837276    0.0841068    0.0460103    0.0489313    0.0833332  
    3.488    0.0836577    0.0840351    0.0459881    0.0489359    0.0832631  
    3.489    0.0835878    0.0839635    0.0459658    0.0489405    0.0831930  
    3.49     0.0835179    0.0838918    0.0459436    0.0489451    0.0831229  
    3.491    0.0834480    0.0838201    0.0459214    0.0489497    0.0830528  
    3.492    0.0833781    0.0837484    0.0458991    0.0489543    0.0829827  
    3.493    0.0833083    0.0836767    0.0458769    0.0489589    0.0829126  
    3.494    0.0832384    0.0836050    0.0458547    0.0489635    0.0828425  
    3.495    0.0831685    0.0835333    0.0458324    0.0489681    0.0827724  
    3.496    0.0830986    0.0834617    0.0458102    0.0489727    0.0827023  
    3.497    0.0830287    0.0833900    0.0457880    0.0489773    0.0826322  
    3.498    0.0829589    0.0833183    0.0457657    0.0489819    0.0825621  
    3.499    0.0828890    0.0832466    0.0457435    0.0489865    0.0824920  
    3.5      0.0828191    0.0831749    0.0457213    0.0489911    0.0824219  
    3.501    0.0827492    0.0831032    0.0456990    0.0489957    0.0823518  
    3.502    0.0826793    0.0830315    0.0456768    0.0490003    0.0822817  
    3.503    0.0826094    0.0829599    0.0456546    0.0490049    0.0822116  
    3.504    0.0825396    0.0828882    0.0456324    0.0490095    0.0821415  
    3.505    0.0824697    0.0828165    0.0456101    0.0490141    0.0820714  
    3.506    0.0823998    0.0827448    0.0455879    0.0490187    0.0820013  
    3.507    0.0823299    0.0826731    0.0455657    0.0490233    0.0819312  
    3.508    0.0822600    0.0826014    0.0455434    0.0490279    0.0818611  
    3.509    0.0821901    0.0825297    0.0455212    0.0490325    0.0817910  
    3.51     0.0821203    0.0824581    0.0454990    0.0490371    0.0817209  
    3.511    0.0820504    0.0823864    0.0454767    0.0490417    0.0816508  
    3.512    0.0819805    0.0823147    0.0454545    0.0490463    0.0815808  
    3.513    0.0819106    0.0822430    0.0454323    0.0490509    0.0815107  
    3.514    0.0818407    0.0821713    0.0454100    0.0490555    0.0814406  
    3.515    0.0817708    0.0820996    0.0453878    0.0490601    0.0813705  
    3.516    0.0817010    0.0820280    0.0453656    0.0490647    0.0813004  
    3.517    0.0816311    0.0819563    0.0453433    0.0490693    0.0812303  
    3.518    0.0815612    0.0818846    0.0453211    0.0490739    0.0811602  
    3.519    0.0814913    0.0818129    0.0452989    0.0490785    0.0810901  
    3.52     0.0814214    0.0817412    0.0452767    0.0490831    0.0810200  
    3.521    0.0813515    0.0816695    0.0452544    0.0490877    0.0809499  
    3.522    0.0812817    0.0815978    0.0452322    0.0490923    0.0808798  
    3.523    0.0812118    0.0815262    0.0452100    0.0490969    0.0808097  
    3.524    0.0811419    0.0814545    0.0451877    0.0491015    0.0807396  
    3.525    0.0810720    0.0813828    0.0451655    0.0491061    0.0806695  
    3.526    0.0810021    0.0813111    0.0451433    0.0491107    0.0805994  
    3.527    0.0809323    0.0812394    0.0451210    0.0491153    0.0805293  
    3.528    0.0808624    0.0811677    0.0450988    0.0491199    0.0804592  
    3.529    0.0807925    0.0810960    0.0450766    0.0491245    0.0803891  
    3.53     0.0807226    0.0810244    0.0450543    0.0491291    0.0803190  
    3.531    0.0806527    0.0809527    0.0450321    0.0491337    0.0802489  
    3.532    0.0805828    0.0808810    0.0450099    0.0491383    0.0801788  
    3.533    0.0805130    0.0808093    0.0449876    0.0491429    0.0801087  
    3.534    0.0804431    0.0807376    0.0449654    0.0491476    0.0800386  
    3.535    0.0803732    0.0806659    0.0449432    0.0491522    0.0799685  
    3.536    0.0803033    0.0805942    0.0449209    0.0491568    0.0798984  
    3.537    0.0802334    0.0805226    0.0448987    0.0491614    0.0798283  
    3.538    0.0801635    0.0804509    0.0448765    0.0491660    0.0797582  
    3.539    0.0800937    0.0803792    0.0448543    0.0491706    0.0796881  
    3.54     0.0800238    0.0803075    0.0448320    0.0491752    0.0796180  
    3.541    0.0799539    0.0802358    0.0448098    0.0491798    0.0795479  
    3.542    0.0798840    0.0801641    0.0447876    0.0491844    0.0794778  
    3.543    0.0798141    0.0800925    0.0447653    0.0491890    0.0794077  
    3.544    0.0797442    0.0800208    0.0447431    0.0491936    0.0793376  
    3.545    0.0796744    0.0799491    0.0447209    0.0491982    0.0792676  
    3.546    0.0796045    0.0798774    0.0446986    0.0492028    0.0791975  
    3.547    0.0795346    0.0798057    0.0446764    0.0492074    0.0791274  
    3.548    0.0794647    0.0797340    0.0446542    0.0492120    0.0790573  
    3.549    0.0793948    0.0796623    0.0446319    0.0492166    0.0789872  
    3.55     0.0793250    0.0795907    0.0446097    0.0492212    0.0789171  
    3.551    0.0792551    0.0795190    0.0445875    0.0492258    0.0788470  
    3.552    0.0791852    0.0794473    0.0445652    0.0492304    0.0787769  
    3.553    0.0791153    0.0793756    0.0445430    0.0492350    0.0787068  
    3.554    0.0790454    0.0793039    0.0445208    0.0492396    0.0786367  
    3.555    0.0789755    0.0792322    0.0444985    0.0492442    0.0785666  
    3.556    0.0789057    0.0791605    0.0444763    0.0492488    0.0784965  
    3.557    0.0788358    0.0790889    0.0444541    0.0492534    0.0784264  
    3.558    0.0787659    0.0790172    0.0444319    0.0492580    0.0783563  
    3.559    0.0786960    0.0789455    0.0444096    0.0492626    0.0782862  
    3.56     0.0786261    0.0788738    0.0443874    0.0492672    0.0782161  
    3.561    0.0785562    0.0788021    0.0443652    0.0492718    0.0781460  
    3.562    0.0784864    0.0787304    0.0443429    0.0492764    0.0780759  
    3.563    0.0784165    0.0786587    0.0443207    0.0492810    0.0780058  
    3.564    0.0783466    0.0785871    0.0442985    0.0492856    0.0779357  
    3.565    0.0782767    0.0785154    0.0442762    0.0492902    0.0778656  
    3.566    0.0782068    0.0784437    0.0442540    0.0492948    0.0777955  
    3.567    0.0781369    0.0783720    0.0442318    0.0492994    0.0777254  
    3.568    0.0780671    0.0783003    0.0442095    0.0493040    0.0776553  
    3.569    0.0779972    0.0782286    0.0441873    0.0493086    0.0775852  
    3.57     0.0779273    0.0781570    0.0441651    0.0493132    0.0775151  
    3.571    0.0778574    0.0780853    0.0441428    0.0493178    0.0774450  
    3.572    0.0777875    0.0780136    0.0441206    0.0493224    0.0773749  
    3.573    0.0777176    0.0779419    0.0440984    0.0493270    0.0773048  
    3.574    0.0776478    0.0778702    0.0440762    0.0493316    0.0772347  
    3.575    0.0775779    0.0777985    0.0440539    0.0493362    0.0771646  
    3.576    0.0775080    0.0777268    0.0440317    0.0493408    0.0770945  
    3.577    0.0774381    0.0776552    0.0440095    0.0493454    0.0770245  
    3.578    0.0773682    0.0775835    0.0439872    0.0493500    0.0769544  
    3.579    0.0772984    0.0775118    0.0439650    0.0493546    0.0768843  
    3.58     0.0772285    0.0774401    0.0439428    0.0493592    0.0768142  
    3.581    0.0771586    0.0773684    0.0439205    0.0493638    0.0767441  
    3.582    0.0770887    0.0772967    0.0438983    0.0493684    0.0766740  
    3.583    0.0770188    0.0772250    0.0438761    0.0493730    0.0766039  
    3.584    0.0769489    0.0771534    0.0438538    0.0493776    0.0765338  
    3.585    0.0768791    0.0770817    0.0438316    0.0493822    0.0764637  
    3.586    0.0768092    0.0770100    0.0438094    0.0493868    0.0763936  
    3.587    0.0767393    0.0769383    0.0437871    0.0493914    0.0763235  
    3.588    0.0766694    0.0768666    0.0437649    0.0493960    0.0762534  
    3.589    0.0765995    0.0767949    0.0437427    0.0494006    0.0761833  
    3.59     0.0765296    0.0767232    0.0437204    0.0494052    0.0761132  
    3.591    0.0764598    0.0766516    0.0436982    0.0494098    0.0760431  
    3.592    0.0763899    0.0765799    0.0436760    0.0494144    0.0759730  
    3.593    0.0763200    0.0765082    0.0436538    0.0494190    0.0759029  
    3.594    0.0762501    0.0764365    0.0436315    0.0494236    0.0758328  
    3.595    0.0761802    0.0763648    0.0436093    0.0494282    0.0757627  
    3.596    0.0761103    0.0762931    0.0435871    0.0494328    0.0756926  
    3.597    0.0760405    0.0762215    0.0435648    0.0494374    0.0756225  
    3.598    0.0759706    0.0761498    0.0435426    0.0494420    0.0755524  
    3.599    0.0759007    0.0760781    0.0435204    0.0494466    0.0754823  
    3.6      0.0758308    0.0760064    0.0434981    0.0494512    0.0754122  
    3.601    0.0757510    0.0759248    0.0435056    0.0494657    0.0753421  
    3.602    0.0756712    0.0758432    0.0435131    0.0494802    0.0752720  
    3.603    0.0755915    0.0757616    0.0435206    0.0494947    0.0752019  
    3.604    0.0755117    0.0756800    0.0435281    0.0495092    0.0751318  
    3.605    0.0754319    0.0755985    0.0435355    0.0495237    0.0750617  
    3.606    0.0753521    0.0755169    0.0435430    0.0495382    0.0749916  
    3.607    0.0752723    0.0754353    0.0435505    0.0495527    0.0749215  
    3.608    0.0751925    0.0753537    0.0435580    0.0495672    0.0748514  
    3.609    0.0751127    0.0752721    0.0435655    0.0495817    0.0747813  
    3.61     0.0750330    0.0751905    0.0435729    0.0495962    0.0747113  
    3.611    0.0749532    0.0751089    0.0435804    0.0496107    0.0746412  
    3.612    0.0748734    0.0750273    0.0435879    0.0496252    0.0745711  
    3.613    0.0747936    0.0749457    0.0435954    0.0496398    0.0745010  
    3.614    0.0747138    0.0748642    0.0436028    0.0496543    0.0744309  
    3.615    0.0746340    0.0747826    0.0436103    0.0496688    0.0743608  
    3.616    0.0745542    0.0747010    0.0436178    0.0496833    0.0742907  
    3.617    0.0744744    0.0746194    0.0436253    0.0496978    0.0742206  
    3.618    0.0743947    0.0745378    0.0436328    0.0497123    0.0741505  
    3.619    0.0743149    0.0744562    0.0436402    0.0497268    0.0740804  
    3.62     0.0742351    0.0743746    0.0436477    0.0497413    0.0740103  
    3.621    0.0741553    0.0742930    0.0436552    0.0497558    0.0739402  
    3.622    0.0740755    0.0742114    0.0436627    0.0497703    0.0738701  
    3.623    0.0739957    0.0741299    0.0436702    0.0497848    0.0738000  
    3.624    0.0739159    0.0740483    0.0436776    0.0497993    0.0737299  
    3.625    0.0738362    0.0739667    0.0436851    0.0498138    0.0736598  
    3.626    0.0737564    0.0738851    0.0436926    0.0498283    0.0735897  
    3.627    0.0736766    0.0738035    0.0437001    0.0498428    0.0735196  
    3.628    0.0735968    0.0737219    0.0437076    0.0498573    0.0734495  
    3.629    0.0735170    0.0736403    0.0437150    0.0498718    0.0733794  
    3.63     0.0734372    0.0735587    0.0437225    0.0498863    0.0733093  
    3.631    0.0733574    0.0734771    0.0437300    0.0499008    0.0732392  
    3.632    0.0732777    0.0733956    0.0437375    0.0499153    0.0731691  
    3.633    0.0731979    0.0733140    0.0437450    0.0499298    0.0730990  
    3.634    0.0731181    0.0732324    0.0437524    0.0499443    0.0730289  
    3.635    0.0730383    0.0731508    0.0437599    0.0499588    0.0729588  
    3.636    0.0729585    0.0730692    0.0437674    0.0499734    0.0728887  
    3.637    0.0728787    0.0729876    0.0437749    0.0499879    0.0728186  
    3.638    0.0727989    0.0729060    0.0437824    0.0500024    0.0727485  
    3.639    0.0727191    0.0728244    0.0437898    0.0500169    0.0726784  
    3.64     0.0726394    0.0727428    0.0437973    0.0500314    0.0726083  
    3.641    0.0725596    0.0726613    0.0438048    0.0500459    0.0725382  
    3.642    0.0724798    0.0725797    0.0438123    0.0500604    0.0724682  
    3.643    0.0724       0.0724981    0.0438198    0.0500749    0.0723981  
    3.644    0.0723202    0.0724165    0.0438272    0.0500894    0.0723280  
    3.645    0.0722404    0.0723349    0.0438347    0.0501039    0.0722579  
    3.646    0.0721606    0.0722533    0.0438422    0.0501184    0.0721878  
    3.647    0.0720809    0.0721717    0.0438497    0.0501329    0.0721177  
    3.648    0.0720011    0.0720901    0.0438571    0.0501474    0.0720476  
    3.649    0.0719213    0.0720085    0.0438646    0.0501619    0.0719775  
    3.65     0.0718415    0.0719270    0.0438721    0.0501764    0.0719074  
    3.651    0.0717617    0.0718454    0.0438796    0.0501909    0.0718373  
    3.652    0.0716819    0.0717638    0.0438871    0.0502054    0.0717672  
    3.653    0.0716021    0.0716822    0.0438945    0.0502199    0.0716971  
    3.654    0.0715224    0.0716006    0.0439020    0.0502344    0.0716270  
    3.655    0.0714426    0.0715190    0.0439095    0.0502489    0.0715569  
    3.656    0.0713628    0.0714374    0.0439170    0.0502634    0.0714868  
    3.657    0.0712830    0.0713558    0.0439245    0.0502779    0.0714167  
    3.658    0.0712032    0.0712742    0.0439319    0.0502924    0.0713466  
    3.659    0.0711234    0.0711927    0.0439394    0.0503070    0.0712765  
    3.66     0.0710436    0.0711111    0.0439469    0.0503215    0.0712064  
    3.661    0.0709638    0.0710295    0.0439544    0.0503360    0.0711363  
    3.662    0.0708841    0.0709479    0.0439619    0.0503505    0.0710662  
    3.663    0.0708043    0.0708663    0.0439693    0.0503650    0.0709961  
    3.664    0.0707245    0.0707847    0.0439768    0.0503795    0.0709260  
    3.665    0.0706447    0.0707031    0.0439843    0.0503940    0.0708559  
    3.666    0.0705649    0.0706215    0.0439918    0.0504085    0.0707858  
    3.667    0.0704851    0.0705399    0.0439993    0.0504230    0.0707157  
    3.668    0.0704053    0.0704584    0.0440041    0.0504296    0.0706483  
    3.669    0.0703256    0.0703768    0.0440089    0.0504362    0.0705808  
    3.67     0.0702458    0.0702952    0.0440138    0.0504427    0.0705134  
    3.671    0.0701660    0.0702136    0.0440186    0.0504493    0.0704459  
    3.672    0.0700862    0.0701320    0.0440235    0.0504559    0.0703784  
    3.673    0.0700064    0.0700504    0.0440283    0.0504625    0.0703110  
    3.674    0.0699266    0.0699688    0.0440331    0.0504691    0.0702435  
    3.675    0.0698468    0.0698872    0.0440380    0.0504757    0.0701761  
    3.676    0.0697671    0.0698056    0.0440428    0.0504823    0.0701086  
    3.677    0.0696873    0.0697241    0.0440477    0.0504888    0.0700412  
    3.678    0.0696075    0.0696425    0.0440525    0.0504954    0.0699737  
    3.679    0.0695277    0.0695609    0.0440573    0.0505020    0.0699062  
    3.68     0.0694479    0.0694793    0.0440622    0.0505086    0.0698388  
    3.681    0.0693681    0.0693977    0.0440670    0.0505152    0.0697713  
    3.682    0.0692883    0.0693161    0.0440719    0.0505218    0.0697039  
    3.683    0.0692085    0.0692345    0.0440767    0.0505284    0.0696364  
    3.684    0.0691288    0.0691529    0.0440815    0.0505349    0.0695690  
    3.685    0.0690490    0.0690713    0.0440864    0.0505415    0.0695015  
    3.686    0.0689692    0.0689898    0.0440912    0.0505481    0.0694340  
    3.687    0.0688894    0.0689082    0.0440961    0.0505547    0.0693666  
    3.688    0.0688096    0.0688266    0.0441009    0.0505613    0.0692991  
    3.689    0.0687298    0.0687450    0.0441057    0.0505679    0.0692317  
    3.69     0.0686500    0.0686634    0.0441106    0.0505745    0.0691642  
    3.691    0.0685703    0.0685818    0.0441154    0.0505811    0.0690967  
    3.692    0.0684905    0.0685002    0.0441203    0.0505876    0.0690293  
    3.693    0.0684107    0.0684186    0.0441251    0.0505942    0.0689618  
    3.694    0.0683309    0.0683370    0.0441299    0.0506008    0.0688944  
    3.695    0.0682511    0.0682555    0.0441348    0.0506074    0.0688269  
    3.696    0.0681713    0.0681739    0.0441396    0.0506140    0.0687595  
    3.697    0.0680915    0.0680923    0.0441445    0.0506206    0.0686920  
    3.698    0.0680118    0.0680107    0.0441493    0.0506272    0.0686245  
    3.699    0.0679320    0.0679291    0.0441541    0.0506337    0.0685571  
    3.7      0.0678522    0.0678475    0.0441590    0.0506403    0.0684896  
    3.701    0.0677724    0.0677659    0.0441638    0.0505684    0.0684222  
    3.702    0.0676926    0.0676843    0.0441687    0.0504965    0.0683547  
    3.703    0.0676128    0.0676027    0.0441735    0.0504246    0.0682873  
    3.704    0.0675330    0.0675212    0.0441783    0.0503527    0.0682198  
    3.705    0.0674532    0.0674396    0.0441832    0.0502808    0.0681523  
    3.706    0.0673735    0.0673580    0.0441880    0.0502089    0.0680849  
    3.707    0.0672937    0.0672764    0.0441929    0.0501370    0.0680174  
    3.708    0.0672139    0.0671948    0.0441977    0.0500651    0.0679500  
    3.709    0.0671341    0.0671132    0.0442025    0.0499932    0.0678825  
    3.71     0.0670543    0.0670316    0.0442074    0.0499213    0.0678151  
    3.711    0.0669745    0.0669500    0.0442122    0.0498494    0.0677476  
    3.712    0.0668947    0.0668684    0.0442171    0.0497775    0.0676801  
    3.713    0.0668150    0.0667869    0.0442219    0.0497056    0.0676127  
    3.714    0.0667352    0.0667053    0.0442267    0.0496337    0.0675452  
    3.715    0.0666554    0.0666237    0.0442316    0.0495618    0.0674778  
    3.716    0.0665756    0.0665421    0.0442364    0.0494899    0.0674103  
    3.717    0.0664958    0.0664605    0.0442413    0.0494180    0.0673429  
    3.718    0.0664160    0.0663789    0.0442461    0.0493461    0.0672754  
    3.719    0.0663362    0.0662973    0.0442509    0.0492742    0.0672079  
    3.72     0.0662565    0.0662157    0.0442558    0.0492023    0.0671405  
    3.721    0.0661767    0.0661341    0.0442606    0.0491304    0.0670730  
    3.722    0.0660969    0.0660526    0.0442655    0.0490585    0.0670056  
    3.723    0.0660171    0.0659710    0.0442703    0.0489866    0.0669381  
    3.724    0.0659373    0.0658894    0.0442751    0.0489147    0.0668707  
    3.725    0.0658575    0.0658078    0.0442800    0.0488428    0.0668032  
    3.726    0.0657777    0.0657262    0.0442848    0.0487709    0.0667357  
    3.727    0.0656979    0.0656446    0.0442897    0.0486990    0.0666683  
    3.728    0.0656182    0.0655630    0.0442945    0.0486271    0.0666008  
    3.729    0.0655384    0.0654814    0.0442993    0.0485552    0.0665334  
    3.73     0.0654586    0.0653998    0.0443042    0.0484833    0.0664659  
    3.731    0.0653788    0.0653183    0.0443090    0.0484114    0.0663984  
    3.732    0.0652990    0.0652367    0.0443139    0.0483395    0.0663310  
    3.733    0.0652192    0.0651551    0.0443187    0.0482676    0.0662635  
    3.734    0.0651394    0.0650735    0.0443235    0.0481957    0.0661961  
    3.735    0.0650597    0.0649919    0.0443284    0.0481238    0.0661286  
    3.736    0.0649799    0.0649103    0.0443332    0.0480519    0.0660612  
    3.737    0.0649001    0.0648287    0.0443381    0.0479800    0.0659937  
    3.738    0.0648203    0.0647471    0.0443429    0.0479081    0.0659262  
    3.739    0.0647405    0.0646655    0.0443477    0.0478362    0.0658588  
    3.74     0.0646607    0.0645840    0.0443526    0.0477643    0.0657913  
    3.741    0.0645809    0.0645024    0.0443574    0.0476924    0.0657239  
    3.742    0.0645012    0.0644208    0.0443623    0.0476205    0.0656564  
    3.743    0.0644214    0.0643392    0.0443671    0.0475486    0.0655890  
    3.744    0.0643416    0.0642576    0.0443719    0.0474767    0.0655215  
    3.745    0.0642618    0.0641760    0.0443768    0.0474048    0.0654540  
    3.746    0.0641820    0.0640944    0.0443816    0.0473329    0.0653866  
    3.747    0.0641022    0.0640128    0.0443865    0.0472610    0.0653191  
    3.748    0.0640224    0.0639312    0.0443913    0.0471890    0.0652517  
    3.749    0.0639426    0.0638497    0.0443961    0.0471171    0.0651842  
    3.75     0.0638629    0.0637681    0.0444010    0.0470452    0.0651168  
    3.751    0.0637831    0.0636865    0.0444058    0.0469733    0.0650493  
    3.752    0.0637033    0.0636049    0.0444107    0.0469014    0.0649818  
    3.753    0.0636235    0.0635233    0.0444155    0.0468295    0.0649144  
    3.754    0.0635437    0.0634417    0.0444203    0.0467576    0.0648469  
    3.755    0.0634639    0.0633601    0.0444252    0.0466857    0.0647795  
    3.756    0.0633841    0.0632785    0.0444300    0.0466138    0.0647120  
    3.757    0.0633044    0.0631969    0.0444349    0.0465419    0.0646446  
    3.758    0.0632246    0.0631154    0.0444397    0.0464700    0.0645771  
    3.759    0.0631448    0.0630338    0.0444445    0.0463981    0.0645096  
    3.76     0.0630650    0.0629522    0.0444494    0.0463262    0.0644422  
    3.761    0.0629852    0.0628706    0.0444542    0.0462543    0.0643747  
    3.762    0.0629054    0.0627890    0.0444591    0.0461824    0.0643073  
    3.763    0.0628256    0.0627074    0.0444639    0.0461105    0.0642398  
    3.764    0.0627459    0.0626258    0.0444687    0.0460386    0.0641724  
    3.765    0.0626661    0.0625442    0.0444736    0.0459667    0.0641049  
    3.766    0.0625863    0.0624626    0.0444784    0.0458948    0.0640374  
    3.767    0.0625065    0.0623811    0.0444833    0.0458229    0.0639700  
    3.768    0.0624267    0.0622995    0.0444881    0.0457510    0.0639025  
    3.769    0.0623469    0.0622179    0.0444929    0.0456791    0.0638351  
    3.77     0.0622671    0.0621363    0.0444978    0.0456072    0.0637676  
    3.771    0.0621873    0.0620547    0.0445026    0.0455353    0.0637002  
    3.772    0.0621076    0.0619731    0.0445075    0.0454634    0.0636327  
    3.773    0.0620278    0.0618915    0.0445123    0.0453915    0.0635652  
    3.774    0.0619480    0.0618099    0.0445171    0.0453196    0.0634978  
    3.775    0.0618682    0.0617283    0.0445220    0.0452477    0.0634303  
    3.776    0.0617884    0.0616468    0.0445268    0.0451758    0.0633629  
    3.777    0.0617086    0.0615652    0.0445317    0.0451039    0.0632954  
    3.778    0.0616288    0.0614836    0.0445365    0.0450320    0.0632279  
    3.779    0.0615491    0.0614020    0.0445413    0.0449601    0.0631605  
    3.78     0.0614693    0.0613204    0.0445462    0.0448882    0.0630930  
    3.781    0.0613895    0.0612388    0.0445510    0.0448163    0.0630256  
    3.782    0.0613097    0.0611572    0.0445559    0.0447444    0.0629581  
    3.783    0.0612299    0.0610756    0.0445607    0.0446725    0.0628907  
    3.784    0.0611501    0.0609940    0.0445655    0.0446006    0.0628232  
    3.785    0.0610703    0.0609125    0.0445704    0.0445287    0.0627557  
    3.786    0.0609906    0.0608309    0.0445752    0.0444568    0.0626883  
    3.787    0.0609108    0.0607493    0.0445801    0.0443849    0.0626208  
    3.788    0.0608310    0.0606677    0.0445849    0.0443130    0.0625534  
    3.789    0.0607512    0.0605861    0.0445897    0.0442411    0.0624859  
    3.79     0.0606714    0.0605045    0.0445946    0.0441692    0.0624185  
    3.791    0.0605916    0.0604229    0.0445994    0.0440973    0.0623510  
    3.792    0.0605118    0.0603413    0.0446043    0.0440254    0.0622835  
    3.793    0.0604320    0.0602597    0.0446091    0.0439535    0.0622161  
    3.794    0.0603523    0.0601782    0.0446139    0.0438816    0.0621486  
    3.795    0.0602725    0.0600966    0.0446188    0.0438097    0.0620812  
    3.796    0.0601927    0.0600150    0.0446236    0.0437378    0.0620137  
    3.797    0.0601129    0.0599334    0.0446285    0.0436659    0.0619463  
    3.798    0.0600331    0.0598518    0.0446333    0.0435940    0.0618788  
    3.799    0.0599533    0.0597702    0.0446381    0.0435221    0.0618113  
    3.8      0.0598735    0.0596886    0.0446430    0.0434502    0.0617439  
    3.801    0.0597957    0.0596089    0.0446421    0.0433764    0.0616764  
    3.802    0.0597178    0.0595293    0.0446412    0.0433026    0.0616090  
    3.803    0.0596399    0.0594496    0.0446403    0.0432287    0.0615415  
    3.804    0.0595620    0.0593699    0.0446394    0.0431549    0.0614741  
    3.805    0.0594842    0.0592902    0.0446386    0.0430811    0.0614066  
    3.806    0.0594063    0.0592105    0.0446377    0.0430073    0.0613391  
    3.807    0.0593284    0.0591309    0.0446368    0.0429335    0.0612717  
    3.808    0.0592505    0.0590512    0.0446359    0.0428597    0.0612042  
    3.809    0.0591726    0.0589715    0.0446350    0.0427859    0.0611368  
    3.81     0.0590948    0.0588918    0.0446341    0.0427121    0.0610693  
    3.811    0.0590169    0.0588121    0.0446333    0.0426383    0.0610019  
    3.812    0.0589390    0.0587325    0.0446324    0.0425645    0.0609344  
    3.813    0.0588611    0.0586528    0.0446315    0.0424906    0.0608669  
    3.814    0.0587832    0.0586294    0.0445743    0.0424168    0.0607995  
    3.815    0.0587054    0.0586061    0.0445171    0.0423430    0.0607320  
    3.816    0.0586275    0.0585827    0.0444598    0.0422692    0.0606646  
    3.817    0.0585496    0.0585594    0.0444026    0.0421954    0.0605971  
    3.818    0.0584717    0.0585360    0.0443454    0.0421216    0.0605297  
    3.819    0.0583939    0.0585127    0.0442882    0.0420478    0.0604622  
    3.82     0.0583160    0.0584893    0.0442310    0.0419740    0.0603947  
    3.821    0.0582381    0.0584660    0.0441738    0.0419002    0.0603273  
    3.822    0.0581602    0.0584426    0.0441165    0.0418264    0.0602598  
    3.823    0.0580823    0.0584193    0.0440593    0.0417525    0.0601924  
    3.824    0.0580045    0.0583959    0.0440021    0.0416787    0.0601249  
    3.825    0.0579266    0.0583726    0.0439449    0.0416049    0.0600574  
    3.826    0.0578487    0.0583492    0.0438877    0.0415311    0.0599900  
    3.827    0.0577708    0.0583259    0.0438305    0.0414573    0.0599225  
    3.828    0.0576929    0.0583025    0.0437733    0.0413835    0.0598551  
    3.829    0.0576151    0.0582792    0.0437160    0.0413097    0.0597876  
    3.83     0.0575372    0.0582558    0.0436588    0.0412359    0.0597202  
    3.831    0.0574593    0.0582325    0.0436016    0.0411621    0.0596527  
    3.832    0.0573814    0.0582091    0.0435444    0.0410883    0.0595852  
    3.833    0.0573036    0.0581858    0.0434872    0.0410145    0.0595178  
    3.834    0.0572257    0.0581624    0.0434300    0.0409406    0.0594503  
    3.835    0.0571478    0.0581391    0.0433727    0.0408668    0.0593829  
    3.836    0.0571270    0.0581157    0.0432585    0.0407930    0.0593154  
    3.837    0.0571061    0.0580924    0.0431442    0.0407192    0.0592480  
    3.838    0.0570853    0.0580690    0.0430300    0.0406454    0.0591805  
    3.839    0.0570644    0.0580457    0.0429157    0.0405716    0.0591130  
    3.84     0.0570436    0.0580223    0.0428015    0.0404978    0.0590456  
    3.841    0.0570228    0.0579990    0.0426872    0.0404240    0.0589781  
    3.842    0.0570019    0.0579756    0.0425730    0.0403502    0.0589107  
    3.843    0.0569811    0.0579523    0.0424587    0.0402764    0.0588432  
    3.844    0.0569602    0.0579289    0.0423445    0.0402025    0.0587758  
    3.845    0.0569394    0.0579056    0.0422302    0.0401287    0.0587083  
    3.846    0.0569185    0.0578822    0.0421160    0.0400549    0.0586408  
    3.847    0.0568977    0.0578589    0.0420017    0.0399811    0.0585734  
    3.848    0.0568769    0.0578355    0.0418875    0.0399073    0.0585059  
    3.849    0.0568560    0.0578122    0.0417732    0.0398335    0.0584385  
    3.85     0.0568352    0.0577888    0.0416590    0.0397597    0.0583710  
    3.851    0.0568143    0.0577655    0.0415447    0.0396859    0.0583036  
    3.852    0.0567935    0.0577421    0.0414305    0.0396121    0.0582361  
    3.853    0.0567727    0.0577188    0.0413162    0.0395383    0.0581686  
    3.854    0.0567518    0.0576954    0.0412020    0.0394645    0.0581012  
    3.855    0.0567310    0.0576721    0.0410877    0.0393906    0.0580337  
    3.856    0.0567101    0.0576487    0.0409735    0.0393168    0.0579663  
    3.857    0.0566893    0.0576254    0.0408592    0.0392430    0.0578988  
    3.858    0.0566684    0.0576020    0.0407449    0.0391692    0.0578314  
    3.859    0.0566476    0.0575787    0.0406307    0.0390954    0.0577639  
    3.86     0.0566268    0.0575553    0.0405164    0.0390216    0.0576964  
    3.861    0.0566059    0.0575320    0.0404022    0.0389478    0.0576290  
    3.862    0.0565851    0.0575086    0.0402879    0.0388740    0.0575615  
    3.863    0.0565642    0.0574853    0.0401737    0.0388002    0.0574941  
    3.864    0.0565434    0.0574619    0.0400594    0.0387264    0.0574266  
    3.865    0.0565226    0.0574386    0.0399452    0.0386525    0.0573592  
    3.866    0.0565017    0.0574152    0.0398309    0.0385787    0.0572917  
    3.867    0.0564809    0.0573919    0.0397167    0.0385049    0.0572242  
    3.868    0.0564600    0.0573685    0.0396223    0.0384907    0.0571369  
    3.869    0.0564392    0.0573452    0.0395279    0.0384765    0.0570496  
    3.87     0.0564184    0.0573218    0.0394335    0.0384623    0.0569623  
    3.871    0.0563975    0.0572985    0.0393391    0.0384480    0.0568750  
    3.872    0.0563767    0.0572751    0.0392447    0.0384338    0.0567876  
    3.873    0.0563558    0.0572518    0.0391503    0.0384196    0.0567003  
    3.874    0.0563350    0.0572284    0.0390560    0.0384054    0.0566130  
    3.875    0.0563141    0.0572051    0.0389616    0.0383912    0.0565257  
    3.876    0.0562933    0.0571817    0.0388672    0.0383770    0.0564383  
    3.877    0.0562725    0.0571584    0.0387728    0.0383627    0.0563510  
    3.878    0.0562516    0.0571350    0.0386784    0.0383485    0.0562637  
    3.879    0.0562308    0.0571117    0.0385840    0.0383343    0.0561764  
    3.88     0.0562099    0.0570884    0.0384896    0.0383201    0.0560891  
    3.881    0.0561891    0.0570650    0.0383952    0.0383059    0.0560017  
    3.882    0.0561683    0.0570417    0.0383008    0.0382916    0.0559144  
    3.883    0.0561474    0.0570183    0.0382065    0.0382774    0.0558271  
    3.884    0.0561266    0.0569950    0.0381121    0.0382632    0.0557398  
    3.885    0.0561057    0.0569716    0.0380177    0.0382490    0.0556525  
    3.886    0.0560849    0.0569483    0.0379233    0.0382348    0.0555651  
    3.887    0.0560641    0.0569249    0.0378289    0.0382205    0.0554778  
    3.888    0.0560432    0.0569016    0.0377345    0.0382063    0.0553905  
    3.889    0.0560224    0.0568782    0.0376401    0.0381921    0.0553032  
    3.89     0.0560015    0.0568549    0.0375457    0.0381779    0.0552159  
    3.891    0.0559807    0.0568315    0.0374513    0.0381637    0.0551285  
    3.892    0.0559598    0.0568082    0.0373570    0.0381494    0.0550412  
    3.893    0.0559390    0.0567848    0.0372626    0.0381352    0.0549539  
    3.894    0.0559182    0.0567615    0.0371682    0.0381210    0.0548666  
    3.895    0.0558973    0.0567381    0.0370738    0.0381068    0.0547793  
    3.896    0.0558765    0.0567148    0.0369794    0.0380926    0.0546919  
    3.897    0.0558556    0.0566914    0.0368850    0.0380783    0.0546046  
    3.898    0.0558348    0.0566681    0.0367906    0.0380641    0.0545173  
    3.899    0.0558140    0.0566447    0.0366962    0.0380499    0.0544300  
    3.9      0.0557931    0.0566214    0.0366018    0.0380357    0.0543426  
    3.901    0.0557723    0.0565980    0.0365075    0.0380215    0.0542553  
    3.902    0.0557514    0.0565747    0.0364131    0.0380073    0.0541680  
    3.903    0.0557306    0.0565513    0.0363187    0.0379930    0.0540807  
    3.904    0.0557097    0.0565280    0.0362243    0.0379788    0.0539934  
    3.905    0.0556889    0.0565046    0.0361299    0.0379646    0.0539060  
    3.906    0.0556681    0.0564813    0.0360355    0.0379504    0.0538187  
    3.907    0.0556472    0.0564579    0.0359411    0.0379362    0.0537314  
    3.908    0.0556264    0.0564346    0.0358467    0.0379219    0.0536441  
    3.909    0.0556055    0.0564112    0.0357523    0.0379077    0.0535568  
    3.91     0.0555847    0.0563879    0.0356580    0.0378935    0.0534694  
    3.911    0.0555639    0.0563645    0.0355636    0.0378793    0.0533821  
    3.912    0.0555430    0.0563412    0.0354692    0.0378651    0.0532948  
    3.913    0.0555222    0.0563178    0.0353748    0.0378508    0.0532075  
    3.914    0.0555013    0.0562945    0.0352804    0.0378366    0.0531202  
    3.915    0.0554805    0.0562711    0.0351860    0.0378224    0.0530328  
    3.916    0.0554597    0.0562478    0.0350916    0.0378082    0.0529455  
    3.917    0.0554388    0.0562244    0.0349972    0.0377940    0.0528582  
    3.918    0.0554180    0.0562011    0.0349028    0.0377797    0.0527709  
    3.919    0.0553971    0.0561777    0.0348085    0.0377655    0.0526835  
    3.92     0.0553763    0.0561544    0.0347141    0.0377513    0.0525962  
    3.921    0.0553554    0.0561310    0.0346197    0.0377371    0.0525089  
    3.922    0.0553346    0.0561077    0.0345253    0.0377229    0.0524216  
    3.923    0.0553138    0.0560843    0.0344309    0.0377086    0.0523343  
    3.924    0.0552929    0.0560610    0.0343365    0.0376944    0.0522469  
    3.925    0.0552721    0.0560376    0.0342421    0.0376802    0.0521596  
    3.926    0.0552512    0.0560143    0.0341477    0.0376660    0.0520723  
    3.927    0.0552304    0.0559909    0.0340533    0.0376518    0.0519850  
    3.928    0.0552096    0.0559676    0.0339590    0.0376375    0.0518977  
    3.929    0.0551887    0.0559442    0.0338646    0.0376233    0.0518103  
    3.93     0.0551679    0.0559209    0.0337702    0.0376091    0.0517230  
    3.931    0.0551470    0.0558975    0.0336758    0.0375949    0.0516357  
    3.932    0.0551262    0.0558742    0.0335814    0.0375807    0.0515484  
    3.933    0.0551053    0.0558508    0.0334870    0.0375665    0.0514611  
    3.934    0.0550845    0.0558275    0.0333926    0.0375522    0.0513737  
    3.935    0.0550637    0.0558041    0.0332982    0.0375380    0.0512864  
    3.936    0.0550428    0.0557808    0.0332038    0.0375238    0.0511991  
    3.937    0.0550220    0.0557574    0.0331095    0.0375096    0.0511118  
    3.938    0.0550011    0.0557341    0.0330151    0.0374954    0.0510245  
    3.939    0.0549803    0.0557107    0.0329207    0.0374147    0.0510036  
    3.94     0.0549595    0.0556874    0.0328263    0.0373340    0.0509827  
    3.941    0.0549386    0.0556640    0.0327319    0.0372533    0.0509619  
    3.942    0.0549178    0.0556407    0.0326375    0.0371727    0.0509410  
    3.943    0.0548969    0.0556173    0.0325431    0.0370920    0.0509201  
    3.944    0.0548761    0.0555940    0.0324487    0.0370113    0.0508993  
    3.945    0.0548553    0.0555706    0.0323543    0.0369306    0.0508784  
    3.946    0.0548344    0.0555473    0.0322600    0.0368500    0.0508575  
    3.947    0.0548136    0.0555239    0.0321656    0.0367693    0.0508367  
    3.948    0.0547927    0.0555006    0.0320712    0.0366886    0.0508158  
    3.949    0.0547719    0.0554772    0.0319768    0.0366079    0.0507949  
    3.95     0.0547510    0.0554539    0.0318824    0.0365273    0.0507741  
    3.951    0.0547302    0.0554305    0.0317880    0.0364466    0.0507532  
    3.952    0.0547094    0.0554072    0.0316936    0.0363659    0.0507323  
    3.953    0.0546885    0.0553838    0.0315992    0.0362852    0.0507115  
    3.954    0.0546677    0.0553605    0.0315048    0.0362046    0.0506906  
    3.955    0.0546468    0.0553371    0.0314105    0.0361239    0.0506697  
    3.956    0.0546260    0.0553138    0.0313161    0.0360432    0.0506489  
    3.957    0.0546052    0.0552904    0.0312217    0.0359625    0.0506280  
    3.958    0.0545843    0.0552671    0.0311273    0.0358819    0.0506071  
    3.959    0.0545635    0.0552437    0.0310329    0.0358012    0.0505863  
    3.96     0.0545426    0.0552204    0.0309385    0.0357205    0.0505654  
    3.961    0.0545218    0.0551970    0.0308441    0.0356398    0.0505445  
    3.962    0.0545009    0.0551737    0.0307497    0.0355592    0.0505237  
    3.963    0.0544801    0.0551503    0.0306553    0.0354785    0.0505028  
    3.964    0.0544593    0.0551270    0.0305610    0.0353978    0.0504819  
    3.965    0.0544384    0.0551036    0.0304666    0.0353171    0.0504611  
    3.966    0.0544176    0.0550803    0.0303722    0.0352365    0.0504402  
    3.967    0.0543967    0.0550569    0.0302778    0.0351558    0.0504193  
    3.968    0.0543759    0.0550336    0.0301834    0.0350751    0.0503985  
    3.969    0.0543551    0.0550102    0.0300890    0.0349945    0.0503776  
    3.97     0.0543342    0.0549869    0.0299946    0.0349138    0.0503567  
    3.971    0.0543134    0.0549635    0.0299002    0.0348331    0.0503359  
    3.972    0.0542925    0.0549402    0.0298059    0.0347524    0.0503150  
    3.973    0.0542717    0.0549168    0.0297115    0.0346718    0.0502941  
    3.974    0.0542509    0.0548935    0.0296171    0.0345911    0.0502733  
    3.975    0.0542300    0.0548701    0.0295227    0.0345104    0.0502524  
    3.976    0.0542092    0.0548468    0.0294283    0.0344297    0.0502315  
    3.977    0.0541883    0.0548234    0.0293339    0.0343491    0.0502107  
    3.978    0.0541675    0.0548001    0.0292395    0.0342684    0.0501898  
    3.979    0.0541466    0.0547767    0.0291451    0.0341877    0.0501690  
    3.98     0.0541258    0.0547534    0.0290507    0.0341070    0.0501481  
    3.981    0.0541050    0.0547300    0.0289564    0.0340264    0.0501272  
    3.982    0.0540841    0.0547067    0.0288620    0.0339457    0.0501064  
    3.983    0.0540633    0.0546833    0.0287676    0.0338650    0.0500855  
    3.984    0.0540424    0.0546600    0.0286732    0.0337843    0.0500646  
    3.985    0.0540216    0.0546366    0.0285788    0.0337037    0.0500438  
    3.986    0.0540008    0.0546133    0.0284844    0.0336230    0.0500229  
    3.987    0.0539799    0.0545899    0.0283900    0.0335423    0.0500020  
    3.988    0.0539591    0.0545666    0.0282956    0.0334616    0.0499812  
    3.989    0.0539382    0.0545432    0.0282012    0.0333810    0.0499603  
    3.99     0.0539174    0.0545199    0.0281069    0.0333003    0.0499394  
    3.991    0.0538965    0.0544965    0.0280125    0.0332196    0.0499186  
    3.992    0.0538757    0.0544732    0.0279181    0.0331389    0.0498977  
    3.993    0.0538549    0.0544498    0.0278237    0.0330583    0.0498768  
    3.994    0.0538340    0.0544265    0.0277293    0.0329776    0.0498560  
    3.995    0.0538132    0.0544031    0.0276349    0.0328969    0.0498351  
    3.996    0.0537923    0.0543798    0.0275405    0.0328162    0.0498142  
    3.997    0.0537715    0.0543564    0.0274461    0.0327356    0.0497934  
    3.998    0.0537507    0.0543331    0.0273517    0.0326549    0.0497725  
    3.999    0.0537298    0.0543097    0.0272574    0.0325742    0.0497516  
    4.       0.0537090    0.0542864    0.0271630    0.0324935    0.0497308  
    4.001    0.0536590    0.0542339    0.0271560    0.0324420    0.0497099  
    4.002    0.0536090    0.0541814    0.0271490    0.0323905    0.0496890  
    4.003    0.0535591    0.0541289    0.0271420    0.0323389    0.0496682  
    4.004    0.0535091    0.0540765    0.0271350    0.0322874    0.0496473  
    4.005    0.0534591    0.0540240    0.0271280    0.0322358    0.0496264  
    4.006    0.0534091    0.0539715    0.0271210    0.0321843    0.0496056  
    4.007    0.0533592    0.0539190    0.0271140    0.0321328    0.0495847  
    4.008    0.0533092    0.0538665    0.0271071    0.0320812    0.0495638  
    4.009    0.0532592    0.0538140    0.0271001    0.0320297    0.0495430  
    4.01     0.0532092    0.0537616    0.0270931    0.0319781    0.0495221  
    4.011    0.0531593    0.0537091    0.0270861    0.0319266    0.0495012  
    4.012    0.0531093    0.0536566    0.0270791    0.0318751    0.0494804  
    4.013    0.0530593    0.0536041    0.0270721    0.0318235    0.0494595  
    4.014    0.0530093    0.0535516    0.0270651    0.0317720    0.0494386  
    4.015    0.0529594    0.0534991    0.0270581    0.0317204    0.0494178  
    4.016    0.0529094    0.0534467    0.0270511    0.0316689    0.0493969  
    4.017    0.0528594    0.0533942    0.0270442    0.0316174    0.0493760  
    4.018    0.0528094    0.0533417    0.0270372    0.0315658    0.0493552  
    4.019    0.0527595    0.0532892    0.0270302    0.0315143    0.0493343  
    4.02     0.0527095    0.0532367    0.0270232    0.0314627    0.0493135  
    4.021    0.0526595    0.0531842    0.0270162    0.0314112    0.0492926  
    4.022    0.0526095    0.0531318    0.0270092    0.0313596    0.0492717  
    4.023    0.0525596    0.0530793    0.0270022    0.0313081    0.0492509  
    4.024    0.0525096    0.0530268    0.0269952    0.0312566    0.0492300  
    4.025    0.0524596    0.0529743    0.0269882    0.0312050    0.0492091  
    4.026    0.0524096    0.0529218    0.0269813    0.0311535    0.0491883  
    4.027    0.0523597    0.0528693    0.0269743    0.0311019    0.0491674  
    4.028    0.0523097    0.0528169    0.0269673    0.0310504    0.0491465  
    4.029    0.0522597    0.0527644    0.0269603    0.0309989    0.0491257  
    4.03     0.0522097    0.0527119    0.0269533    0.0309473    0.0491048  
    4.031    0.0521598    0.0526594    0.0269463    0.0308958    0.0490839  
    4.032    0.0521098    0.0526069    0.0269393    0.0308442    0.0490631  
    4.033    0.0520598    0.0525545    0.0269323    0.0307927    0.0490422  
    4.034    0.0520098    0.0525020    0.0269253    0.0307412    0.0490213  
    4.035    0.0519599    0.0524495    0.0269184    0.0306896    0.0490005  
    4.036    0.0519099    0.0523970    0.0269114    0.0306381    0.0489796  
    4.037    0.0518599    0.0523445    0.0269044    0.0305865    0.0489587  
    4.038    0.0518099    0.0522920    0.0268974    0.0305350    0.0489379  
    4.039    0.0517600    0.0522396    0.0268904    0.0304835    0.0489170  
    4.04     0.0517100    0.0521871    0.0268834    0.0304319    0.0488961  
    4.041    0.0516600    0.0521346    0.0268764    0.0303804    0.0488753  
    4.042    0.0516100    0.0520821    0.0268694    0.0303288    0.0488544  
    4.043    0.0515601    0.0520296    0.0268624    0.0302773    0.0488335  
    4.044    0.0515101    0.0519771    0.0268555    0.0302257    0.0488127  
    4.045    0.0514601    0.0519247    0.0268485    0.0301742    0.0487918  
    4.046    0.0514101    0.0518722    0.0268415    0.0301227    0.0487709  
    4.047    0.0513602    0.0518197    0.0268345    0.0300711    0.0487501  
    4.048    0.0513102    0.0517672    0.0268275    0.0300196    0.0487292  
    4.049    0.0512602    0.0517147    0.0268205    0.0299680    0.0487083  
    4.05     0.0512102    0.0516622    0.0268135    0.0299165    0.0486875  
    4.051    0.0511603    0.0516098    0.0268065    0.0298650    0.0486666  
    4.052    0.0511103    0.0515573    0.0267995    0.0298134    0.0486457  
    4.053    0.0510603    0.0515048    0.0267926    0.0297619    0.0486249  
    4.054    0.0510103    0.0514523    0.0267856    0.0297103    0.0486040  
    4.055    0.0509604    0.0513998    0.0267786    0.0296588    0.0485831  
    4.056    0.0509104    0.0513473    0.0267716    0.0296073    0.0485623  
    4.057    0.0508604    0.0512949    0.0267646    0.0295557    0.0485414  
    4.058    0.0508104    0.0512424    0.0267576    0.0295042    0.0485205  
    4.059    0.0507605    0.0511899    0.0267506    0.0294526    0.0484997  
    4.06     0.0507105    0.0511374    0.0267436    0.0294011    0.0484788  
    4.061    0.0506605    0.0510849    0.0267367    0.0293495    0.0484579  
    4.062    0.0506105    0.0510324    0.0267297    0.0292980    0.0484371  
    4.063    0.0505606    0.0509800    0.0267227    0.0292465    0.0484162  
    4.064    0.0505106    0.0509275    0.0267157    0.0291949    0.0483954  
    4.065    0.0504606    0.0508750    0.0267087    0.0291434    0.0483745  
    4.066    0.0504106    0.0508225    0.0267017    0.0290918    0.0483536  
    4.067    0.0503607    0.0507700    0.0266947    0.0290403    0.0483328  
    4.068    0.0503107    0.0507175    0.0267035    0.0290361    0.0482961  
    4.069    0.0502607    0.0506651    0.0267123    0.0290319    0.0482595  
    4.07     0.0502107    0.0506126    0.0267211    0.0290277    0.0482228  
    4.071    0.0501608    0.0505601    0.0267299    0.0290234    0.0481862  
    4.072    0.0501108    0.0505076    0.0267386    0.0290192    0.0481496  
    4.073    0.0500608    0.0504551    0.0267474    0.0290150    0.0481129  
    4.074    0.0500108    0.0504026    0.0267562    0.0290108    0.0480763  
    4.075    0.0499609    0.0503502    0.0267650    0.0290066    0.0480396  
    4.076    0.0499109    0.0502977    0.0267738    0.0290023    0.0480030  
    4.077    0.0498609    0.0502452    0.0267826    0.0289981    0.0479664  
    4.078    0.0498109    0.0501927    0.0267914    0.0289939    0.0479297  
    4.079    0.0497610    0.0501402    0.0268001    0.0289897    0.0478931  
    4.08     0.0497110    0.0500877    0.0268089    0.0289855    0.0478564  
    4.081    0.0496610    0.0500353    0.0268177    0.0289813    0.0478198  
    4.082    0.0496110    0.0499828    0.0268265    0.0289770    0.0477832  
    4.083    0.0495611    0.0499303    0.0268353    0.0289728    0.0477465  
    4.084    0.0495111    0.0498778    0.0268441    0.0289686    0.0477099  
    4.085    0.0494611    0.0498253    0.0268529    0.0289644    0.0476732  
    4.086    0.0494111    0.0497729    0.0268616    0.0289602    0.0476366  
    4.087    0.0493612    0.0497204    0.0268704    0.0289559    0.0475999  
    4.088    0.0493112    0.0496679    0.0268792    0.0289517    0.0475633  
    4.089    0.0492612    0.0496154    0.0268880    0.0289475    0.0475267  
    4.09     0.0492112    0.0495629    0.0268968    0.0289433    0.0474900  
    4.091    0.0491613    0.0495104    0.0269056    0.0289391    0.0474534  
    4.092    0.0491113    0.0494580    0.0269144    0.0289349    0.0474167  
    4.093    0.0490613    0.0494055    0.0269231    0.0289306    0.0473801  
    4.094    0.0490114    0.0493530    0.0269319    0.0289264    0.0473435  
    4.095    0.0489614    0.0493005    0.0269407    0.0289222    0.0473068  
    4.096    0.0489114    0.0492480    0.0269495    0.0289180    0.0472702  
    4.097    0.0488614    0.0491955    0.0269583    0.0289138    0.0472335  
    4.098    0.0488115    0.0491431    0.0269671    0.0289096    0.0471969  
    4.099    0.0487615    0.0490906    0.0269759    0.0289053    0.0471603  
    4.1      0.0487115    0.0490381    0.0269846    0.0289011    0.0471236  
    4.101    0.0486615    0.0489856    0.0269934    0.0288969    0.0470870  
    4.102    0.0486116    0.0489331    0.0270022    0.0288927    0.0470503  
    4.103    0.0485616    0.0488806    0.0270110    0.0288885    0.0470137  
    4.104    0.0485116    0.0488282    0.0270198    0.0288842    0.0469771  
    4.105    0.0484616    0.0487757    0.0270286    0.0288800    0.0469404  
    4.106    0.0484117    0.0487232    0.0270374    0.0288758    0.0469038  
    4.107    0.0483617    0.0486707    0.0270461    0.0288716    0.0468671  
    4.108    0.0483117    0.0486182    0.0270549    0.0288674    0.0468305  
    4.109    0.0482617    0.0485657    0.0270637    0.0288632    0.0467939  
    4.11     0.0482118    0.0485133    0.0270725    0.0288589    0.0467572  
    4.111    0.0481618    0.0484608    0.0270813    0.0288547    0.0467206  
    4.112    0.0481118    0.0484083    0.0270901    0.0288505    0.0466839  
    4.113    0.0480618    0.0483558    0.0270989    0.0288463    0.0466473  
    4.114    0.0480119    0.0483033    0.0271076    0.0288421    0.0466107  
    4.115    0.0479619    0.0482508    0.0271164    0.0288378    0.0465740  
    4.116    0.0479119    0.0481984    0.0271252    0.0288336    0.0465374  
    4.117    0.0478619    0.0481459    0.0271340    0.0288294    0.0465007  
    4.118    0.0478120    0.0480934    0.0271428    0.0288252    0.0464641  
    4.119    0.0477620    0.0480409    0.0271516    0.0288210    0.0464275  
    4.12     0.0477120    0.0479884    0.0271604    0.0288168    0.0463908  
    4.121    0.0476620    0.0479359    0.0271691    0.0288125    0.0463542  
    4.122    0.0476121    0.0478835    0.0271779    0.0288083    0.0463175  
    4.123    0.0475621    0.0478310    0.0271867    0.0288041    0.0462809  
    4.124    0.0475121    0.0477785    0.0271955    0.0287999    0.0462443  
    4.125    0.0474621    0.0477260    0.0272043    0.0287957    0.0462076  
    4.126    0.0474122    0.0476735    0.0272131    0.0287915    0.0461710  
    4.127    0.0473622    0.0476210    0.0272219    0.0287872    0.0461343  
    4.128    0.0473122    0.0475686    0.0272306    0.0287830    0.0460977  
    4.129    0.0472622    0.0475161    0.0272394    0.0287788    0.0460611  
    4.13     0.0472123    0.0474636    0.0272482    0.0287746    0.0460244  
    4.131    0.0471623    0.0474111    0.027257     0.0287704    0.0459878  
    4.132    0.0471123    0.0473586    0.0272658    0.0287661    0.0459511  
    4.133    0.0470623    0.0473061    0.0272746    0.0287619    0.0459145  
    4.134    0.0470124    0.0472537    0.0272834    0.0287577    0.0458779  
    4.135    0.0469624    0.0472012    0.0272921    0.0287535    0.0458412  
    4.136    0.0469124    0.0471487    0.0273009    0.0287493    0.0458046  
    4.137    0.0468624    0.0470962    0.0273097    0.0287451    0.0457679  
    4.138    0.0468125    0.0470437    0.0273185    0.0287408    0.0457313  
    4.139    0.0467625    0.0469913    0.0273273    0.0287366    0.0456947  
    4.14     0.0467125    0.0469388    0.0273361    0.0287324    0.0456580  
    4.141    0.0466625    0.0468863    0.0273449    0.0287282    0.0456214  
    4.142    0.0466126    0.0468338    0.0273536    0.0287240    0.0455847  
    4.143    0.0465626    0.0467813    0.0273624    0.0287197    0.0455481  
    4.144    0.0465126    0.0467288    0.0273712    0.0287155    0.0455115  
    4.145    0.0464626    0.0466764    0.0273800    0.0287113    0.0454748  
    4.146    0.0464127    0.0466239    0.0273888    0.0287071    0.0454382  
    4.147    0.0463627    0.0465714    0.0273976    0.0287029    0.0454015  
    4.148    0.0463127    0.0465189    0.0274064    0.0286987    0.0453649  
    4.149    0.0462627    0.0464664    0.0274151    0.0286944    0.0453283  
    4.15     0.0462128    0.0464139    0.0274239    0.0286902    0.0452916  
    4.151    0.0461628    0.0463615    0.0274327    0.0286860    0.0452550  
    4.152    0.0461128    0.0463090    0.0274415    0.0286818    0.0452183  
    4.153    0.0460628    0.0462565    0.0274503    0.0286776    0.0451817  
    4.154    0.0460129    0.0462040    0.0274591    0.0286734    0.0451451  
    4.155    0.0459629    0.0461515    0.0274679    0.0286691    0.0451084  
    4.156    0.0459129    0.0460990    0.0274766    0.0286649    0.0450718  
    4.157    0.0458629    0.0460466    0.0274854    0.0286607    0.0450351  
    4.158    0.0458130    0.0459941    0.0274942    0.0286565    0.0449985  
    4.159    0.0457630    0.0459416    0.0275030    0.0286523    0.0449619  
    4.16     0.0457130    0.0458891    0.0275118    0.0286480    0.0449252  
    4.161    0.0456630    0.0458366    0.0275206    0.0286438    0.0448886  
    4.162    0.0456131    0.0457841    0.0275294    0.0286396    0.0448519  
    4.163    0.0455631    0.0457317    0.0275381    0.0286354    0.0448153  
    4.164    0.0455131    0.0456792    0.0275469    0.0286312    0.0447787  
    4.165    0.0454631    0.0456267    0.0275557    0.0286270    0.0447420  
    4.166    0.0454132    0.0455742    0.0275645    0.0286227    0.0447054  
    4.167    0.0453632    0.0455217    0.0275733    0.0286185    0.0446687  
    4.168    0.0453132    0.0454692    0.0275821    0.0286143    0.0446321  
    4.169    0.0452632    0.0454168    0.0275909    0.0286101    0.0445954  
    4.17     0.0452133    0.0453643    0.0275996    0.0286059    0.0445588  
    4.171    0.0451633    0.0453118    0.0276084    0.0286016    0.0445222  
    4.172    0.0451133    0.0452593    0.0276172    0.0285974    0.0444855  
    4.173    0.0450633    0.0452068    0.0276260    0.0285932    0.0444489  
    4.174    0.0450134    0.0451543    0.0276348    0.0285890    0.0444122  
    4.175    0.0449634    0.0451019    0.0276436    0.0285848    0.0443756  
    4.176    0.0449134    0.0450494    0.0276524    0.0285806    0.0443390  
    4.177    0.0448634    0.0449969    0.0276611    0.0285763    0.0443023  
    4.178    0.0448135    0.0449444    0.0276699    0.0285721    0.0442657  
    4.179    0.0447635    0.0448919    0.0276787    0.0285679    0.0442290  
    4.18     0.0447135    0.0448394    0.0276875    0.0285637    0.0441924  
    4.181    0.0446635    0.0447870    0.0276963    0.0285595    0.0441558  
    4.182    0.0446136    0.0447345    0.0277051    0.0285553    0.0441191  
    4.183    0.0445636    0.0446820    0.0277139    0.0285510    0.0440825  
    4.184    0.0445136    0.0446295    0.0277226    0.0285468    0.0440458  
    4.185    0.0444637    0.0445770    0.0277314    0.0285426    0.0440092  
    4.186    0.0444137    0.0445245    0.0277402    0.0285384    0.0439726  
    4.187    0.0443637    0.0444721    0.0277490    0.0285342    0.0439359  
    4.188    0.0443137    0.0444196    0.0277578    0.0285299    0.0438993  
    4.189    0.0442638    0.0443671    0.0277666    0.0285257    0.0438626  
    4.19     0.0442138    0.0443146    0.0277754    0.0285215    0.0438260  
    4.191    0.0441638    0.0442621    0.0277841    0.0285173    0.0437894  
    4.192    0.0441138    0.0442097    0.0277929    0.0285131    0.0437527  
    4.193    0.0440639    0.0441572    0.0278017    0.0285089    0.0437161  
    4.194    0.0440139    0.0441047    0.0278105    0.0285046    0.0436794  
    4.195    0.0439639    0.0440522    0.0278193    0.0285004    0.0436428  
    4.196    0.0439139    0.0439997    0.0278281    0.0284962    0.0436062  
    4.197    0.0438640    0.0439472    0.0278369    0.0284920    0.0435695  
    4.198    0.0438140    0.0438948    0.0278456    0.0284878    0.0435329  
    4.199    0.0437640    0.0438423    0.0278544    0.0284835    0.0434962  
    4.2      0.0437140    0.0437898    0.0278632    0.0284793    0.0434596  
    4.201    0.0436652    0.0437385    0.0278685    0.0284739    0.0434230  
    4.202    0.0436164    0.0436872    0.0278738    0.0284686    0.0433863  
    4.203    0.0435676    0.0436358    0.0278791    0.0284632    0.0433497  
    4.204    0.0435188    0.0435845    0.0278843    0.0284578    0.0433130  
    4.205    0.0434700    0.0435332    0.0278896    0.0284524    0.0432764  
    4.206    0.0434212    0.0434819    0.0278949    0.0284470    0.0432398  
    4.207    0.0433724    0.0434306    0.0279002    0.0284416    0.0432031  
    4.208    0.0433236    0.0433793    0.0279055    0.0284363    0.0431665  
    4.209    0.0432748    0.0433279    0.0279108    0.0284309    0.0431298  
    4.21     0.0432260    0.0432766    0.0279161    0.0284255    0.0430932  
    4.211    0.0431771    0.0432253    0.0279213    0.0284201    0.0430566  
    4.212    0.0431283    0.0431740    0.0279266    0.0284147    0.0430199  
    4.213    0.0430795    0.0431227    0.0279319    0.0284093    0.0429833  
    4.214    0.0430307    0.0430714    0.0279372    0.0284039    0.0429466  
    4.215    0.0429819    0.0430200    0.0279425    0.0283986    0.0429100  
    4.216    0.0429331    0.0429687    0.0279478    0.0283932    0.0428734  
    4.217    0.0428843    0.0429174    0.0279530    0.0283878    0.0428367  
    4.218    0.0428355    0.0428661    0.0279583    0.0283824    0.0428001  
    4.219    0.0427867    0.0428148    0.0279636    0.0283770    0.0427634  
    4.22     0.0427379    0.0427635    0.0279689    0.0283716    0.0427268  
    4.221    0.0426891    0.0427122    0.0279742    0.0283662    0.0426902  
    4.222    0.0426403    0.0426608    0.0279795    0.0283609    0.0426535  
    4.223    0.0425915    0.0426095    0.0279848    0.0283555    0.0426169  
    4.224    0.0425426    0.0425582    0.0279900    0.0283501    0.0425802  
    4.225    0.0424938    0.0425069    0.0279953    0.0283447    0.0425436  
    4.226    0.0424450    0.0424556    0.0280006    0.0283393    0.0425070  
    4.227    0.0423962    0.0424043    0.0280059    0.0283339    0.0424703  
    4.228    0.0423474    0.0423529    0.0280112    0.0283286    0.0424337  
    4.229    0.0422986    0.0423016    0.0280165    0.0283232    0.0423970  
    4.23     0.0422498    0.0422503    0.0280217    0.0283178    0.0423604  
    4.231    0.0422010    0.0421990    0.0280270    0.0283124    0.0423238  
    4.232    0.0421522    0.0421477    0.0280323    0.0283070    0.0422871  
    4.233    0.0421034    0.0420964    0.0280376    0.0283016    0.0422505  
    4.234    0.0420546    0.0420450    0.0280429    0.0282962    0.0422138  
    4.235    0.0420058    0.0419937    0.0280482    0.0282909    0.0421772  
    4.236    0.0419570    0.0419424    0.0280534    0.0282855    0.0421406  
    4.237    0.0419081    0.0418911    0.0280587    0.0282801    0.0421039  
    4.238    0.0418593    0.0418398    0.0280640    0.0282747    0.0420673  
    4.239    0.0418105    0.0417885    0.0280693    0.0282693    0.0420306  
    4.24     0.0417617    0.0417371    0.0280746    0.0282639    0.0419940  
    4.241    0.0417129    0.0416858    0.0280799    0.0282585    0.0419574  
    4.242    0.0416641    0.0416345    0.0280852    0.0282532    0.0419207  
    4.243    0.0416153    0.0415832    0.0280904    0.0282478    0.0418841  
    4.244    0.0415665    0.0415319    0.0280957    0.0282424    0.0418474  
    4.245    0.0415177    0.0414806    0.0281010    0.0282370    0.0418108  
    4.246    0.0414689    0.0414293    0.0281063    0.0282316    0.0417741  
    4.247    0.0414201    0.0413779    0.0281116    0.0282262    0.0417375  
    4.248    0.0413713    0.0413266    0.0281169    0.0282209    0.0417009  
    4.249    0.0413225    0.0412753    0.0281221    0.0282155    0.0416642  
    4.25     0.0412736    0.0412240    0.0281274    0.0282101    0.0416276  
    4.251    0.0412248    0.0411727    0.0281327    0.0282047    0.0415909  
    4.252    0.0411760    0.0411214    0.0281380    0.0281993    0.0415543  
    4.253    0.0411272    0.0410700    0.0281433    0.0281939    0.0415177  
    4.254    0.0410784    0.0410187    0.0281486    0.0281885    0.0414810  
    4.255    0.0410296    0.0409674    0.0281539    0.0281832    0.0414444  
    4.256    0.0409808    0.0409161    0.0281591    0.0281778    0.0414077  
    4.257    0.0409320    0.0408648    0.0281644    0.0281724    0.0413711  
    4.258    0.0408832    0.0408135    0.0281697    0.0281670    0.0413345  
    4.259    0.0408344    0.0407621    0.0281750    0.0281616    0.0412978  
    4.26     0.0407856    0.0407108    0.0281803    0.0281562    0.0412612  
    4.261    0.0407368    0.0406595    0.0281856    0.0281508    0.0412245  
    4.262    0.0406880    0.0406082    0.0281908    0.0281455    0.0411879  
    4.263    0.0406391    0.0405569    0.0281961    0.0281401    0.0411513  
    4.264    0.0405903    0.0405056    0.0282014    0.0281347    0.0411146  
    4.265    0.0405415    0.0404542    0.0282067    0.0281293    0.0410780  
    4.266    0.0404927    0.0404029    0.0282120    0.0281239    0.0410413  
    4.267    0.0404439    0.0403516    0.0282173    0.0281185    0.0410047  
    4.268    0.0403951    0.0403003    0.0282241    0.0281178    0.0409665  
    4.269    0.0403463    0.0402490    0.0282309    0.0281170    0.0409284  
    4.27     0.0402975    0.0401977    0.0282377    0.0281162    0.0408902  
    4.271    0.0402487    0.0401464    0.0282445    0.0281154    0.0408520  
    4.272    0.0401999    0.0400950    0.0282514    0.0281147    0.0408138  
    4.273    0.0401511    0.0400437    0.0282582    0.0281139    0.0407756  
    4.274    0.0401023    0.0399924    0.0282650    0.0281131    0.0407375  
    4.275    0.0400535    0.0399411    0.0282718    0.0281123    0.0406993  
    4.276    0.0400046    0.0398898    0.0282787    0.0281116    0.0406611  
    4.277    0.0399558    0.0398385    0.0282855    0.0281108    0.0406229  
    4.278    0.0399070    0.0397871    0.0282923    0.0281100    0.0405848  
    4.279    0.0398582    0.0397358    0.0282991    0.0281092    0.0405466  
    4.28     0.0398094    0.0396845    0.0283059    0.0281085    0.0405084  
    4.281    0.0397606    0.0396332    0.0283128    0.0281077    0.0404702  
    4.282    0.0397118    0.0395819    0.0283196    0.0281069    0.0404321  
    4.283    0.0396630    0.0395306    0.0283264    0.0281061    0.0403939  
    4.284    0.0396142    0.0394792    0.0283332    0.0281053    0.0403557  
    4.285    0.0395654    0.0394279    0.0283400    0.0281046    0.0403175  
    4.286    0.0395166    0.0393766    0.0283469    0.0281038    0.0402794  
    4.287    0.0394678    0.0393253    0.0283537    0.0281030    0.0402412  
    4.288    0.0394190    0.0392740    0.0283605    0.0281022    0.0402030  
    4.289    0.0393701    0.0392227    0.0283673    0.0281015    0.0401648  
    4.29     0.0393213    0.0391714    0.0283741    0.0281007    0.0401266  
    4.291    0.0392725    0.0391200    0.0283810    0.0280999    0.0400885  
    4.292    0.0392237    0.0390687    0.0283878    0.0280991    0.0400503  
    4.293    0.0391749    0.0390174    0.0283946    0.0280984    0.0400121  
    4.294    0.0391261    0.0389661    0.0284014    0.0280976    0.0399739  
    4.295    0.0390773    0.0389148    0.0284082    0.0280968    0.0399358  
    4.296    0.0390285    0.0388635    0.0284151    0.0280960    0.0398976  
    4.297    0.0389797    0.0388121    0.0284219    0.0280953    0.0398594  
    4.298    0.0389309    0.0387608    0.0284287    0.0280945    0.0398212  
    4.299    0.0388821    0.0387095    0.0284355    0.0280937    0.0397831  
    4.3      0.0388333    0.0386582    0.0284423    0.0280929    0.0397449  
    4.301    0.0387845    0.0386069    0.0284492    0.0280544    0.0397067  
    4.302    0.0387356    0.0385556    0.0284560    0.0280159    0.0396685  
    4.303    0.0386868    0.0385042    0.0284628    0.0279774    0.0396303  
    4.304    0.0386380    0.0384529    0.0284696    0.0279389    0.0395922  
    4.305    0.0385892    0.0384016    0.0284765    0.0279004    0.0395540  
    4.306    0.0385404    0.0383503    0.0284833    0.0278619    0.0395158  
    4.307    0.0384916    0.0382990    0.0284901    0.0278234    0.0394776  
    4.308    0.0384428    0.0382477    0.0284969    0.0277850    0.0394395  
    4.309    0.0383940    0.0381963    0.0285037    0.0277465    0.0394013  
    4.31     0.0383452    0.0381450    0.0285106    0.0277080    0.0393631  
    4.311    0.0382964    0.0380937    0.0285174    0.0276695    0.0393249  
    4.312    0.0382476    0.0380424    0.0285242    0.0276310    0.0392868  
    4.313    0.0381988    0.0379911    0.0285310    0.0275925    0.0392486  
    4.314    0.0381500    0.0379398    0.0285378    0.0275540    0.0392104  
    4.315    0.0381011    0.0378885    0.0285447    0.0275155    0.0391722  
    4.316    0.0380523    0.0378371    0.0285515    0.0274770    0.0391341  
    4.317    0.0380035    0.0377858    0.0285583    0.0274385    0.0390959  
    4.318    0.0379547    0.0377345    0.0285651    0.0274000    0.0390577  
    4.319    0.0379059    0.0376832    0.0285719    0.0273615    0.0390195  
    4.32     0.0378571    0.0376319    0.0285788    0.0273230    0.0389813  
    4.321    0.0378083    0.0375806    0.0285856    0.0272845    0.0389432  
    4.322    0.0377595    0.0375292    0.0285924    0.0272460    0.0389050  
    4.323    0.0377107    0.0374779    0.0285992    0.0272075    0.0388668  
    4.324    0.0376619    0.0374266    0.0286060    0.0271690    0.0388286  
    4.325    0.0376131    0.0373753    0.0286129    0.0271305    0.0387905  
    4.326    0.0375643    0.0373240    0.0286197    0.0270920    0.0387523  
    4.327    0.0375155    0.0372727    0.0286265    0.0270535    0.0387141  
    4.328    0.0374666    0.0372213    0.0286333    0.0270150    0.0386759  
    4.329    0.0374178    0.0371700    0.0286401    0.0269765    0.0386378  
    4.33     0.0373690    0.0371187    0.0286470    0.0269380    0.0385996  
    4.331    0.0373202    0.0370674    0.0286538    0.0268995    0.0385614  
    4.332    0.0372714    0.0370161    0.0286606    0.0268610    0.0385232  
    4.333    0.0372226    0.0369648    0.0286674    0.0268225    0.0384851  
    4.334    0.0371738    0.0369134    0.0286743    0.0267840    0.0384469  
    4.335    0.0371250    0.0368621    0.0286811    0.0267455    0.0384087  
    4.336    0.0370762    0.0368108    0.0286879    0.0267070    0.0383705  
    4.337    0.0370274    0.0367595    0.0286947    0.0266685    0.0383323  
    4.338    0.0369786    0.0367082    0.0287015    0.0266300    0.0382942  
    4.339    0.0369298    0.0366569    0.0287084    0.0265915    0.0382560  
    4.34     0.0368810    0.0366056    0.0287152    0.0265530    0.0382178  
    4.341    0.0368322    0.0365542    0.0287220    0.0265145    0.0381796  
    4.342    0.0367833    0.0365029    0.0287288    0.0264760    0.0381415  
    4.343    0.0367345    0.0364516    0.0287356    0.0264375    0.0381033  
    4.344    0.0366857    0.0364003    0.0287425    0.0263990    0.0380651  
    4.345    0.0366369    0.0363490    0.0287493    0.0263606    0.0380269  
    4.346    0.0365881    0.0362977    0.0287561    0.0263221    0.0379888  
    4.347    0.0365393    0.0362463    0.0287629    0.0262836    0.0379506  
    4.348    0.0364905    0.0361950    0.0287697    0.0262451    0.0379124  
    4.349    0.0364417    0.0361437    0.0287766    0.0262066    0.0378742  
    4.35     0.0363929    0.0360924    0.0287834    0.0261681    0.0378361  
    4.351    0.0363441    0.0360411    0.0287902    0.0261296    0.0377979  
    4.352    0.0362953    0.0359898    0.0287970    0.0260911    0.0377597  
    4.353    0.0362465    0.0359384    0.0288038    0.0260526    0.0377215  
    4.354    0.0361977    0.0358871    0.0288107    0.0260141    0.0376833  
    4.355    0.0361488    0.0358358    0.0288175    0.0259756    0.0376452  
    4.356    0.0361000    0.0357845    0.0288243    0.0259371    0.0376070  
    4.357    0.0360512    0.0357332    0.0288311    0.0258986    0.0375688  
    4.358    0.0360024    0.0356819    0.0288379    0.0258601    0.0375306  
    4.359    0.0359536    0.0356306    0.0288448    0.0258216    0.0374925  
    4.36     0.0359048    0.0355792    0.0288516    0.0257831    0.0374543  
    4.361    0.0358560    0.0355279    0.0288584    0.0257446    0.0374161  
    4.362    0.0358072    0.0354766    0.0288652    0.0257061    0.0373779  
    4.363    0.0357584    0.0354253    0.0288721    0.0256676    0.0373398  
    4.364    0.0357096    0.0353740    0.0288789    0.0256291    0.0373016  
    4.365    0.0356608    0.0353227    0.0288857    0.0255906    0.0372634  
    4.366    0.0356120    0.0352713    0.0288925    0.0255521    0.0372252  
    4.367    0.0355632    0.0352200    0.0288993    0.0255136    0.0371871  
    4.368    0.0355143    0.0351687    0.0289062    0.0254751    0.0371489  
    4.369    0.0354655    0.0351174    0.0289130    0.0254366    0.0371107  
    4.37     0.0354167    0.0350661    0.0289198    0.0253981    0.0370725  
    4.371    0.0353679    0.0350148    0.0289266    0.0253596    0.0370343  
    4.372    0.0353191    0.0349634    0.0289334    0.0253211    0.0369962  
    4.373    0.0352703    0.0349121    0.0289403    0.0252826    0.0369580  
    4.374    0.0352215    0.0348608    0.0289471    0.0252441    0.0369198  
    4.375    0.0351727    0.0348095    0.0289539    0.0252056    0.0368816  
    4.376    0.0351239    0.0347582    0.0289607    0.0251671    0.0368435  
    4.377    0.0350751    0.0347069    0.0289675    0.0251286    0.0368053  
    4.378    0.0350263    0.0346555    0.0289744    0.0250901    0.0367671  
    4.379    0.0349775    0.0346042    0.0289812    0.0250516    0.0367289  
    4.38     0.0349287    0.0345529    0.0289880    0.0250131    0.0366908  
    4.381    0.0348798    0.0345016    0.0289948    0.0249746    0.0366526  
    4.382    0.0348310    0.0344503    0.0290016    0.0249361    0.0366144  
    4.383    0.0347822    0.0343990    0.0290085    0.0248977    0.0365762  
    4.384    0.0347334    0.0343477    0.0290153    0.0248592    0.0365381  
    4.385    0.0346846    0.0342963    0.0290221    0.0248207    0.0364999  
    4.386    0.0346358    0.0342450    0.0290289    0.0247822    0.0364617  
    4.387    0.0345870    0.0341937    0.0290357    0.0247437    0.0364235  
    4.388    0.0345382    0.0341424    0.0290426    0.0247052    0.0363853  
    4.389    0.0344894    0.0340911    0.0290494    0.0246667    0.0363472  
    4.39     0.0344406    0.0340398    0.0290562    0.0246282    0.0363090  
    4.391    0.0343918    0.0339884    0.0290630    0.0245897    0.0362708  
    4.392    0.0343430    0.0339371    0.0290699    0.0245512    0.0362326  
    4.393    0.0342942    0.0338858    0.0290767    0.0245127    0.0361945  
    4.394    0.0342453    0.0338345    0.0290835    0.0244742    0.0361563  
    4.395    0.0341965    0.0337832    0.0290903    0.0244357    0.0361181  
    4.396    0.0341477    0.0337319    0.0290971    0.0243972    0.0360799  
    4.397    0.0340989    0.0336805    0.0291040    0.0243587    0.0360418  
    4.398    0.0340501    0.0336292    0.0291108    0.0243202    0.0360036  
    4.399    0.0340013    0.0335779    0.0291176    0.0242817    0.0359654  
    4.4      0.0339525    0.0335266    0.0291244    0.0242432    0.0359272  
    4.401    0.0339058    0.0334774    0.0291249    0.0242026    0.0358891  
    4.402    0.0338591    0.0334282    0.0291254    0.024162     0.0358509  
    4.403    0.0338124    0.0333790    0.0291260    0.0241214    0.0358127  
    4.404    0.0337657    0.0333297    0.0291265    0.0240808    0.0357745  
    4.405    0.0337190    0.0332805    0.0291270    0.0240402    0.0357363  
    4.406    0.0336723    0.0332313    0.0291275    0.0239996    0.0356982  
    4.407    0.0336256    0.0331821    0.0291280    0.0239590    0.0356600  
    4.408    0.0335789    0.0331329    0.0291285    0.0239184    0.0356218  
    4.409    0.0335321    0.0330837    0.0291290    0.0238778    0.0355836  
    4.41     0.0334854    0.0330345    0.0291296    0.0238372    0.0355455  
    4.411    0.0334387    0.0329852    0.0291301    0.0237966    0.0355073  
    4.412    0.0333920    0.0329360    0.0291306    0.0237560    0.0354691  
    4.413    0.0333453    0.0328868    0.0291311    0.0237154    0.0354309  
    4.414    0.0332986    0.0328805    0.0290887    0.0236748    0.0353928  
    4.415    0.0332519    0.0328743    0.0290462    0.0236342    0.0353546  
    4.416    0.0332052    0.0328680    0.0290038    0.0235936    0.0353164  
    4.417    0.0331585    0.0328617    0.0289614    0.0235530    0.0352782  
    4.418    0.0331118    0.0328555    0.0289190    0.0235124    0.0352401  
    4.419    0.0330651    0.0328492    0.0288765    0.0234718    0.0352019  
    4.42     0.0330184    0.0328429    0.0288341    0.0234312    0.0351637  
    4.421    0.0329717    0.0328366    0.0287917    0.0233906    0.0351255  
    4.422    0.0329250    0.0328304    0.0287492    0.0233500    0.0350873  
    4.423    0.0328783    0.0328241    0.0287068    0.0233094    0.0350492  
    4.424    0.0328316    0.0328178    0.0286644    0.0232688    0.0350110  
    4.425    0.0327849    0.0328116    0.0286220    0.0232282    0.0349728  
    4.426    0.0327382    0.0328053    0.0285795    0.0231876    0.0349346  
    4.427    0.0326914    0.0327990    0.0285371    0.0231470    0.0348965  
    4.428    0.0326447    0.0327928    0.0284947    0.0231064    0.0348583  
    4.429    0.0325980    0.0327865    0.0284522    0.0230658    0.0348201  
    4.43     0.0325513    0.0327802    0.0284098    0.0230252    0.0347819  
    4.431    0.0325046    0.0327739    0.0283674    0.0229846    0.0347438  
    4.432    0.0324579    0.0327677    0.0283250    0.0229440    0.0347056  
    4.433    0.0324112    0.0327614    0.0282825    0.0229034    0.0346674  
    4.434    0.0323645    0.0327551    0.0282401    0.0228628    0.0346292  
    4.435    0.0323178    0.0327489    0.0281977    0.0228222    0.0345910  
    4.436    0.0323125    0.0327426    0.0281139    0.0227816    0.0345529  
    4.437    0.0323072    0.0327363    0.0280301    0.0227410    0.0345147  
    4.438    0.0323018    0.0327300    0.0279462    0.0227004    0.0344765  
    4.439    0.0322965    0.0327238    0.0278624    0.0226598    0.0344383  
    4.44     0.0322912    0.0327175    0.0277786    0.0226192    0.0344002  
    4.441    0.0322859    0.0327112    0.0276948    0.0225786    0.0343620  
    4.442    0.0322805    0.0327050    0.0276110    0.0225380    0.0343238  
    4.443    0.0322752    0.0326987    0.0275272    0.0224974    0.0342856  
    4.444    0.0322699    0.0326924    0.0274434    0.0224568    0.0342475  
    4.445    0.0322646    0.0326862    0.0273596    0.0224162    0.0342093  
    4.446    0.0322593    0.0326799    0.0272757    0.0223756    0.0341711  
    4.447    0.0322539    0.0326736    0.0271919    0.0223350    0.0341329  
    4.448    0.0322486    0.0326673    0.0271081    0.0222944    0.0340948  
    4.449    0.0322433    0.0326611    0.0270243    0.0222538    0.0340566  
    4.45     0.0322380    0.0326548    0.0269405    0.0222132    0.0340184  
    4.451    0.0322326    0.0326485    0.0268567    0.0221726    0.0339802  
    4.452    0.0322273    0.0326423    0.0267729    0.0221320    0.0339420  
    4.453    0.032222     0.0326360    0.0266891    0.0220914    0.0339039  
    4.454    0.0322167    0.0326297    0.0266052    0.0220508    0.0338657  
    4.455    0.0322114    0.0326234    0.0265214    0.0220102    0.0338275  
    4.456    0.0322060    0.0326172    0.0264376    0.0219696    0.0337893  
    4.457    0.0322007    0.0326109    0.0263538    0.0219290    0.0337512  
    4.458    0.0321954    0.0326046    0.0262700    0.0218884    0.0337130  
    4.459    0.0321901    0.0325984    0.0261862    0.0218478    0.0336748  
    4.46     0.0321847    0.0325921    0.0261024    0.0218072    0.0336366  
    4.461    0.0321794    0.0325858    0.0260186    0.0217666    0.0335985  
    4.462    0.0321741    0.0325796    0.0259348    0.0217260    0.0335603  
    4.463    0.0321688    0.0325733    0.0258509    0.0216854    0.0335221  
    4.464    0.0321635    0.0325670    0.0257671    0.0216448    0.0334839  
    4.465    0.0321581    0.0325607    0.0256833    0.0216042    0.0334458  
    4.466    0.0321528    0.0325545    0.0255995    0.0215636    0.0334076  
    4.467    0.0321475    0.0325482    0.0255157    0.0215230    0.0333694  
    4.468    0.0321422    0.0325419    0.0254429    0.0215154    0.0333202  
    4.469    0.0321368    0.0325357    0.0253701    0.0215078    0.0332711  
    4.47     0.0321315    0.0325294    0.0252972    0.0215002    0.0332219  
    4.471    0.0321262    0.0325231    0.0252244    0.0214926    0.0331727  
    4.472    0.0321209    0.0325168    0.0251516    0.0214849    0.0331236  
    4.473    0.0321156    0.0325106    0.0250788    0.0214773    0.0330744  
    4.474    0.0321102    0.0325043    0.0250060    0.0214697    0.0330252  
    4.475    0.0321049    0.0324980    0.0249331    0.0214621    0.0329760  
    4.476    0.0320996    0.0324918    0.0248603    0.0214544    0.0329269  
    4.477    0.0320943    0.0324855    0.0247875    0.0214468    0.0328777  
    4.478    0.0320889    0.0324792    0.0247147    0.0214392    0.0328285  
    4.479    0.0320836    0.0324730    0.0246419    0.0214316    0.0327794  
    4.48     0.0320783    0.0324667    0.0245690    0.0214240    0.0327302  
    4.481    0.0320730    0.0324604    0.0244962    0.0214163    0.0326810  
    4.482    0.0320677    0.0324541    0.0244234    0.0214087    0.0326319  
    4.483    0.0320623    0.0324479    0.0243506    0.0214011    0.0325827  
    4.484    0.0320570    0.0324416    0.0242778    0.0213935    0.0325335  
    4.485    0.0320517    0.0324353    0.0242049    0.0213859    0.0324844  
    4.486    0.0320464    0.0324291    0.0241321    0.0213782    0.0324352  
    4.487    0.0320410    0.0324228    0.0240593    0.0213706    0.0323860  
    4.488    0.0320357    0.0324165    0.0239865    0.0213630    0.0323369  
    4.489    0.0320304    0.0324102    0.0239137    0.0213554    0.0322877  
    4.49     0.0320251    0.0324040    0.0238408    0.0213477    0.0322385  
    4.491    0.0320198    0.0323977    0.0237680    0.0213401    0.0321893  
    4.492    0.0320144    0.0323914    0.0236952    0.0213325    0.0321402  
    4.493    0.0320091    0.0323852    0.0236224    0.0213249    0.0320910  
    4.494    0.0320038    0.0323789    0.0235496    0.0213173    0.0320418  
    4.495    0.0319985    0.0323726    0.0234767    0.0213096    0.0319927  
    4.496    0.0319931    0.0323664    0.0234039    0.0213020    0.0319435  
    4.497    0.0319878    0.0323601    0.0233311    0.0212944    0.0318943  
    4.498    0.0319825    0.0323538    0.0232583    0.0212868    0.0318452  
    4.499    0.0319772    0.0323475    0.0231855    0.0212791    0.0317960  
    4.5      0.0319719    0.0323413    0.0231127    0.0212715    0.0317468  
    4.501    0.0319665    0.0323350    0.0230398    0.0212639    0.0316977  
    4.502    0.0319612    0.0323287    0.0229670    0.0212563    0.0316485  
    4.503    0.0319559    0.0323225    0.0228942    0.0212487    0.0315993  
    4.504    0.0319506    0.0323162    0.0228214    0.0212410    0.0315501  
    4.505    0.0319452    0.0323099    0.0227486    0.0212334    0.0315010  
    4.506    0.0319399    0.0323036    0.0226757    0.0212258    0.0314518  
    4.507    0.0319346    0.0322974    0.0226029    0.0212182    0.0314026  
    4.508    0.0319293    0.0322911    0.0225301    0.0212105    0.0313535  
    4.509    0.0319240    0.0322848    0.0224573    0.0212029    0.0313043  
    4.51     0.0319186    0.0322786    0.0223845    0.0211953    0.0312551  
    4.511    0.0319133    0.0322723    0.0223116    0.0211877    0.0312060  
    4.512    0.0319080    0.0322660    0.0222388    0.0211801    0.0311568  
    4.513    0.0319027    0.0322597    0.0221660    0.0211724    0.0311076  
    4.514    0.0318973    0.0322535    0.0220932    0.0211648    0.0310585  
    4.515    0.0318920    0.0322472    0.0220204    0.0211572    0.0310093  
    4.516    0.0318867    0.0322409    0.0219475    0.0211496    0.0309601  
    4.517    0.0318814    0.0322347    0.0218747    0.0211420    0.0309109  

